Calculating the two-photon exchange contribution to $K_L\rightarrow\mu^+\mu^-$ decay

We present a theoretical framework within which both the real and imaginary parts of the complex, two-photon exchange amplitude contributing to $K_L\rightarrow\mu^+\mu^-$ decay can be calculated using lattice QCD. The real part of this two-photon amplitude is of approximately the same size as that coming from a second-order weak strangeness-changing neutral-current process. Thus a test of the standard model prediction for this second-order weak process depends on an accurate result of this two-photon amplitude. A limiting factor of our proposed method comes from low-energy three-particle $\pi\pi\gamma$ states. The contribution from these states will be significantly distorted by the finite volume of our calculation -- a distortion for which there is no available correction. However, a simple estimate of the contribution of these three-particle states suggests their contribution to be at most a few percent allowing their neglect in a lattice calculation with a 10% target accuracy.

==> figs/dat/im2gA2pi_GSFF.txt <==
4.000000e-02 0.000000e+00 0.000000e+00
4.050000e-02 0.000000e+00 0.000000e+00
4.100000e-02 0.000000e+00 0.000000e+00
4.150000e-02 0.000000e+00 0.000000e+00
4.200000e-02 0.000000e+00 0.000000e+00
4.250000e-02 0.000000e+00 0.000000e+00
4.300000e-02 0.000000e+00 0.000000e+00
4.350000e-02 0.000000e+00 0.000000e+00
4.400000e-02 0.000000e+00 0.000000e+00
4.450000e-02 0.000000e+00 0.000000e+00
4.500000e-02 0.000000e+00 0.000000e+00
4.550000e-02 0.000000e+00 0.000000e+00
4.600000e-02 0.000000e+00 0.000000e+00
4.650000e-02 0.000000e+00 0.000000e+00
4.700000e-02 0.000000e+00 0.000000e+00
4.750000e-02 0.000000e+00 0.000000e+00
4.800000e-02 0.000000e+00 0.000000e+00
4.850000e-02 0.000000e+00 0.000000e+00
4.900000e-02 0.000000e+00 0.000000e+00
4.950000e-02 0.000000e+00 0.000000e+00
5.000000e-02 0.000000e+00 0.000000e+00
5.050000e-02 0.000000e+00 0.000000e+00
5.100000e-02 0.000000e+00 0.000000e+00
5.150000e-02 0.000000e+00 0.000000e+00
5.200000e-02 0.000000e+00 0.000000e+00
5.250000e-02 0.000000e+00 0.000000e+00
5.300000e-02 0.000000e+00 0.000000e+00
5.350000e-02 0.000000e+00 0.000000e+00
5.400000e-02 0.000000e+00 0.000000e+00
5.450000e-02 0.000000e+00 0.000000e+00
5.500000e-02 0.000000e+00 0.000000e+00
5.550000e-02 0.000000e+00 0.000000e+00
5.600000e-02 0.000000e+00 0.000000e+00
5.650000e-02 0.000000e+00 0.000000e+00
5.700000e-02 0.000000e+00 0.000000e+00
5.750000e-02 0.000000e+00 0.000000e+00
5.800000e-02 0.000000e+00 0.000000e+00
5.850000e-02 0.000000e+00 0.000000e+00
5.900000e-02 0.000000e+00 0.000000e+00
5.950000e-02 0.000000e+00 0.000000e+00
6.000000e-02 0.000000e+00 0.000000e+00
6.050000e-02 0.000000e+00 0.000000e+00
6.100000e-02 0.000000e+00 0.000000e+00
6.150000e-02 0.000000e+00 0.000000e+00
6.200000e-02 0.000000e+00 0.000000e+00
6.250000e-02 0.000000e+00 0.000000e+00
6.300000e-02 0.000000e+00 0.000000e+00
6.350000e-02 0.000000e+00 0.000000e+00
6.400000e-02 0.000000e+00 0.000000e+00
6.450000e-02 0.000000e+00 0.000000e+00
6.500000e-02 0.000000e+00 0.000000e+00
6.550000e-02 0.000000e+00 0.000000e+00
6.600000e-02 0.000000e+00 0.000000e+00
6.650000e-02 0.000000e+00 0.000000e+00
6.700000e-02 0.000000e+00 0.000000e+00
6.750000e-02 0.000000e+00 0.000000e+00
6.800000e-02 0.000000e+00 0.000000e+00
6.850000e-02 0.000000e+00 0.000000e+00
6.900000e-02 0.000000e+00 0.000000e+00
6.950000e-02 0.000000e+00 0.000000e+00
7.000000e-02 0.000000e+00 0.000000e+00
7.050000e-02 0.000000e+00 0.000000e+00
7.100000e-02 0.000000e+00 0.000000e+00
7.150000e-02 0.000000e+00 0.000000e+00
7.200000e-02 0.000000e+00 0.000000e+00
7.250000e-02 0.000000e+00 0.000000e+00
7.300000e-02 0.000000e+00 0.000000e+00
7.350000e-02 0.000000e+00 0.000000e+00
7.400000e-02 0.000000e+00 0.000000e+00
7.450000e-02 0.000000e+00 0.000000e+00
7.500000e-02 0.000000e+00 0.000000e+00
7.550000e-02 0.000000e+00 0.000000e+00
7.600000e-02 0.000000e+00 0.000000e+00
7.650000e-02 0.000000e+00 0.000000e+00
7.700000e-02 0.000000e+00 0.000000e+00
7.750000e-02 0.000000e+00 0.000000e+00
7.800000e-02 0.000000e+00 0.000000e+00
7.850000e-02 0.000000e+00 0.000000e+00
7.900000e-02 0.000000e+00 0.000000e+00
7.950000e-02 0.000000e+00 0.000000e+00
8.000000e-02 0.000000e+00 0.000000e+00
8.050000e-02 0.000000e+00 0.000000e+00
8.100000e-02 0.000000e+00 0.000000e+00
8.150000e-02 0.000000e+00 0.000000e+00
8.200000e-02 0.000000e+00 0.000000e+00
8.250000e-02 0.000000e+00 0.000000e+00
8.300000e-02 0.000000e+00 0.000000e+00
8.350000e-02 0.000000e+00 0.000000e+00
8.400000e-02 0.000000e+00 0.000000e+00
8.450000e-02 0.000000e+00 0.000000e+00
8.500000e-02 0.000000e+00 0.000000e+00
8.550000e-02 0.000000e+00 0.000000e+00
8.600000e-02 0.000000e+00 0.000000e+00
8.650000e-02 0.000000e+00 0.000000e+00
8.700000e-02 0.000000e+00 0.000000e+00
8.750000e-02 0.000000e+00 0.000000e+00
8.800000e-02 0.000000e+00 0.000000e+00
8.850000e-02 0.000000e+00 0.000000e+00
8.900000e-02 0.000000e+00 0.000000e+00
8.950000e-02 0.000000e+00 0.000000e+00
9.000000e-02 0.000000e+00 0.000000e+00
9.050000e-02 0.000000e+00 0.000000e+00
9.100000e-02 0.000000e+00 0.000000e+00
9.150000e-02 0.000000e+00 0.000000e+00
9.200000e-02 0.000000e+00 0.000000e+00
9.250000e-02 0.000000e+00 0.000000e+00
9.300000e-02 0.000000e+00 0.000000e+00
9.350000e-02 0.000000e+00 0.000000e+00
9.400000e-02 0.000000e+00 0.000000e+00
9.450000e-02 0.000000e+00 0.000000e+00
9.500000e-02 0.000000e+00 0.000000e+00
9.550000e-02 0.000000e+00 0.000000e+00
9.600000e-02 0.000000e+00 0.000000e+00
9.650000e-02 0.000000e+00 0.000000e+00
9.700000e-02 0.000000e+00 0.000000e+00
9.750000e-02 0.000000e+00 0.000000e+00
9.800000e-02 0.000000e+00 0.000000e+00
9.850000e-02 0.000000e+00 0.000000e+00
9.900000e-02 0.000000e+00 0.000000e+00
9.950000e-02 0.000000e+00 0.000000e+00
1.000000e-01 0.000000e+00 0.000000e+00
1.005000e-01 0.000000e+00 0.000000e+00
1.010000e-01 0.000000e+00 0.000000e+00
1.015000e-01 0.000000e+00 0.000000e+00
1.020000e-01 0.000000e+00 0.000000e+00
1.025000e-01 0.000000e+00 0.000000e+00
1.030000e-01 0.000000e+00 0.000000e+00
1.035000e-01 0.000000e+00 0.000000e+00
1.040000e-01 0.000000e+00 0.000000e+00
1.045000e-01 0.000000e+00 0.000000e+00
1.050000e-01 0.000000e+00 0.000000e+00
1.055000e-01 0.000000e+00 0.000000e+00
1.060000e-01 0.000000e+00 0.000000e+00
1.065000e-01 0.000000e+00 0.000000e+00
1.070000e-01 0.000000e+00 0.000000e+00
1.075000e-01 0.000000e+00 0.000000e+00
1.080000e-01 0.000000e+00 0.000000e+00
1.085000e-01 0.000000e+00 0.000000e+00
1.090000e-01 0.000000e+00 0.000000e+00
1.095000e-01 0.000000e+00 0.000000e+00
1.100000e-01 0.000000e+00 0.000000e+00
1.105000e-01 0.000000e+00 0.000000e+00
1.110000e-01 0.000000e+00 0.000000e+00
1.115000e-01 0.000000e+00 0.000000e+00
1.120000e-01 0.000000e+00 0.000000e+00
1.125000e-01 0.000000e+00 0.000000e+00
1.130000e-01 0.000000e+00 0.000000e+00
1.135000e-01 0.000000e+00 0.000000e+00
1.140000e-01 0.000000e+00 0.000000e+00
1.145000e-01 0.000000e+00 0.000000e+00
1.150000e-01 0.000000e+00 0.000000e+00
1.155000e-01 0.000000e+00 0.000000e+00
1.160000e-01 0.000000e+00 0.000000e+00
1.165000e-01 0.000000e+00 0.000000e+00
1.170000e-01 0.000000e+00 0.000000e+00
1.175000e-01 0.000000e+00 0.000000e+00
1.180000e-01 0.000000e+00 0.000000e+00
1.185000e-01 0.000000e+00 0.000000e+00
1.190000e-01 0.000000e+00 0.000000e+00
1.195000e-01 0.000000e+00 0.000000e+00
1.200000e-01 0.000000e+00 0.000000e+00
1.205000e-01 0.000000e+00 0.000000e+00
1.210000e-01 0.000000e+00 0.000000e+00
1.215000e-01 0.000000e+00 0.000000e+00
1.220000e-01 0.000000e+00 0.000000e+00
1.225000e-01 0.000000e+00 0.000000e+00
1.230000e-01 0.000000e+00 0.000000e+00
1.235000e-01 0.000000e+00 0.000000e+00
1.240000e-01 0.000000e+00 0.000000e+00
1.245000e-01 0.000000e+00 0.000000e+00
1.250000e-01 0.000000e+00 0.000000e+00
1.255000e-01 -5.313485e-06 6.270119e-07
1.260000e-01 -2.065130e-05 4.968193e-07
1.265000e-01 -3.982862e-05 6.087744e-07
1.270000e-01 -6.307177e-05 6.121467e-07
1.275000e-01 -8.946832e-05 6.085808e-07
1.280000e-01 -1.180050e-04 6.070385e-07
1.285000e-01 -1.491240e-04 6.105462e-07
1.290000e-01 -1.820537e-04 6.225568e-07
1.295000e-01 -2.164993e-04 6.220540e-07
1.300000e-01 -2.529261e-04 6.276933e-07
1.305000e-01 -2.904398e-04 6.411911e-07
1.310000e-01 -3.295403e-04 6.569556e-07
1.315000e-01 -3.696063e-04 6.671770e-07
1.320000e-01 -4.108550e-04 6.816157e-07
1.325000e-01 -4.531364e-04 6.995174e-07
1.330000e-01 -4.962115e-04 7.164255e-07
1.335000e-01 -5.402969e-04 7.383294e-07
1.340000e-01 -5.850005e-04 7.577627e-07
1.345000e-01 -6.304761e-04 7.797896e-07
1.350000e-01 -6.766816e-04 8.047460e-07
1.355000e-01 -7.233788e-04 8.343094e-07
1.360000e-01 -7.707590e-04 8.609794e-07
1.365000e-01 -8.186381e-04 8.863505e-07
1.370000e-01 -8.669278e-04 9.168464e-07
1.375000e-01 -9.157185e-04 9.483984e-07
1.380000e-01 -9.649012e-04 9.791946e-07
1.385000e-01 -1.014461e-03 1.010362e-06
1.390000e-01 -1.064367e-03 1.042564e-06
1.395000e-01 -1.114588e-03 1.076407e-06
1.400000e-01 -1.165098e-03 1.110275e-06
1.405000e-01 -1.215864e-03 1.146471e-06
1.410000e-01 -1.266881e-03 1.181648e-06
1.415000e-01 -1.318114e-03 1.217669e-06
1.420000e-01 -1.369552e-03 1.252893e-06
1.425000e-01 -1.421159e-03 1.289922e-06
1.430000e-01 -1.472918e-03 1.326586e-06
1.435000e-01 -1.524824e-03 1.364426e-06
1.440000e-01 -1.576855e-03 1.402755e-06
1.445000e-01 -1.629001e-03 1.440185e-06
1.450000e-01 -1.681233e-03 1.479152e-06
1.455000e-01 -1.733544e-03 1.516867e-06
1.460000e-01 -1.785909e-03 1.556080e-06
1.465000e-01 -1.838346e-03 1.594850e-06
1.470000e-01 -1.890823e-03 1.633742e-06
1.475000e-01 -1.943333e-03 1.672658e-06
1.480000e-01 -1.995849e-03 1.712035e-06
1.485000e-01 -2.048384e-03 1.751597e-06
1.490000e-01 -2.100904e-03 1.790719e-06
1.495000e-01 -2.153419e-03 1.830308e-06
1.500000e-01 -2.205925e-03 1.870324e-06
1.505000e-01 -2.258402e-03 1.909610e-06
1.510000e-01 -2.310843e-03 1.949301e-06
1.515000e-01 -2.363247e-03 1.988940e-06
1.520000e-01 -2.415593e-03 2.028925e-06
1.525000e-01 -2.467886e-03 2.067779e-06
1.530000e-01 -2.520117e-03 2.107847e-06
1.535000e-01 -2.572285e-03 2.147153e-06
1.540000e-01 -2.624379e-03 2.186755e-06
1.545000e-01 -2.676392e-03 2.226670e-06
1.550000e-01 -2.728320e-03 2.266021e-06
1.555000e-01 -2.780164e-03 2.307777e-06
1.560000e-01 -2.831910e-03 2.349736e-06
1.565000e-01 -2.883560e-03 2.392196e-06
1.570000e-01 -2.935114e-03 2.434104e-06
1.575000e-01 -2.986563e-03 2.475820e-06
1.580000e-01 -3.037898e-03 2.517203e-06
1.585000e-01 -3.089128e-03 2.558876e-06
1.590000e-01 -3.140242e-03 2.600360e-06
1.595000e-01 -3.191239e-03 2.641916e-06
1.600000e-01 -3.242111e-03 2.683093e-06
1.605000e-01 -3.292860e-03 2.723793e-06
1.610000e-01 -3.343484e-03 2.765402e-06
1.615000e-01 -3.393981e-03 2.805332e-06
1.620000e-01 -3.444340e-03 2.846633e-06
1.625000e-01 -3.494570e-03 2.887529e-06
1.630000e-01 -3.544667e-03 2.927718e-06
1.635000e-01 -3.594625e-03 2.967462e-06
1.640000e-01 -3.644447e-03 3.007703e-06
1.645000e-01 -3.694135e-03 3.048449e-06
1.650000e-01 -3.743672e-03 3.087819e-06
1.655000e-01 -3.793072e-03 3.127552e-06
1.660000e-01 -3.842320e-03 3.166853e-06
1.665000e-01 -3.891433e-03 3.206425e-06
1.670000e-01 -3.940398e-03 3.246483e-06
1.675000e-01 -3.989226e-03 3.285494e-06
1.680000e-01 -4.037894e-03 3.324391e-06
1.685000e-01 -4.086421e-03 3.362693e-06
1.690000e-01 -4.134785e-03 3.401957e-06
1.695000e-01 -4.183015e-03 3.440674e-06
1.700000e-01 -4.231091e-03 3.479315e-06
1.705000e-01 -4.279020e-03 3.517488e-06
1.710000e-01 -4.326794e-03 3.554511e-06
1.715000e-01 -4.374418e-03 3.593527e-06
1.720000e-01 -4.421889e-03 3.630422e-06
1.725000e-01 -4.469207e-03 3.669413e-06
1.730000e-01 -4.516370e-03 3.707408e-06
1.735000e-01 -4.563385e-03 3.744123e-06
1.740000e-01 -4.610248e-03 3.781947e-06
1.745000e-01 -4.656960e-03 3.818487e-06
1.750000e-01 -4.703508e-03 3.856375e-06
1.755000e-01 -4.749916e-03 3.892164e-06
1.760000e-01 -4.796173e-03 3.928203e-06
1.765000e-01 -4.842291e-03 3.965490e-06
1.770000e-01 -4.888245e-03 4.001271e-06
1.775000e-01 -4.934043e-03 4.038354e-06
1.780000e-01 -4.979703e-03 4.074620e-06
1.785000e-01 -5.025206e-03 4.110210e-06
1.790000e-01 -5.070566e-03 4.145875e-06
1.795000e-01 -5.115769e-03 4.181291e-06
1.800000e-01 -5.160824e-03 4.216529e-06
1.805000e-01 -5.205722e-03 4.252605e-06
1.810000e-01 -5.250479e-03 4.287980e-06
1.815000e-01 -5.295089e-03 4.322760e-06
1.820000e-01 -5.339544e-03 4.358721e-06
1.825000e-01 -5.383861e-03 4.393967e-06
1.830000e-01 -5.428037e-03 4.429095e-06
1.835000e-01 -5.472054e-03 4.462681e-06
1.840000e-01 -5.515900e-03 4.497878e-06
1.845000e-01 -5.559602e-03 4.530375e-06
1.850000e-01 -5.603160e-03 4.566628e-06
1.855000e-01 -5.646575e-03 4.599091e-06
1.860000e-01 -5.689840e-03 4.634390e-06
1.865000e-01 -5.732980e-03 4.667468e-06
1.870000e-01 -5.775971e-03 4.700001e-06
1.875000e-01 -5.818832e-03 4.734986e-06
1.880000e-01 -5.861535e-03 4.767698e-06
1.885000e-01 -5.904100e-03 4.802484e-06
1.890000e-01 -5.946546e-03 4.835036e-06
1.895000e-01 -5.988846e-03 4.866636e-06
1.900000e-01 -6.031001e-03 4.901191e-06
1.905000e-01 -6.073020e-03 4.933514e-06
1.910000e-01 -6.114915e-03 4.964850e-06
1.915000e-01 -6.156667e-03 4.999185e-06
1.920000e-01 -6.198324e-03 5.031386e-06
1.925000e-01 -6.239896e-03 5.062599e-06
1.930000e-01 -6.281339e-03 5.093704e-06
1.935000e-01 -6.322651e-03 5.128837e-06
1.940000e-01 -6.363817e-03 5.159697e-06
1.945000e-01 -6.404884e-03 5.191266e-06
1.950000e-01 -6.445796e-03 5.221911e-06
1.955000e-01 -6.486573e-03 5.254427e-06
1.960000e-01 -6.527245e-03 5.285865e-06
1.965000e-01 -6.567782e-03 5.316199e-06
1.970000e-01 -6.608207e-03 5.349663e-06
1.975000e-01 -6.648469e-03 5.379955e-06
1.980000e-01 -6.688640e-03 5.409913e-06
1.985000e-01 -6.728682e-03 5.442990e-06
1.990000e-01 -6.768625e-03 5.473827e-06
1.995000e-01 -6.808420e-03 5.503454e-06
2.000000e-01 -6.848105e-03 5.534122e-06
2.005000e-01 -6.887685e-03 5.563591e-06
2.010000e-01 -6.927141e-03 5.596222e-06
2.015000e-01 -6.966480e-03 5.626627e-06
2.020000e-01 -7.005697e-03 5.655776e-06
2.025000e-01 -7.044822e-03 5.684859e-06
2.030000e-01 -7.083827e-03 5.714969e-06
2.035000e-01 -7.122720e-03 5.745903e-06
2.040000e-01 -7.161514e-03 5.774577e-06
2.045000e-01 -7.200181e-03 5.806188e-06
2.050000e-01 -7.238748e-03 5.836565e-06
2.055000e-01 -7.277199e-03 5.864671e-06
2.060000e-01 -7.315556e-03 5.893910e-06
2.065000e-01 -7.353817e-03 5.921887e-06
2.070000e-01 -7.391931e-03 5.950883e-06
2.075000e-01 -7.429985e-03 5.981079e-06
2.080000e-01 -7.467906e-03 6.012012e-06
2.085000e-01 -7.505758e-03 6.039540e-06
2.090000e-01 -7.543503e-03 6.068252e-06
2.095000e-01 -7.581145e-03 6.099007e-06
2.100000e-01 -7.618680e-03 6.126265e-06
2.105000e-01 -7.656105e-03 6.154771e-06
2.110000e-01 -7.693457e-03 6.184057e-06
2.115000e-01 -7.730704e-03 6.210969e-06
2.120000e-01 -7.767864e-03 6.239209e-06
2.125000e-01 -7.804913e-03 6.269404e-06
2.130000e-01 -7.841881e-03 6.296053e-06
2.135000e-01 -7.878793e-03 6.324019e-06
2.140000e-01 -7.915558e-03 6.350450e-06
2.145000e-01 -7.952266e-03 6.380332e-06
2.150000e-01 -7.988890e-03 6.407857e-06
2.155000e-01 -8.025433e-03 6.434145e-06
2.160000e-01 -8.061830e-03 6.462944e-06
2.165000e-01 -8.098165e-03 6.490433e-06
2.170000e-01 -8.134442e-03 6.518546e-06
2.175000e-01 -8.170624e-03 6.544324e-06
2.180000e-01 -8.206750e-03 6.575050e-06
2.185000e-01 -8.242768e-03 6.600697e-06
2.190000e-01 -8.278721e-03 6.627795e-06
2.195000e-01 -8.314569e-03 6.656837e-06
2.200000e-01 -8.350370e-03 6.682331e-06
2.205000e-01 -8.386087e-03 6.708495e-06
2.210000e-01 -8.421723e-03 6.737321e-06
2.215000e-01 -8.457251e-03 6.762476e-06
2.220000e-01 -8.492731e-03 6.789231e-06
2.225000e-01 -8.528120e-03 6.817863e-06
2.230000e-01 -8.563447e-03 6.841958e-06
2.235000e-01 -8.598675e-03 6.872026e-06
2.240000e-01 -8.633859e-03 6.895556e-06
2.245000e-01 -8.668982e-03 6.923809e-06
2.250000e-01 -8.704032e-03 6.950105e-06
2.255000e-01 -8.739006e-03 6.974646e-06
2.260000e-01 -8.773903e-03 7.002722e-06
2.265000e-01 -8.808782e-03 7.028872e-06
2.270000e-01 -8.843534e-03 7.052781e-06
2.275000e-01 -8.878255e-03 7.080741e-06
2.280000e-01 -8.912901e-03 7.104274e-06
2.285000e-01 -8.947456e-03 7.133851e-06
2.290000e-01 -8.981998e-03 7.158031e-06
2.295000e-01 -9.016457e-03 7.182127e-06
2.300000e-01 -9.050861e-03 7.211600e-06
2.305000e-01 -9.085200e-03 7.235609e-06
2.310000e-01 -9.119515e-03 7.260135e-06
2.315000e-01 -9.153749e-03 7.287725e-06
2.320000e-01 -9.187943e-03 7.309688e-06
2.325000e-01 -9.222041e-03 7.336152e-06
2.330000e-01 -9.256107e-03 7.363607e-06
2.335000e-01 -9.290089e-03 7.387838e-06
2.340000e-01 -9.324024e-03 7.414049e-06
2.345000e-01 -9.357918e-03 7.437427e-06
2.350000e-01 -9.391730e-03 7.466414e-06
2.355000e-01 -9.425558e-03 7.489665e-06
2.360000e-01 -9.459299e-03 7.512865e-06
2.365000e-01 -9.492960e-03 7.540700e-06
2.370000e-01 -9.526603e-03 7.563677e-06
2.375000e-01 -9.560211e-03 7.590390e-06
2.380000e-01 -9.593741e-03 7.615241e-06
2.385000e-01 -9.627233e-03 7.640315e-06
2.390000e-01 -9.660714e-03 7.662976e-06
2.395000e-01 -9.694097e-03 7.691388e-06
2.400000e-01 -9.727468e-03 7.713900e-06
2.405000e-01 -9.760807e-03 7.740217e-06
2.410000e-01 -9.794075e-03 7.764678e-06
2.415000e-01 -9.827308e-03 7.790883e-06
2.420000e-01 -9.860514e-03 7.813153e-06
2.425000e-01 -9.893711e-03 7.841401e-06
2.430000e-01 -9.926839e-03 7.863561e-06
2.435000e-01 -9.959930e-03 7.885670e-06
2.440000e-01 -9.992991e-03 7.912094e-06
2.445000e-01 -1.002602e-02 7.937994e-06
2.450000e-01 -1.005899e-02 7.962388e-06
2.455000e-01 -1.009194e-02 7.986345e-06
2.460000e-01 -1.012485e-02 8.011982e-06
2.465000e-01 -1.015773e-02 8.033603e-06
2.470000e-01 -1.019059e-02 8.061400e-06
2.475000e-01 -1.022343e-02 8.082981e-06
2.480000e-01 -1.025623e-02 8.108519e-06
2.485000e-01 -1.028896e-02 8.129927e-06
2.490000e-01 -1.032173e-02 8.157712e-06
2.495000e-01 -1.035443e-02 8.179067e-06
2.500000e-01 -1.038712e-02 8.204501e-06
2.505000e-01 -1.041976e-02 8.228085e-06
2.510000e-01 -1.045233e-02 8.253450e-06
2.515000e-01 -1.048497e-02 8.277973e-06
2.520000e-01 -1.051754e-02 8.301302e-06
2.525000e-01 -1.055010e-02 8.326447e-06
2.530000e-01 -1.058263e-02 8.347379e-06
2.535000e-01 -1.061513e-02 8.374905e-06
2.540000e-01 -1.064761e-02 8.395768e-06
2.545000e-01 -1.068006e-02 8.420806e-06
2.550000e-01 -1.071250e-02 8.445828e-06
2.555000e-01 -1.074497e-02 8.469105e-06
2.560000e-01 -1.077737e-02 8.492627e-06
2.565000e-01 -1.080975e-02 8.517524e-06
2.570000e-01 -1.084213e-02 8.539538e-06
2.575000e-01 -1.087447e-02 8.563049e-06
2.580000e-01 -1.090683e-02 8.587679e-06
2.585000e-01 -1.093920e-02 8.613599e-06
2.590000e-01 -1.097147e-02 8.634059e-06
2.595000e-01 -1.100376e-02 8.659053e-06
2.600000e-01 -1.103608e-02 8.679892e-06
2.605000e-01 -1.106837e-02 8.706596e-06
2.610000e-01 -1.110066e-02 8.730655e-06
2.615000e-01 -1.113292e-02 8.751796e-06
2.620000e-01 -1.116518e-02 8.780350e-06
2.625000e-01 -1.119743e-02 8.801882e-06
2.630000e-01 -1.122970e-02 8.823657e-06
2.635000e-01 -1.126187e-02 8.848253e-06
2.640000e-01 -1.129414e-02 8.873177e-06
2.645000e-01 -1.132633e-02 8.898237e-06
2.650000e-01 -1.135855e-02 8.920739e-06
2.655000e-01 -1.139076e-02 8.943458e-06
2.660000e-01 -1.142294e-02 8.969193e-06
2.665000e-01 -1.145515e-02 8.992339e-06
2.670000e-01 -1.148735e-02 9.014311e-06
2.675000e-01 -1.151958e-02 9.040470e-06
2.680000e-01 -1.155179e-02 9.064032e-06
2.685000e-01 -1.158401e-02 9.082736e-06
2.690000e-01 -1.161617e-02 9.104485e-06
2.695000e-01 -1.164838e-02 9.126944e-06
2.700000e-01 -1.168058e-02 9.153535e-06
2.705000e-01 -1.171282e-02 9.178064e-06
2.710000e-01 -1.174503e-02 9.205701e-06
2.715000e-01 -1.177728e-02 9.225348e-06
2.720000e-01 -1.180950e-02 9.248665e-06
2.725000e-01 -1.184177e-02 9.275266e-06
2.730000e-01 -1.187401e-02 9.300609e-06
2.735000e-01 -1.190628e-02 9.320757e-06
2.740000e-01 -1.193847e-02 9.341039e-06
2.745000e-01 -1.197076e-02 9.369573e-06
2.750000e-01 -1.200306e-02 9.390625e-06
2.755000e-01 -1.203532e-02 9.417189e-06
2.760000e-01 -1.206766e-02 9.441481e-06
2.765000e-01 -1.209999e-02 9.462863e-06
2.770000e-01 -1.213230e-02 9.484369e-06
2.775000e-01 -1.216466e-02 9.506168e-06
2.780000e-01 -1.219695e-02 9.537257e-06
2.785000e-01 -1.222934e-02 9.559506e-06
2.790000e-01 -1.226175e-02 9.581993e-06
2.795000e-01 -1.229410e-02 9.607912e-06
2.800000e-01 -1.232654e-02 9.630861e-06
2.805000e-01 -1.235905e-02 9.654004e-06
2.810000e-01 -1.239147e-02 9.671962e-06
2.815000e-01 -1.242397e-02 9.695484e-06
2.820000e-01 -1.245644e-02 9.727078e-06
2.825000e-01 -1.248893e-02 9.748774e-06
2.830000e-01 -1.252147e-02 9.766071e-06
2.835000e-01 -1.255402e-02 9.793532e-06
2.840000e-01 -1.258659e-02 9.817713e-06
2.845000e-01 -1.261919e-02 9.835547e-06
2.850000e-01 -1.265187e-02 9.864378e-06
2.855000e-01 -1.268453e-02 9.892499e-06
2.860000e-01 -1.271721e-02 9.910627e-06
2.865000e-01 -1.274994e-02 9.935838e-06
2.870000e-01 -1.278263e-02 9.964826e-06
2.875000e-01 -1.281537e-02 9.976522e-06
2.880000e-01 -1.284817e-02 1.000738e-05
2.885000e-01 -1.288101e-02 1.003350e-05
2.890000e-01 -1.291389e-02 1.005631e-05
2.895000e-01 -1.294676e-02 1.008063e-05
2.900000e-01 -1.297967e-02 1.010002e-05
2.905000e-01 -1.301261e-02 1.012839e-05
2.910000e-01 -1.304557e-02 1.015528e-05
2.915000e-01 -1.307863e-02 1.017517e-05
2.920000e-01 -1.311163e-02 1.019508e-05
2.925000e-01 -1.314471e-02 1.022662e-05
2.930000e-01 -1.317783e-02 1.024456e-05
2.935000e-01 -1.321101e-02 1.027255e-05
2.940000e-01 -1.324424e-02 1.029692e-05
2.945000e-01 -1.327742e-02 1.031758e-05
2.950000e-01 -1.331072e-02 1.034646e-05
2.955000e-01 -1.334403e-02 1.036513e-05
2.960000e-01 -1.337737e-02 1.039832e-05
2.965000e-01 -1.341077e-02 1.041988e-05
2.970000e-01 -1.344420e-02 1.044167e-05
2.975000e-01 -1.347768e-02 1.046366e-05
2.980000e-01 -1.351123e-02 1.048768e-05
2.985000e-01 -1.354482e-02 1.051816e-05
2.990000e-01 -1.357836e-02 1.054064e-05
2.995000e-01 -1.361202e-02 1.055879e-05
3.000000e-01 -1.364575e-02 1.058762e-05
3.005000e-01 -1.367950e-02 1.061064e-05
3.010000e-01 -1.371329e-02 1.063394e-05
3.015000e-01 -1.374717e-02 1.066157e-05
3.020000e-01 -1.378106e-02 1.068542e-05
3.025000e-01 -1.381501e-02 1.070956e-05
3.030000e-01 -1.384900e-02 1.073398e-05
3.035000e-01 -1.388308e-02 1.076285e-05
3.040000e-01 -1.391718e-02 1.078469e-05
3.045000e-01 -1.395133e-02 1.080956e-05
3.050000e-01 -1.398557e-02 1.083894e-05
3.055000e-01 -1.401982e-02 1.086131e-05
3.060000e-01 -1.405414e-02 1.088662e-05
3.065000e-01 -1.408851e-02 1.091226e-05
3.070000e-01 -1.412287e-02 1.093266e-05
3.075000e-01 -1.415729e-02 1.095852e-05
3.080000e-01 -1.419172e-02 1.098420e-05
3.085000e-01 -1.422626e-02 1.101007e-05
3.090000e-01 -1.426090e-02 1.104014e-05
3.095000e-01 -1.429553e-02 1.105602e-05
3.100000e-01 -1.433025e-02 1.108158e-05
3.105000e-01 -1.436504e-02 1.110707e-05
3.110000e-01 -1.439980e-02 1.113698e-05
3.115000e-01 -1.443471e-02 1.116239e-05
3.120000e-01 -1.446969e-02 1.118776e-05
3.125000e-01 -1.450468e-02 1.121297e-05
3.130000e-01 -1.453996e-02 1.124013e-05
3.135000e-01 -1.457525e-02 1.126051e-05
3.140000e-01 -1.461055e-02 1.128547e-05
3.145000e-01 -1.464598e-02 1.131033e-05
3.150000e-01 -1.468148e-02 1.133507e-05
3.155000e-01 -1.471702e-02 1.136442e-05
3.160000e-01 -1.475254e-02 1.138874e-05
3.165000e-01 -1.478831e-02 1.141317e-05
3.170000e-01 -1.482403e-02 1.143729e-05
3.175000e-01 -1.485990e-02 1.147609e-05
3.180000e-01 -1.489572e-02 1.149985e-05
3.185000e-01 -1.493178e-02 1.152372e-05
3.190000e-01 -1.496780e-02 1.154732e-05
3.195000e-01 -1.500394e-02 1.157568e-05
3.200000e-01 -1.504012e-02 1.159904e-05
3.205000e-01 -1.507637e-02 1.162232e-05
3.210000e-01 -1.511274e-02 1.165471e-05
3.215000e-01 -1.514919e-02 1.168266e-05
3.220000e-01 -1.518563e-02 1.170551e-05
3.225000e-01 -1.522232e-02 1.172844e-05
3.230000e-01 -1.525887e-02 1.175773e-05
3.235000e-01 -1.529565e-02 1.178519e-05
3.240000e-01 -1.533251e-02 1.181671e-05
3.245000e-01 -1.536942e-02 1.183895e-05
3.250000e-01 -1.540651e-02 1.186630e-05
3.255000e-01 -1.544363e-02 1.189752e-05
3.260000e-01 -1.548085e-02 1.191682e-05
3.265000e-01 -1.551809e-02 1.194779e-05
3.270000e-01 -1.555548e-02 1.197492e-05
3.275000e-01 -1.559294e-02 1.200605e-05
3.280000e-01 -1.563047e-02 1.202803e-05
3.285000e-01 -1.566812e-02 1.205927e-05
3.290000e-01 -1.570580e-02 1.208682e-05
3.295000e-01 -1.574355e-02 1.210890e-05
3.300000e-01 -1.578148e-02 1.214037e-05
3.305000e-01 -1.581948e-02 1.216266e-05
3.310000e-01 -1.585750e-02 1.219974e-05
3.315000e-01 -1.589569e-02 1.222218e-05
3.320000e-01 -1.593399e-02 1.224471e-05
3.325000e-01 -1.597240e-02 1.227666e-05
3.330000e-01 -1.601085e-02 1.230493e-05
3.335000e-01 -1.604947e-02 1.233471e-05
3.340000e-01 -1.608816e-02 1.235729e-05
3.345000e-01 -1.612693e-02 1.238934e-05
3.350000e-01 -1.616588e-02 1.241784e-05
3.355000e-01 -1.620491e-02 1.245024e-05
3.360000e-01 -1.624396e-02 1.247321e-05
3.365000e-01 -1.628321e-02 1.250589e-05
3.370000e-01 -1.632258e-02 1.253491e-05
3.375000e-01 -1.636201e-02 1.255831e-05
3.380000e-01 -1.640152e-02 1.259140e-05
3.385000e-01 -1.644118e-02 1.261505e-05
3.390000e-01 -1.648096e-02 1.264484e-05
3.395000e-01 -1.652086e-02 1.267847e-05
3.400000e-01 -1.656085e-02 1.270252e-05
3.405000e-01 -1.660093e-02 1.273646e-05
3.410000e-01 -1.664120e-02 1.276686e-05
3.415000e-01 -1.668153e-02 1.279131e-05
3.420000e-01 -1.672202e-02 1.282585e-05
3.425000e-01 -1.676260e-02 1.284728e-05
3.430000e-01 -1.680321e-02 1.288792e-05
3.435000e-01 -1.684402e-02 1.291265e-05
3.440000e-01 -1.688506e-02 1.293745e-05
3.445000e-01 -1.692614e-02 1.296889e-05
3.450000e-01 -1.696728e-02 1.300019e-05
3.455000e-01 -1.700856e-02 1.303546e-05
3.460000e-01 -1.704999e-02 1.306086e-05
3.465000e-01 -1.709155e-02 1.308643e-05
3.470000e-01 -1.713319e-02 1.311860e-05
3.475000e-01 -1.717497e-02 1.315184e-05
3.480000e-01 -1.721692e-02 1.317774e-05
3.485000e-01 -1.725903e-02 1.321417e-05
3.490000e-01 -1.730119e-02 1.324697e-05
3.495000e-01 -1.734353e-02 1.327343e-05
3.500000e-01 -1.738601e-02 1.330008e-05
3.505000e-01 -1.742859e-02 1.333738e-05
3.510000e-01 -1.747141e-02 1.336449e-05
3.515000e-01 -1.751425e-02 1.339843e-05
3.520000e-01 -1.755728e-02 1.342588e-05
3.525000e-01 -1.760041e-02 1.346007e-05
3.530000e-01 -1.764372e-02 1.348758e-05
3.535000e-01 -1.768722e-02 1.352203e-05
3.540000e-01 -1.773082e-02 1.354995e-05
3.545000e-01 -1.777452e-02 1.358894e-05
3.550000e-01 -1.781848e-02 1.361738e-05
3.555000e-01 -1.786256e-02 1.365281e-05
3.560000e-01 -1.790674e-02 1.368165e-05
3.565000e-01 -1.795100e-02 1.371062e-05
3.570000e-01 -1.799556e-02 1.373990e-05
3.575000e-01 -1.804021e-02 1.378750e-05
3.580000e-01 -1.808499e-02 1.381725e-05
3.585000e-01 -1.812983e-02 1.384732e-05
3.590000e-01 -1.817493e-02 1.387750e-05
3.595000e-01 -1.822023e-02 1.391058e-05
3.600000e-01 -1.826565e-02 1.394100e-05
3.605000e-01 -1.831122e-02 1.397162e-05
3.610000e-01 -1.835695e-02 1.400246e-05
3.615000e-01 -1.840281e-02 1.404516e-05
3.620000e-01 -1.844886e-02 1.407655e-05
3.625000e-01 -1.849509e-02 1.410818e-05
3.630000e-01 -1.854155e-02 1.415212e-05
3.635000e-01 -1.858810e-02 1.418427e-05
3.640000e-01 -1.863475e-02 1.421663e-05
3.645000e-01 -1.868172e-02 1.424933e-05
3.650000e-01 -1.872879e-02 1.427928e-05
3.655000e-01 -1.877608e-02 1.431960e-05
3.660000e-01 -1.882349e-02 1.435284e-05
3.665000e-01 -1.887113e-02 1.437823e-05
3.670000e-01 -1.891882e-02 1.441141e-05
3.675000e-01 -1.896683e-02 1.445739e-05
3.680000e-01 -1.901495e-02 1.449120e-05
3.685000e-01 -1.906318e-02 1.452526e-05
3.690000e-01 -1.911174e-02 1.455968e-05
3.695000e-01 -1.916041e-02 1.459434e-05
3.700000e-01 -1.920920e-02 1.463717e-05
3.705000e-01 -1.925824e-02 1.466938e-05
3.710000e-01 -1.930747e-02 1.470444e-05
3.715000e-01 -1.935688e-02 1.473980e-05
3.720000e-01 -1.940643e-02 1.478230e-05
3.725000e-01 -1.945619e-02 1.480515e-05
3.730000e-01 -1.950618e-02 1.484120e-05
3.735000e-01 -1.955645e-02 1.487762e-05
3.740000e-01 -1.960675e-02 1.491420e-05
3.745000e-01 -1.965736e-02 1.495947e-05
3.750000e-01 -1.970806e-02 1.499667e-05
3.755000e-01 -1.975916e-02 1.503414e-05
3.760000e-01 -1.981039e-02 1.505870e-05
3.765000e-01 -1.986172e-02 1.510527e-05
3.770000e-01 -1.991332e-02 1.514376e-05
3.775000e-01 -1.996513e-02 1.518267e-05
3.780000e-01 -2.001714e-02 1.522155e-05
3.785000e-01 -2.006933e-02 1.524722e-05
3.790000e-01 -2.012191e-02 1.529547e-05
3.795000e-01 -2.017457e-02 1.533564e-05
3.800000e-01 -2.022744e-02 1.537045e-05
3.805000e-01 -2.028052e-02 1.541074e-05
3.810000e-01 -2.033372e-02 1.544575e-05
3.815000e-01 -2.038725e-02 1.548659e-05
3.820000e-01 -2.044100e-02 1.552781e-05
3.825000e-01 -2.049497e-02 1.556949e-05
3.830000e-01 -2.054922e-02 1.559705e-05
3.835000e-01 -2.060349e-02 1.564800e-05
3.840000e-01 -2.065815e-02 1.568530e-05
3.845000e-01 -2.071313e-02 1.572807e-05
3.850000e-01 -2.076821e-02 1.575633e-05
3.855000e-01 -2.082356e-02 1.579956e-05
3.860000e-01 -2.087909e-02 1.585234e-05
3.865000e-01 -2.093497e-02 1.588157e-05
3.870000e-01 -2.099094e-02 1.592596e-05
3.875000e-01 -2.104748e-02 1.597066e-05
3.880000e-01 -2.110393e-02 1.600976e-05
3.885000e-01 -2.116073e-02 1.605530e-05
3.890000e-01 -2.121783e-02 1.608595e-05
3.895000e-01 -2.127503e-02 1.613213e-05
3.900000e-01 -2.133258e-02 1.617883e-05
3.905000e-01 -2.139051e-02 1.621578e-05
3.910000e-01 -2.144857e-02 1.626258e-05
3.915000e-01 -2.150689e-02 1.630610e-05
3.920000e-01 -2.156551e-02 1.633734e-05
3.925000e-01 -2.162435e-02 1.638468e-05
3.930000e-01 -2.168339e-02 1.644198e-05
3.935000e-01 -2.174270e-02 1.647401e-05
3.940000e-01 -2.180234e-02 1.652267e-05
3.945000e-01 -2.186229e-02 1.655546e-05
3.950000e-01 -2.192247e-02 1.660486e-05
3.955000e-01 -2.198304e-02 1.664806e-05
3.960000e-01 -2.204352e-02 1.669837e-05
3.965000e-01 -2.210457e-02 1.673246e-05
3.970000e-01 -2.216586e-02 1.678354e-05
3.975000e-01 -2.222744e-02 1.681143e-05
3.980000e-01 -2.228929e-02 1.688006e-05
3.985000e-01 -2.235154e-02 1.690862e-05
3.990000e-01 -2.241397e-02 1.696140e-05
3.995000e-01 -2.247663e-02 1.699724e-05
4.000000e-01 -2.253982e-02 1.706143e-05
4.005000e-01 -2.260306e-02 1.709799e-05
4.010000e-01 -2.266646e-02 1.713500e-05
4.015000e-01 -2.273043e-02 1.720037e-05
4.020000e-01 -2.279469e-02 1.723808e-05
4.025000e-01 -2.285919e-02 1.729261e-05
4.030000e-01 -2.292395e-02 1.733091e-05
4.035000e-01 -2.298912e-02 1.736958e-05
4.040000e-01 -2.305448e-02 1.743761e-05
4.045000e-01 -2.312017e-02 1.747145e-05
4.050000e-01 -2.318623e-02 1.752881e-05
4.055000e-01 -2.325266e-02 1.756824e-05
4.060000e-01 -2.331944e-02 1.763748e-05
4.065000e-01 -2.338640e-02 1.767753e-05
4.070000e-01 -2.345381e-02 1.771819e-05
4.075000e-01 -2.352149e-02 1.777811e-05
4.080000e-01 -2.358944e-02 1.781241e-05
4.085000e-01 -2.365786e-02 1.788368e-05
4.090000e-01 -2.372659e-02 1.792529e-05
4.095000e-01 -2.379555e-02 1.796706e-05
4.100000e-01 -2.386490e-02 1.802883e-05
4.105000e-01 -2.393479e-02 1.807179e-05
4.110000e-01 -2.400477e-02 1.811475e-05
4.115000e-01 -2.407496e-02 1.818939e-05
4.120000e-01 -2.414577e-02 1.823341e-05
4.125000e-01 -2.421681e-02 1.827760e-05
4.130000e-01 -2.428833e-02 1.832237e-05
4.135000e-01 -2.436014e-02 1.838782e-05
4.140000e-01 -2.443234e-02 1.844488e-05
4.145000e-01 -2.450482e-02 1.849074e-05
4.150000e-01 -2.457766e-02 1.853689e-05
4.155000e-01 -2.465107e-02 1.860413e-05
4.160000e-01 -2.472466e-02 1.865074e-05
4.165000e-01 -2.479868e-02 1.870975e-05
4.170000e-01 -2.487302e-02 1.875689e-05
4.175000e-01 -2.494788e-02 1.880428e-05
4.180000e-01 -2.502306e-02 1.887276e-05
4.185000e-01 -2.509855e-02 1.892059e-05
4.190000e-01 -2.517449e-02 1.898106e-05
4.195000e-01 -2.525077e-02 1.902931e-05
4.200000e-01 -2.532752e-02 1.909916e-05
4.205000e-01 -2.540473e-02 1.914810e-05
4.210000e-01 -2.548221e-02 1.919725e-05
4.215000e-01 -2.556031e-02 1.925908e-05
4.220000e-01 -2.563854e-02 1.933009e-05
4.225000e-01 -2.571738e-02 1.938014e-05
4.230000e-01 -2.579646e-02 1.942526e-05
4.235000e-01 -2.587607e-02 1.949669e-05
4.240000e-01 -2.595602e-02 1.953981e-05
4.245000e-01 -2.603656e-02 1.962373e-05
4.250000e-01 -2.611751e-02 1.967380e-05
4.255000e-01 -2.619875e-02 1.972402e-05
4.260000e-01 -2.628063e-02 1.979655e-05
4.265000e-01 -2.636274e-02 1.984749e-05
4.270000e-01 -2.644534e-02 1.991216e-05
4.275000e-01 -2.652834e-02 1.996375e-05
4.280000e-01 -2.661185e-02 2.003770e-05
4.285000e-01 -2.669588e-02 2.009018e-05
4.290000e-01 -2.678022e-02 2.014280e-05
4.295000e-01 -2.686519e-02 2.023144e-05
4.300000e-01 -2.695045e-02 2.028486e-05
4.305000e-01 -2.703632e-02 2.033876e-05
4.310000e-01 -2.712265e-02 2.039300e-05
4.315000e-01 -2.720924e-02 2.046990e-05
4.320000e-01 -2.729652e-02 2.052487e-05
4.325000e-01 -2.738423e-02 2.059373e-05
4.330000e-01 -2.747255e-02 2.067238e-05
4.335000e-01 -2.756113e-02 2.072848e-05
4.340000e-01 -2.765034e-02 2.078501e-05
4.345000e-01 -2.773990e-02 2.084174e-05
4.350000e-01 -2.783028e-02 2.093638e-05
4.355000e-01 -2.792083e-02 2.099400e-05
4.360000e-01 -2.801204e-02 2.105224e-05
4.365000e-01 -2.810360e-02 2.111062e-05
4.370000e-01 -2.819560e-02 2.119282e-05
4.375000e-01 -2.828834e-02 2.125216e-05
4.380000e-01 -2.838154e-02 2.132611e-05
4.385000e-01 -2.847532e-02 2.138634e-05
4.390000e-01 -2.856954e-02 2.147087e-05
4.395000e-01 -2.866437e-02 2.153200e-05
4.400000e-01 -2.875959e-02 2.159335e-05
4.405000e-01 -2.885523e-02 2.167018e-05
4.410000e-01 -2.895160e-02 2.175682e-05
4.415000e-01 -2.904858e-02 2.181971e-05
4.420000e-01 -2.914612e-02 2.188307e-05
4.425000e-01 -2.924405e-02 2.194672e-05
4.430000e-01 -2.934248e-02 2.201114e-05
4.435000e-01 -2.944171e-02 2.211560e-05
4.440000e-01 -2.954132e-02 2.218061e-05
4.445000e-01 -2.964149e-02 2.224602e-05
4.450000e-01 -2.974240e-02 2.231208e-05
4.455000e-01 -2.984372e-02 2.237842e-05
4.460000e-01 -2.994586e-02 2.247088e-05
4.465000e-01 -3.004823e-02 2.255431e-05
4.470000e-01 -3.015130e-02 2.262220e-05
4.475000e-01 -3.025512e-02 2.269069e-05
4.480000e-01 -3.035938e-02 2.275948e-05
4.485000e-01 -3.046447e-02 2.285492e-05
4.490000e-01 -3.057004e-02 2.294085e-05
4.495000e-01 -3.067627e-02 2.301132e-05
4.500000e-01 -3.078294e-02 2.308218e-05
4.505000e-01 -3.089040e-02 2.315366e-05
4.510000e-01 -3.099830e-02 2.322546e-05
4.515000e-01 -3.110692e-02 2.332433e-05
4.520000e-01 -3.121619e-02 2.341376e-05
4.525000e-01 -3.132606e-02 2.346048e-05
4.530000e-01 -3.143674e-02 2.355246e-05
4.535000e-01 -3.154772e-02 2.365198e-05
4.540000e-01 -3.165977e-02 2.372566e-05
4.545000e-01 -3.177212e-02 2.379956e-05
4.550000e-01 -3.188501e-02 2.389142e-05
4.555000e-01 -3.199884e-02 2.396659e-05
4.560000e-01 -3.211325e-02 2.406971e-05
4.565000e-01 -3.222823e-02 2.414592e-05
4.570000e-01 -3.234423e-02 2.422300e-05
4.575000e-01 -3.246055e-02 2.430028e-05
4.580000e-01 -3.257743e-02 2.439597e-05
4.585000e-01 -3.269519e-02 2.450258e-05
4.590000e-01 -3.281354e-02 2.458167e-05
4.595000e-01 -3.293259e-02 2.466133e-05
4.600000e-01 -3.305250e-02 2.474182e-05
4.605000e-01 -3.317311e-02 2.482278e-05
4.610000e-01 -3.329435e-02 2.492210e-05
4.615000e-01 -3.341618e-02 2.500413e-05
4.620000e-01 -3.353899e-02 2.511606e-05
4.625000e-01 -3.366223e-02 2.519935e-05
4.630000e-01 -3.378618e-02 2.528237e-05
4.635000e-01 -3.391123e-02 2.536706e-05
4.640000e-01 -3.403662e-02 2.545204e-05
4.645000e-01 -3.416286e-02 2.555611e-05
4.650000e-01 -3.428971e-02 2.564229e-05
4.655000e-01 -3.441747e-02 2.572923e-05
4.660000e-01 -3.454588e-02 2.584713e-05
4.665000e-01 -3.467524e-02 2.595451e-05
4.670000e-01 -3.480503e-02 2.603905e-05
4.675000e-01 -3.493576e-02 2.612711e-05
4.680000e-01 -3.506704e-02 2.621567e-05
4.685000e-01 -3.519926e-02 2.630499e-05
4.690000e-01 -3.533205e-02 2.639485e-05
4.695000e-01 -3.546555e-02 2.653671e-05
4.700000e-01 -3.559985e-02 2.662809e-05
4.705000e-01 -3.573511e-02 2.672030e-05
4.710000e-01 -3.587114e-02 2.681312e-05
4.715000e-01 -3.600773e-02 2.690654e-05
4.720000e-01 -3.614510e-02 2.700047e-05
4.725000e-01 -3.628330e-02 2.711591e-05
4.730000e-01 -3.642221e-02 2.721142e-05
4.735000e-01 -3.656211e-02 2.730771e-05
4.740000e-01 -3.670278e-02 2.740462e-05
4.745000e-01 -3.684413e-02 2.753520e-05
4.750000e-01 -3.698616e-02 2.763347e-05
4.755000e-01 -3.712898e-02 2.773239e-05
4.760000e-01 -3.727265e-02 2.785373e-05
4.765000e-01 -3.741726e-02 2.795439e-05
4.770000e-01 -3.756244e-02 2.805547e-05
4.775000e-01 -3.770840e-02 2.815740e-05
4.780000e-01 -3.785538e-02 2.826008e-05
4.785000e-01 -3.800293e-02 2.836335e-05
4.790000e-01 -3.815164e-02 2.848911e-05
4.795000e-01 -3.830100e-02 2.859410e-05
4.800000e-01 -3.845115e-02 2.869963e-05
4.805000e-01 -3.860173e-02 2.879007e-05
4.810000e-01 -3.875325e-02 2.889655e-05
4.815000e-01 -3.890571e-02 2.902627e-05
4.820000e-01 -3.905904e-02 2.913445e-05
4.825000e-01 -3.921294e-02 2.924325e-05
4.830000e-01 -3.936801e-02 2.937590e-05
4.835000e-01 -3.952372e-02 2.948635e-05
4.840000e-01 -3.968022e-02 2.959751e-05
4.845000e-01 -3.983751e-02 2.971477e-05
4.850000e-01 -3.999511e-02 2.982685e-05
4.855000e-01 -4.015397e-02 2.993990e-05
4.860000e-01 -4.031362e-02 3.005383e-05
4.865000e-01 -4.047380e-02 3.016820e-05
4.870000e-01 -4.063475e-02 3.028333e-05
4.875000e-01 -4.079672e-02 3.039917e-05
4.880000e-01 -4.095921e-02 3.051577e-05
4.885000e-01 -4.112256e-02 3.065772e-05
4.890000e-01 -4.128657e-02 3.077571e-05
4.895000e-01 -4.145159e-02 3.089455e-05
4.900000e-01 -4.161736e-02 3.101419e-05
4.905000e-01 -4.178371e-02 3.115954e-05
4.910000e-01 -4.195071e-02 3.128040e-05
4.915000e-01 -4.211844e-02 3.140185e-05
4.920000e-01 -4.228703e-02 3.148405e-05
4.925000e-01 -4.245620e-02 3.160661e-05
4.930000e-01 -4.262634e-02 3.173001e-05
4.935000e-01 -4.279693e-02 3.185397e-05
4.940000e-01 -4.296837e-02 3.200380e-05
4.945000e-01 -4.314060e-02 3.212931e-05
4.950000e-01 -4.331351e-02 3.225557e-05
4.955000e-01 -4.348681e-02 3.238230e-05
4.960000e-01 -4.366104e-02 3.250974e-05
4.965000e-01 -4.383565e-02 3.263757e-05
4.970000e-01 -4.401116e-02 3.276647e-05
4.975000e-01 -4.418716e-02 3.285322e-05
4.980000e-01 -4.436391e-02 3.302947e-05
4.985000e-01 -4.454097e-02 3.315981e-05
4.990000e-01 -4.471862e-02 3.329068e-05
4.995000e-01 -4.489684e-02 3.342227e-05
5.000000e-01 -4.507589e-02 3.355457e-05
5.005000e-01 -4.525519e-02 3.368744e-05
5.010000e-01 -4.543548e-02 3.384804e-05
5.015000e-01 -4.561596e-02 3.393761e-05
5.020000e-01 -4.579706e-02 3.407199e-05
5.025000e-01 -4.597863e-02 3.420691e-05
5.030000e-01 -4.616037e-02 3.434229e-05
5.035000e-01 -4.634254e-02 3.447804e-05
5.040000e-01 -4.652529e-02 3.464189e-05
5.045000e-01 -4.670840e-02 3.473288e-05
5.050000e-01 -4.689202e-02 3.487012e-05
5.055000e-01 -4.707599e-02 3.500784e-05
5.060000e-01 -4.725998e-02 3.514579e-05
5.065000e-01 -4.744457e-02 3.528431e-05
5.070000e-01 -4.762913e-02 3.542320e-05
5.075000e-01 -4.781390e-02 3.554446e-05
5.080000e-01 -4.799922e-02 3.568391e-05
5.085000e-01 -4.818474e-02 3.582369e-05
5.090000e-01 -4.837011e-02 3.596370e-05
5.095000e-01 -4.855592e-02 3.610429e-05
5.100000e-01 -4.874168e-02 3.619628e-05
5.105000e-01 -4.892786e-02 3.636755e-05
5.110000e-01 -4.911357e-02 3.650843e-05
5.115000e-01 -4.929928e-02 3.664967e-05
5.120000e-01 -4.948496e-02 3.679091e-05
5.125000e-01 -4.967074e-02 3.688252e-05
5.130000e-01 -4.985658e-02 3.702429e-05
5.135000e-01 -5.004228e-02 3.716621e-05
5.140000e-01 -5.022761e-02 3.734021e-05
5.145000e-01 -5.041260e-02 3.748204e-05
5.150000e-01 -5.059750e-02 3.757264e-05
5.155000e-01 -5.078193e-02 3.771449e-05
5.160000e-01 -5.096636e-02 3.785634e-05
5.165000e-01 -5.115008e-02 3.799798e-05
5.170000e-01 -5.133334e-02 3.812002e-05
5.175000e-01 -5.151616e-02 3.826133e-05
5.180000e-01 -5.169846e-02 3.840246e-05
5.185000e-01 -5.188055e-02 3.854364e-05
5.190000e-01 -5.206185e-02 3.863113e-05
5.195000e-01 -5.224267e-02 3.877156e-05
5.200000e-01 -5.242243e-02 3.891178e-05
5.205000e-01 -5.260122e-02 3.908571e-05
5.210000e-01 -5.277958e-02 3.917077e-05
5.215000e-01 -5.295726e-02 3.930981e-05
5.220000e-01 -5.313402e-02 3.944858e-05
5.225000e-01 -5.330964e-02 3.953138e-05
5.230000e-01 -5.348440e-02 3.966887e-05
5.235000e-01 -5.365772e-02 3.980573e-05
5.240000e-01 -5.382968e-02 3.997738e-05
5.245000e-01 -5.400129e-02 4.006193e-05
5.250000e-01 -5.417101e-02 4.019635e-05
5.255000e-01 -5.433978e-02 4.033016e-05
5.260000e-01 -5.450699e-02 4.040603e-05
5.265000e-01 -5.467258e-02 4.053817e-05
5.270000e-01 -5.483703e-02 4.066958e-05
5.275000e-01 -5.499993e-02 4.080010e-05
5.280000e-01 -5.516078e-02 4.090836e-05
5.285000e-01 -5.532037e-02 4.103673e-05
5.290000e-01 -5.547782e-02 4.116403e-05
5.295000e-01 -5.563364e-02 4.123117e-05
5.300000e-01 -5.578739e-02 4.135600e-05
5.305000e-01 -5.593957e-02 4.147990e-05
5.310000e-01 -5.608893e-02 4.158014e-05
5.315000e-01 -5.623702e-02 4.170152e-05
5.320000e-01 -5.638297e-02 4.182149e-05
5.325000e-01 -5.652651e-02 4.187946e-05
5.330000e-01 -5.666797e-02 4.199645e-05
5.335000e-01 -5.680670e-02 4.211193e-05
5.340000e-01 -5.694369e-02 4.216368e-05
5.345000e-01 -5.707729e-02 4.231437e-05
5.350000e-01 -5.720898e-02 4.242533e-05
5.355000e-01 -5.733763e-02 4.244452e-05
5.360000e-01 -5.746428e-02 4.258952e-05
5.365000e-01 -5.758755e-02 4.269490e-05
5.370000e-01 -5.770822e-02 4.273571e-05
5.375000e-01 -5.782623e-02 4.283703e-05
5.380000e-01 -5.794111e-02 4.287357e-05
5.385000e-01 -5.805303e-02 4.300981e-05
5.390000e-01 -5.816206e-02 4.310536e-05
5.395000e-01 -5.826778e-02 4.313522e-05
5.400000e-01 -5.837011e-02 4.322622e-05
5.405000e-01 -5.846921e-02 4.331515e-05
5.410000e-01 -5.856522e-02 4.333779e-05
5.415000e-01 -5.865767e-02 4.342494e-05
5.420000e-01 -5.874719e-02 4.348264e-05
5.425000e-01 -5.883319e-02 4.356182e-05
5.430000e-01 -5.891569e-02 4.363892e-05
5.435000e-01 -5.899400e-02 4.364868e-05
5.440000e-01 -5.906933e-02 4.372042e-05
5.445000e-01 -5.914099e-02 4.378944e-05
5.450000e-01 -5.920849e-02 4.383296e-05
5.455000e-01 -5.927270e-02 4.389686e-05
5.460000e-01 -5.933291e-02 4.389306e-05
5.465000e-01 -5.938907e-02 4.395153e-05
5.470000e-01 -5.944137e-02 4.400732e-05
5.475000e-01 -5.948997e-02 4.399500e-05
5.480000e-01 -5.953441e-02 4.404494e-05
5.485000e-01 -5.957483e-02 4.406924e-05
5.490000e-01 -5.961215e-02 4.412774e-05
5.495000e-01 -5.964479e-02 4.410188e-05
5.500000e-01 -5.967317e-02 4.413896e-05
5.505000e-01 -5.969789e-02 4.417322e-05
5.510000e-01 -5.971830e-02 4.413845e-05
5.515000e-01 -5.973438e-02 4.416659e-05
5.520000e-01 -5.974681e-02 4.416812e-05
5.525000e-01 -5.975504e-02 4.419030e-05
5.530000e-01 -5.975868e-02 4.420956e-05
5.535000e-01 -5.975838e-02 4.415998e-05
5.540000e-01 -5.975369e-02 4.417336e-05
5.545000e-01 -5.974526e-02 4.418378e-05
5.550000e-01 -5.973228e-02 4.416736e-05
5.555000e-01 -5.971551e-02 4.417176e-05
5.560000e-01 -5.969436e-02 4.410698e-05
5.565000e-01 -5.966884e-02 4.410550e-05
5.570000e-01 -5.963961e-02 4.410119e-05
5.575000e-01 -5.960507e-02 4.402861e-05
5.580000e-01 -5.956759e-02 4.401838e-05
5.585000e-01 -5.952606e-02 4.398164e-05
5.590000e-01 -5.948041e-02 4.396555e-05
5.595000e-01 -5.943069e-02 4.394637e-05
5.600000e-01 -5.937674e-02 4.385821e-05
5.605000e-01 -5.931900e-02 4.383344e-05
5.610000e-01 -5.925707e-02 4.373986e-05
5.615000e-01 -5.919099e-02 4.370937e-05
5.620000e-01 -5.912127e-02 4.371870e-05
5.625000e-01 -5.904764e-02 4.361680e-05
5.630000e-01 -5.897039e-02 4.357811e-05
5.635000e-01 -5.888915e-02 4.347091e-05
5.640000e-01 -5.880394e-02 4.342665e-05
5.645000e-01 -5.871547e-02 4.338026e-05
5.650000e-01 -5.862270e-02 4.326535e-05
5.655000e-01 -5.852671e-02 4.325702e-05
5.660000e-01 -5.842722e-02 4.313721e-05
5.665000e-01 -5.832402e-02 4.308055e-05
5.670000e-01 -5.821800e-02 4.295606e-05
5.675000e-01 -5.810796e-02 4.289515e-05
5.680000e-01 -5.799501e-02 4.283103e-05
5.685000e-01 -5.787857e-02 4.269974e-05
5.690000e-01 -5.775844e-02 4.267421e-05
5.695000e-01 -5.763563e-02 4.253859e-05
5.700000e-01 -5.750951e-02 4.246566e-05
5.705000e-01 -5.738057e-02 4.232587e-05
5.710000e-01 -5.724887e-02 4.224861e-05
5.715000e-01 -5.711405e-02 4.212195e-05
5.720000e-01 -5.697660e-02 4.203943e-05
5.725000e-01 -5.683548e-02 4.194304e-05
5.730000e-01 -5.669255e-02 4.185526e-05
5.735000e-01 -5.654676e-02 4.170140e-05
5.740000e-01 -5.639860e-02 4.161020e-05
5.745000e-01 -5.624794e-02 4.151695e-05
5.750000e-01 -5.609462e-02 4.135813e-05
5.755000e-01 -5.593914e-02 4.126169e-05
5.760000e-01 -5.578139e-02 4.114100e-05
5.765000e-01 -5.562095e-02 4.104135e-05
5.770000e-01 -5.545834e-02 4.094033e-05
5.775000e-01 -5.529383e-02 4.077434e-05
5.780000e-01 -5.512709e-02 4.067043e-05
5.785000e-01 -5.495859e-02 4.050188e-05
5.790000e-01 -5.478798e-02 4.039538e-05
5.795000e-01 -5.461600e-02 4.026553e-05
5.800000e-01 -5.444221e-02 4.015617e-05
5.805000e-01 -5.426631e-02 4.004577e-05
5.810000e-01 -5.408898e-02 3.987185e-05
5.815000e-01 -5.391029e-02 3.975905e-05
5.820000e-01 -5.372989e-02 3.958344e-05
5.825000e-01 -5.354826e-02 3.946875e-05
5.830000e-01 -5.336529e-02 3.933120e-05
5.835000e-01 -5.318097e-02 3.921445e-05
5.840000e-01 -5.299519e-02 3.903583e-05
5.845000e-01 -5.280803e-02 3.891761e-05
5.850000e-01 -5.261974e-02 3.879869e-05
5.855000e-01 -5.243058e-02 3.862520e-05
5.860000e-01 -5.224061e-02 3.850416e-05
5.865000e-01 -5.204885e-02 3.836264e-05
5.870000e-01 -5.185704e-02 3.824024e-05
5.875000e-01 -5.166418e-02 3.805737e-05
5.880000e-01 -5.147074e-02 3.793365e-05
5.885000e-01 -5.127638e-02 3.775013e-05
5.890000e-01 -5.108153e-02 3.762583e-05
5.895000e-01 -5.088587e-02 3.744208e-05
5.900000e-01 -5.068967e-02 3.735591e-05
5.905000e-01 -5.049272e-02 3.723044e-05
5.910000e-01 -5.029549e-02 3.704593e-05
5.915000e-01 -5.009803e-02 3.691979e-05
5.920000e-01 -4.990000e-02 3.673536e-05
5.925000e-01 -4.970182e-02 3.660881e-05
5.930000e-01 -4.950279e-02 3.642440e-05
5.935000e-01 -4.930409e-02 3.629774e-05
5.940000e-01 -4.910476e-02 3.615248e-05
5.945000e-01 -4.890570e-02 3.602550e-05
5.950000e-01 -4.870597e-02 3.584157e-05
5.955000e-01 -4.850634e-02 3.571642e-05
5.960000e-01 -4.830687e-02 3.553247e-05
5.965000e-01 -4.810757e-02 3.540529e-05
5.970000e-01 -4.790832e-02 3.527819e-05
5.975000e-01 -4.770881e-02 3.513217e-05
5.980000e-01 -4.750974e-02 3.500492e-05
5.985000e-01 -4.731062e-02 3.482232e-05
5.990000e-01 -4.711186e-02 3.469581e-05
5.995000e-01 -4.691312e-02 3.451405e-05
6.000000e-01 -4.671444e-02 3.438786e-05
6.005000e-01 -4.651621e-02 3.420691e-05
6.010000e-01 -4.631846e-02 3.408094e-05
6.015000e-01 -4.612063e-02 3.393835e-05
6.020000e-01 -4.592355e-02 3.381291e-05
6.025000e-01 -4.572667e-02 3.363379e-05
6.030000e-01 -4.553037e-02 3.350900e-05
6.035000e-01 -4.533432e-02 3.333106e-05
6.040000e-01 -4.513855e-02 3.320728e-05
6.045000e-01 -4.494343e-02 3.303052e-05
6.050000e-01 -4.474863e-02 3.290745e-05
6.055000e-01 -4.455440e-02 3.276763e-05
6.060000e-01 -4.436100e-02 3.264509e-05
6.065000e-01 -4.416800e-02 3.247070e-05
6.070000e-01 -4.397574e-02 3.234938e-05
6.075000e-01 -4.378391e-02 3.217633e-05
6.080000e-01 -4.359286e-02 3.205574e-05
6.085000e-01 -4.340226e-02 3.188404e-05
6.090000e-01 -4.321194e-02 3.180036e-05
6.095000e-01 -4.302266e-02 3.163000e-05
6.100000e-01 -4.283422e-02 3.151133e-05
6.105000e-01 -4.264631e-02 3.134246e-05
6.110000e-01 -4.245893e-02 3.122510e-05
6.115000e-01 -4.227210e-02 3.105775e-05
6.120000e-01 -4.208651e-02 3.094129e-05
6.125000e-01 -4.190148e-02 3.077542e-05
6.130000e-01 -4.171758e-02 3.069395e-05
6.135000e-01 -4.153407e-02 3.054605e-05
6.140000e-01 -4.135134e-02 3.038121e-05
6.145000e-01 -4.116954e-02 3.026676e-05
6.150000e-01 -4.098838e-02 3.010358e-05
6.155000e-01 -4.080785e-02 2.999073e-05
6.160000e-01 -4.062829e-02 2.982912e-05
6.165000e-01 -4.044971e-02 2.971755e-05
6.170000e-01 -4.027159e-02 2.959209e-05
6.175000e-01 -4.009434e-02 2.948144e-05
6.180000e-01 -3.991808e-02 2.932295e-05
6.185000e-01 -3.974283e-02 2.921340e-05
6.190000e-01 -3.956825e-02 2.905653e-05
6.195000e-01 -3.939438e-02 2.894874e-05
6.200000e-01 -3.922183e-02 2.879352e-05
6.205000e-01 -3.904966e-02 2.868692e-05
6.210000e-01 -3.887871e-02 2.856555e-05
6.215000e-01 -3.870828e-02 2.846006e-05
6.220000e-01 -3.853888e-02 2.830806e-05
6.225000e-01 -3.837034e-02 2.815705e-05
6.230000e-01 -3.820253e-02 2.805357e-05
6.235000e-01 -3.803575e-02 2.790426e-05
6.240000e-01 -3.787000e-02 2.780216e-05
6.245000e-01 -3.770498e-02 2.765449e-05
6.250000e-01 -3.754050e-02 2.758606e-05
6.255000e-01 -3.737725e-02 2.743998e-05
6.260000e-01 -3.721503e-02 2.734060e-05
6.265000e-01 -3.705354e-02 2.719615e-05
6.270000e-01 -3.689279e-02 2.709819e-05
6.275000e-01 -3.673337e-02 2.696705e-05
6.280000e-01 -3.657453e-02 2.682403e-05
6.285000e-01 -3.641644e-02 2.672726e-05
6.290000e-01 -3.625967e-02 2.658583e-05
6.295000e-01 -3.610315e-02 2.652146e-05
6.300000e-01 -3.594785e-02 2.638169e-05
6.305000e-01 -3.579329e-02 2.628745e-05
6.310000e-01 -3.563975e-02 2.614930e-05
6.315000e-01 -3.548694e-02 2.605630e-05
6.320000e-01 -3.533516e-02 2.591981e-05
6.325000e-01 -3.518410e-02 2.575366e-05
6.330000e-01 -3.503407e-02 2.570643e-05
6.335000e-01 -3.488508e-02 2.560086e-05
6.340000e-01 -3.473692e-02 2.551053e-05
6.345000e-01 -3.458949e-02 2.537726e-05
6.350000e-01 -3.444292e-02 2.524492e-05
6.355000e-01 -3.429735e-02 2.515638e-05
6.360000e-01 -3.415250e-02 2.502558e-05
6.365000e-01 -3.400836e-02 2.494878e-05
6.370000e-01 -3.386521e-02 2.481930e-05
6.375000e-01 -3.372305e-02 2.473357e-05
6.380000e-01 -3.358132e-02 2.460577e-05
6.385000e-01 -3.344085e-02 2.452114e-05
6.390000e-01 -3.330126e-02 2.442397e-05
6.395000e-01 -3.316219e-02 2.434050e-05
6.400000e-01 -3.302409e-02 2.421557e-05
6.405000e-01 -3.288695e-02 2.413342e-05
6.410000e-01 -3.275050e-02 2.400996e-05
6.415000e-01 -3.261487e-02 2.388739e-05
6.420000e-01 -3.248020e-02 2.380684e-05
6.425000e-01 -3.234620e-02 2.368575e-05
6.430000e-01 -3.221298e-02 2.363600e-05
6.435000e-01 -3.208060e-02 2.351630e-05
6.440000e-01 -3.194889e-02 2.343888e-05
6.445000e-01 -3.181810e-02 2.332056e-05
6.450000e-01 -3.168812e-02 2.320308e-05
6.455000e-01 -3.155878e-02 2.312700e-05
6.460000e-01 -3.143037e-02 2.301095e-05
6.465000e-01 -3.130261e-02 2.293608e-05
6.470000e-01 -3.117559e-02 2.284992e-05
6.475000e-01 -3.104964e-02 2.277596e-05
6.480000e-01 -3.092433e-02 2.266264e-05
6.485000e-01 -3.079991e-02 2.258992e-05
6.490000e-01 -3.067611e-02 2.247796e-05
6.495000e-01 -3.055308e-02 2.236681e-05
6.500000e-01 -3.043066e-02 2.229578e-05
6.505000e-01 -3.030912e-02 2.218600e-05
6.510000e-01 -3.018846e-02 2.211625e-05
6.515000e-01 -3.006798e-02 2.203573e-05
6.520000e-01 -2.994865e-02 2.192790e-05
6.525000e-01 -2.983018e-02 2.185964e-05
6.530000e-01 -2.971231e-02 2.175321e-05
6.535000e-01 -2.959503e-02 2.168615e-05
6.540000e-01 -2.947890e-02 2.158022e-05
6.545000e-01 -2.936330e-02 2.151394e-05
6.550000e-01 -2.924827e-02 2.141001e-05
6.555000e-01 -2.913380e-02 2.133361e-05
6.560000e-01 -2.902029e-02 2.126863e-05
6.565000e-01 -2.890736e-02 2.116658e-05
6.570000e-01 -2.879524e-02 2.110289e-05
6.575000e-01 -2.868368e-02 2.100216e-05
6.580000e-01 -2.857279e-02 2.090205e-05
6.585000e-01 -2.846270e-02 2.083992e-05
6.590000e-01 -2.835316e-02 2.074110e-05
6.595000e-01 -2.824417e-02 2.068008e-05
6.600000e-01 -2.813611e-02 2.060771e-05
6.605000e-01 -2.802855e-02 2.051063e-05
6.610000e-01 -2.792152e-02 2.045096e-05
6.615000e-01 -2.781527e-02 2.035743e-05
6.620000e-01 -2.770965e-02 2.026209e-05
6.625000e-01 -2.760480e-02 2.020367e-05
6.630000e-01 -2.750046e-02 2.010944e-05
6.635000e-01 -2.739663e-02 2.005201e-05
6.640000e-01 -2.729370e-02 1.999243e-05
6.645000e-01 -2.719124e-02 1.989910e-05
6.650000e-01 -2.708951e-02 1.984254e-05
6.655000e-01 -2.698828e-02 1.975030e-05
6.660000e-01 -2.688766e-02 1.965871e-05
6.665000e-01 -2.678752e-02 1.960347e-05
6.670000e-01 -2.668810e-02 1.951292e-05
6.675000e-01 -2.658940e-02 1.945868e-05
6.680000e-01 -2.649116e-02 1.936923e-05
6.685000e-01 -2.639338e-02 1.930587e-05
6.690000e-01 -2.629643e-02 1.925270e-05
6.695000e-01 -2.619995e-02 1.916477e-05
6.700000e-01 -2.610393e-02 1.911267e-05
6.705000e-01 -2.600860e-02 1.902577e-05
6.710000e-01 -2.591383e-02 1.893947e-05
6.715000e-01 -2.581951e-02 1.888849e-05
6.720000e-01 -2.572586e-02 1.880319e-05
6.725000e-01 -2.563277e-02 1.871846e-05
6.730000e-01 -2.554012e-02 1.866911e-05
6.735000e-01 -2.544799e-02 1.861016e-05
6.740000e-01 -2.535666e-02 1.856119e-05
6.745000e-01 -2.526575e-02 1.847826e-05
6.750000e-01 -2.517537e-02 1.839589e-05
6.755000e-01 -2.508564e-02 1.834806e-05
6.760000e-01 -2.499633e-02 1.826664e-05
6.765000e-01 -2.490765e-02 1.821965e-05
6.770000e-01 -2.481938e-02 1.813913e-05
6.775000e-01 -2.473162e-02 1.805916e-05
6.780000e-01 -2.464440e-02 1.803713e-05
6.785000e-01 -2.455766e-02 1.795804e-05
6.790000e-01 -2.447143e-02 1.787948e-05
6.795000e-01 -2.438559e-02 1.783495e-05
6.800000e-01 -2.430036e-02 1.775727e-05
6.805000e-01 -2.421562e-02 1.768011e-05
6.810000e-01 -2.413115e-02 1.761666e-05
6.815000e-01 -2.404728e-02 1.757318e-05
6.820000e-01 -2.396401e-02 1.749679e-05
6.825000e-01 -2.388146e-02 1.747709e-05
6.830000e-01 -2.379913e-02 1.740154e-05
6.835000e-01 -2.371728e-02 1.732648e-05
6.840000e-01 -2.363601e-02 1.728458e-05
6.845000e-01 -2.355510e-02 1.721038e-05
6.850000e-01 -2.347486e-02 1.713821e-05
6.855000e-01 -2.339476e-02 1.709702e-05
6.860000e-01 -2.331522e-02 1.702377e-05
6.865000e-01 -2.323614e-02 1.695099e-05
6.870000e-01 -2.315735e-02 1.691140e-05
6.875000e-01 -2.307929e-02 1.686189e-05
6.880000e-01 -2.300143e-02 1.682261e-05
6.885000e-01 -2.292412e-02 1.675091e-05
6.890000e-01 -2.284725e-02 1.668006e-05
6.895000e-01 -2.277070e-02 1.664267e-05
6.900000e-01 -2.269470e-02 1.657227e-05
6.905000e-01 -2.261911e-02 1.650232e-05
6.910000e-01 -2.254385e-02 1.646480e-05
6.915000e-01 -2.246911e-02 1.639560e-05
6.920000e-01 -2.239466e-02 1.634931e-05
6.925000e-01 -2.232086e-02 1.631228e-05
6.930000e-01 -2.224736e-02 1.624416e-05
6.935000e-01 -2.217438e-02 1.620753e-05
6.940000e-01 -2.210170e-02 1.614011e-05
6.945000e-01 -2.202942e-02 1.607311e-05
6.950000e-01 -2.195743e-02 1.603752e-05
6.955000e-01 -2.188595e-02 1.597125e-05
6.960000e-01 -2.181486e-02 1.590541e-05
6.965000e-01 -2.174426e-02 1.587096e-05
6.970000e-01 -2.167407e-02 1.582714e-05
6.975000e-01 -2.160414e-02 1.576235e-05
6.980000e-01 -2.153450e-02 1.572876e-05
6.985000e-01 -2.146533e-02 1.566461e-05
6.990000e-01 -2.139654e-02 1.560086e-05
6.995000e-01 -2.132778e-02 1.556871e-05
7.000000e-01 -2.125974e-02 1.550557e-05
7.005000e-01 -2.119217e-02 1.547308e-05
7.010000e-01 -2.112486e-02 1.541061e-05
7.015000e-01 -2.105792e-02 1.534853e-05
7.020000e-01 -2.099156e-02 1.533758e-05
7.025000e-01 -2.092533e-02 1.527606e-05
7.030000e-01 -2.085946e-02 1.521492e-05
7.035000e-01 -2.079404e-02 1.518384e-05
7.040000e-01 -2.072887e-02 1.512330e-05
7.045000e-01 -2.066396e-02 1.504084e-05
7.050000e-01 -2.059925e-02 1.503364e-05
7.055000e-01 -2.053512e-02 1.498103e-05
7.060000e-01 -2.047133e-02 1.492146e-05
7.065000e-01 -2.040798e-02 1.489178e-05
7.070000e-01 -2.034498e-02 1.485301e-05
7.075000e-01 -2.028220e-02 1.479431e-05
7.080000e-01 -2.021965e-02 1.476530e-05
7.085000e-01 -2.015753e-02 1.470715e-05
7.090000e-01 -2.009573e-02 1.464936e-05
7.095000e-01 -2.003417e-02 1.462107e-05
7.100000e-01 -1.997302e-02 1.456384e-05
7.105000e-01 -1.991196e-02 1.450803e-05
7.110000e-01 -1.985154e-02 1.448026e-05
7.115000e-01 -1.979134e-02 1.442389e-05
7.120000e-01 -1.973157e-02 1.438764e-05
7.125000e-01 -1.967209e-02 1.436030e-05
7.130000e-01 -1.961283e-02 1.430475e-05
7.135000e-01 -1.955387e-02 1.424954e-05
7.140000e-01 -1.949512e-02 1.422304e-05
7.145000e-01 -1.943657e-02 1.416852e-05
7.150000e-01 -1.937852e-02 1.411406e-05
7.155000e-01 -1.932086e-02 1.408795e-05
7.160000e-01 -1.926340e-02 1.403402e-05
7.165000e-01 -1.920623e-02 1.398041e-05
7.170000e-01 -1.914956e-02 1.397426e-05
7.175000e-01 -1.909297e-02 1.392117e-05
7.180000e-01 -1.903667e-02 1.386840e-05
7.185000e-01 -1.898074e-02 1.384342e-05
7.190000e-01 -1.892501e-02 1.379111e-05
7.195000e-01 -1.886956e-02 1.373911e-05
7.200000e-01 -1.881430e-02 1.371495e-05
7.205000e-01 -1.875941e-02 1.366341e-05
7.210000e-01 -1.870479e-02 1.361194e-05
7.215000e-01 -1.865036e-02 1.358841e-05
7.220000e-01 -1.859639e-02 1.355646e-05
7.225000e-01 -1.854259e-02 1.350595e-05
7.230000e-01 -1.848897e-02 1.348295e-05
7.235000e-01 -1.843570e-02 1.343290e-05
7.240000e-01 -1.838270e-02 1.338314e-05
7.245000e-01 -1.833005e-02 1.336037e-05
7.250000e-01 -1.827757e-02 1.331104e-05
7.255000e-01 -1.822535e-02 1.326198e-05
7.260000e-01 -1.817330e-02 1.323995e-05
7.265000e-01 -1.812159e-02 1.319115e-05
7.270000e-01 -1.807024e-02 1.316116e-05
7.275000e-01 -1.801913e-02 1.313941e-05
7.280000e-01 -1.796818e-02 1.309146e-05
7.285000e-01 -1.791765e-02 1.305238e-05
7.290000e-01 -1.786720e-02 1.300457e-05
7.295000e-01 -1.781708e-02 1.298315e-05
7.300000e-01 -1.776711e-02 1.293574e-05
7.305000e-01 -1.771738e-02 1.288859e-05
7.310000e-01 -1.766781e-02 1.286801e-05
7.315000e-01 -1.761857e-02 1.282126e-05
7.320000e-01 -1.756966e-02 1.279277e-05
7.325000e-01 -1.752080e-02 1.277297e-05
7.330000e-01 -1.747244e-02 1.272669e-05
7.335000e-01 -1.742413e-02 1.268082e-05
7.340000e-01 -1.737597e-02 1.266143e-05
7.345000e-01 -1.732812e-02 1.261596e-05
7.350000e-01 -1.728050e-02 1.257075e-05
7.355000e-01 -1.723303e-02 1.255178e-05
7.360000e-01 -1.718586e-02 1.250693e-05
7.365000e-01 -1.713892e-02 1.246233e-05
7.370000e-01 -1.709211e-02 1.244368e-05
7.375000e-01 -1.704551e-02 1.241760e-05
7.380000e-01 -1.699923e-02 1.237359e-05
7.385000e-01 -1.695309e-02 1.235471e-05
7.390000e-01 -1.690724e-02 1.231107e-05
7.395000e-01 -1.686161e-02 1.226767e-05
7.400000e-01 -1.681627e-02 1.224966e-05
7.405000e-01 -1.677107e-02 1.220660e-05
7.410000e-01 -1.672607e-02 1.216378e-05
7.415000e-01 -1.668137e-02 1.214616e-05
7.420000e-01 -1.663679e-02 1.210370e-05
7.425000e-01 -1.659251e-02 1.207863e-05
7.430000e-01 -1.654835e-02 1.203661e-05
7.435000e-01 -1.650430e-02 1.201968e-05
7.440000e-01 -1.646054e-02 1.197799e-05
7.445000e-01 -1.641698e-02 1.193653e-05
7.450000e-01 -1.637370e-02 1.191985e-05
7.455000e-01 -1.633054e-02 1.187875e-05
7.460000e-01 -1.628757e-02 1.183786e-05
7.465000e-01 -1.624489e-02 1.182178e-05
7.470000e-01 -1.620231e-02 1.178121e-05
7.475000e-01 -1.615993e-02 1.174087e-05
7.480000e-01 -1.611773e-02 1.174288e-05
7.485000e-01 -1.607573e-02 1.170283e-05
7.490000e-01 -1.603377e-02 1.166319e-05
7.495000e-01 -1.599223e-02 1.164760e-05
7.500000e-01 -1.595080e-02 1.160807e-05
7.505000e-01 -1.590955e-02 1.156875e-05
7.510000e-01 -1.586850e-02 1.152965e-05
7.515000e-01 -1.582754e-02 1.151477e-05
7.520000e-01 -1.578685e-02 1.147597e-05
7.525000e-01 -1.574634e-02 1.143739e-05
7.530000e-01 -1.570609e-02 1.142276e-05
7.535000e-01 -1.566603e-02 1.140104e-05
7.540000e-01 -1.562606e-02 1.136290e-05
7.545000e-01 -1.558619e-02 1.134886e-05
7.550000e-01 -1.554657e-02 1.131104e-05
7.555000e-01 -1.550712e-02 1.127341e-05
7.560000e-01 -1.546793e-02 1.125949e-05
7.565000e-01 -1.542868e-02 1.122237e-05
7.570000e-01 -1.538975e-02 1.118522e-05
7.575000e-01 -1.535100e-02 1.114828e-05
7.580000e-01 -1.531249e-02 1.113465e-05
7.585000e-01 -1.527407e-02 1.109799e-05
7.590000e-01 -1.523582e-02 1.106153e-05
7.595000e-01 -1.519772e-02 1.106582e-05
7.600000e-01 -1.515981e-02 1.102958e-05
7.605000e-01 -1.512205e-02 1.099354e-05
7.610000e-01 -1.508446e-02 1.095768e-05
7.615000e-01 -1.504696e-02 1.094528e-05
7.620000e-01 -1.500969e-02 1.091627e-05
7.625000e-01 -1.497259e-02 1.088054e-05
7.630000e-01 -1.493564e-02 1.084499e-05
7.635000e-01 -1.489878e-02 1.083286e-05
7.640000e-01 -1.486215e-02 1.079758e-05
7.645000e-01 -1.482567e-02 1.076248e-05
7.650000e-01 -1.478953e-02 1.076633e-05
7.655000e-01 -1.475336e-02 1.073142e-05
7.660000e-01 -1.471735e-02 1.069669e-05
7.665000e-01 -1.468150e-02 1.066214e-05
7.670000e-01 -1.464571e-02 1.065086e-05
7.675000e-01 -1.461016e-02 1.061655e-05
7.680000e-01 -1.457476e-02 1.058242e-05
7.685000e-01 -1.453958e-02 1.057115e-05
7.690000e-01 -1.450447e-02 1.053728e-05
7.695000e-01 -1.446952e-02 1.050357e-05
7.700000e-01 -1.443478e-02 1.049265e-05
7.705000e-01 -1.440011e-02 1.045922e-05
7.710000e-01 -1.436550e-02 1.044243e-05
7.715000e-01 -1.433097e-02 1.040946e-05
7.720000e-01 -1.429681e-02 1.039878e-05
7.725000e-01 -1.426272e-02 1.036804e-05
7.730000e-01 -1.422877e-02 1.033525e-05
7.735000e-01 -1.419496e-02 1.030263e-05
7.740000e-01 -1.416136e-02 1.029221e-05
7.745000e-01 -1.412775e-02 1.024899e-05
7.750000e-01 -1.409435e-02 1.021669e-05
7.755000e-01 -1.406102e-02 1.020666e-05
7.760000e-01 -1.402790e-02 1.017457e-05
7.765000e-01 -1.399492e-02 1.014264e-05
7.770000e-01 -1.396207e-02 1.011086e-05
7.775000e-01 -1.392928e-02 1.012845e-05
7.780000e-01 -1.389685e-02 1.009679e-05
7.785000e-01 -1.386440e-02 1.007203e-05
7.790000e-01 -1.383208e-02 1.004048e-05
7.795000e-01 -1.379982e-02 1.003105e-05
7.800000e-01 -1.376785e-02 9.988190e-06
7.805000e-01 -1.373584e-02 9.973143e-06
7.810000e-01 -1.370404e-02 9.942051e-06
7.815000e-01 -1.367230e-02 9.933043e-06
7.820000e-01 -1.364076e-02 9.902158e-06
7.825000e-01 -1.360934e-02 9.871423e-06
7.830000e-01 -1.357813e-02 9.862516e-06
7.835000e-01 -1.354696e-02 9.831993e-06
7.840000e-01 -1.351592e-02 9.801618e-06
7.845000e-01 -1.348500e-02 9.771391e-06
7.850000e-01 -1.345423e-02 9.778305e-06
7.855000e-01 -1.342355e-02 9.748264e-06
7.860000e-01 -1.339300e-02 9.718367e-06
7.865000e-01 -1.336265e-02 9.709952e-06
7.870000e-01 -1.333234e-02 9.680249e-06
7.875000e-01 -1.330215e-02 9.650689e-06
7.880000e-01 -1.327208e-02 9.621271e-06
7.885000e-01 -1.324206e-02 9.613358e-06
7.890000e-01 -1.321239e-02 9.583386e-06
7.895000e-01 -1.318267e-02 9.554274e-06
7.900000e-01 -1.315300e-02 9.546568e-06
7.905000e-01 -1.312343e-02 9.533110e-06
7.910000e-01 -1.309406e-02 9.504310e-06
7.915000e-01 -1.306480e-02 9.475647e-06
7.920000e-01 -1.303573e-02 9.468118e-06
7.925000e-01 -1.300670e-02 9.439626e-06
7.930000e-01 -1.297779e-02 9.411269e-06
7.935000e-01 -1.294891e-02 9.404198e-06
7.940000e-01 -1.292022e-02 9.376029e-06
7.945000e-01 -1.289163e-02 9.347993e-06
7.950000e-01 -1.286316e-02 9.320089e-06
7.955000e-01 -1.283486e-02 9.313161e-06
7.960000e-01 -1.280661e-02 9.285449e-06
7.965000e-01 -1.277824e-02 9.273447e-06
7.970000e-01 -1.275020e-02 9.245940e-06
7.975000e-01 -1.272234e-02 9.239104e-06
7.980000e-01 -1.269451e-02 9.211784e-06
7.985000e-01 -1.266679e-02 9.184591e-06
7.990000e-01 -1.263925e-02 9.180021e-06
7.995000e-01 -1.261173e-02 9.152996e-06
8.000000e-01 -1.258433e-02 9.126096e-06
8.005000e-01 -1.255703e-02 9.099323e-06
8.010000e-01 -1.252989e-02 9.092999e-06
8.015000e-01 -1.250280e-02 9.066396e-06
8.020000e-01 -1.247580e-02 9.039917e-06
8.025000e-01 -1.244891e-02 9.013561e-06
8.030000e-01 -1.242218e-02 9.007472e-06
8.035000e-01 -1.239549e-02 8.981274e-06
8.040000e-01 -1.236881e-02 8.970583e-06
8.045000e-01 -1.234225e-02 8.964838e-06
8.050000e-01 -1.231585e-02 8.938861e-06
8.055000e-01 -1.228956e-02 8.913004e-06
8.060000e-01 -1.226336e-02 8.887962e-06
8.065000e-01 -1.223732e-02 8.882507e-06
8.070000e-01 -1.221132e-02 8.856936e-06
8.075000e-01 -1.218541e-02 8.831482e-06
8.080000e-01 -1.215959e-02 8.806018e-06
8.085000e-01 -1.213380e-02 8.800960e-06
8.090000e-01 -1.210818e-02 8.775735e-06
8.095000e-01 -1.208264e-02 8.750624e-06
8.100000e-01 -1.205729e-02 8.740004e-06
8.105000e-01 -1.203194e-02 8.722885e-06
8.110000e-01 -1.200669e-02 8.697878e-06
8.115000e-01 -1.198146e-02 8.693086e-06
8.120000e-01 -1.195639e-02 8.668221e-06
8.125000e-01 -1.193142e-02 8.643469e-06
8.130000e-01 -1.190646e-02 8.638809e-06
8.135000e-01 -1.188167e-02 8.614224e-06
8.140000e-01 -1.185696e-02 8.589750e-06
8.145000e-01 -1.183234e-02 8.565385e-06
8.150000e-01 -1.180781e-02 8.543537e-06
8.155000e-01 -1.178344e-02 8.538907e-06
8.160000e-01 -1.175916e-02 8.528657e-06
8.165000e-01 -1.173490e-02 8.504482e-06
8.170000e-01 -1.171079e-02 8.499914e-06
8.175000e-01 -1.168669e-02 8.475882e-06
8.180000e-01 -1.166269e-02 8.451955e-06
8.185000e-01 -1.163877e-02 8.428134e-06
8.190000e-01 -1.161500e-02 8.423658e-06
8.195000e-01 -1.159125e-02 8.399967e-06
8.200000e-01 -1.156758e-02 8.376382e-06
8.205000e-01 -1.154387e-02 8.353134e-06
8.210000e-01 -1.152043e-02 8.348877e-06
8.215000e-01 -1.149701e-02 8.325514e-06
8.220000e-01 -1.147368e-02 8.302254e-06
8.225000e-01 -1.145043e-02 8.279095e-06
8.230000e-01 -1.142725e-02 8.290214e-06
8.235000e-01 -1.140416e-02 8.267163e-06
8.240000e-01 -1.138115e-02 8.244212e-06
8.245000e-01 -1.135829e-02 8.240429e-06
8.250000e-01 -1.133544e-02 8.217593e-06
8.255000e-01 -1.131268e-02 8.194856e-06
8.260000e-01 -1.128999e-02 8.172218e-06
8.265000e-01 -1.126732e-02 8.169111e-06
8.270000e-01 -1.124479e-02 8.146600e-06
8.275000e-01 -1.122233e-02 8.124186e-06
8.280000e-01 -1.119996e-02 8.101869e-06
8.285000e-01 -1.117760e-02 8.098857e-06
8.290000e-01 -1.115545e-02 8.089909e-06
8.295000e-01 -1.113331e-02 8.067765e-06
8.300000e-01 -1.111124e-02 8.045717e-06
8.305000e-01 -1.108919e-02 8.042733e-06
8.310000e-01 -1.106727e-02 8.020815e-06
8.315000e-01 -1.104543e-02 7.999517e-06
8.320000e-01 -1.102367e-02 7.977719e-06
8.325000e-01 -1.100204e-02 7.974923e-06
8.330000e-01 -1.098042e-02 7.953236e-06
8.335000e-01 -1.095888e-02 7.931641e-06
8.340000e-01 -1.093741e-02 7.910138e-06
8.345000e-01 -1.091607e-02 7.907419e-06
8.350000e-01 -1.089475e-02 7.886032e-06
8.355000e-01 -1.087349e-02 7.864736e-06
8.360000e-01 -1.085224e-02 7.857554e-06
8.365000e-01 -1.083107e-02 7.855221e-06
8.370000e-01 -1.081003e-02 7.834086e-06
8.375000e-01 -1.078906e-02 7.813039e-06
8.380000e-01 -1.076816e-02 7.792081e-06
8.385000e-01 -1.074740e-02 7.789590e-06
8.390000e-01 -1.072664e-02 7.769037e-06
8.395000e-01 -1.070595e-02 7.748227e-06
8.400000e-01 -1.068533e-02 7.727504e-06
8.405000e-01 -1.066472e-02 7.725666e-06
8.410000e-01 -1.064424e-02 7.705061e-06
8.415000e-01 -1.062383e-02 7.684542e-06
8.420000e-01 -1.060361e-02 7.663804e-06
8.425000e-01 -1.058326e-02 7.661966e-06
8.430000e-01 -1.056298e-02 7.655200e-06
8.435000e-01 -1.054284e-02 7.634915e-06
8.440000e-01 -1.052276e-02 7.614715e-06
8.445000e-01 -1.050275e-02 7.594598e-06
8.450000e-01 -1.048274e-02 7.593115e-06
8.455000e-01 -1.046286e-02 7.573093e-06
8.460000e-01 -1.044305e-02 7.553154e-06
8.465000e-01 -1.042330e-02 7.533297e-06
8.470000e-01 -1.040355e-02 7.531876e-06
8.475000e-01 -1.038393e-02 7.512119e-06
8.480000e-01 -1.036437e-02 7.492444e-06
8.485000e-01 -1.034488e-02 7.472849e-06
8.490000e-01 -1.032539e-02 7.471732e-06
8.495000e-01 -1.030602e-02 7.452242e-06
8.500000e-01 -1.028665e-02 7.446248e-06
8.505000e-01 -1.026741e-02 7.426884e-06
8.510000e-01 -1.024829e-02 7.425617e-06
8.515000e-01 -1.022918e-02 7.406341e-06
8.520000e-01 -1.021012e-02 7.387144e-06
8.525000e-01 -1.019113e-02 7.368025e-06
8.530000e-01 -1.017226e-02 7.366883e-06
8.535000e-01 -1.015339e-02 7.347874e-06
8.540000e-01 -1.013457e-02 7.328942e-06
8.545000e-01 -1.011582e-02 7.310060e-06
8.550000e-01 -1.009719e-02 7.309001e-06
8.555000e-01 -1.007856e-02 7.290238e-06
8.560000e-01 -1.005987e-02 7.271817e-06
8.565000e-01 -1.004136e-02 7.253175e-06
8.570000e-01 -1.002297e-02 7.246922e-06
8.575000e-01 -1.000464e-02 7.245897e-06
8.580000e-01 -9.986302e-03 7.227404e-06
8.585000e-01 -9.968023e-03 7.208985e-06
8.590000e-01 -9.949802e-03 7.190640e-06
8.595000e-01 -9.931639e-03 7.172369e-06
8.600000e-01 -9.913533e-03 7.154171e-06
8.605000e-01 -9.895484e-03 7.136046e-06
8.610000e-01 -9.877492e-03 7.146762e-06
8.615000e-01 -9.859556e-03 7.128725e-06
8.620000e-01 -9.841676e-03 7.110760e-06
8.625000e-01 -9.823853e-03 7.092867e-06
8.630000e-01 -9.806144e-03 7.092292e-06
8.635000e-01 -9.788431e-03 7.074490e-06
8.640000e-01 -9.770843e-03 7.069053e-06
8.645000e-01 -9.753299e-03 7.040043e-06
8.650000e-01 -9.735751e-03 7.050737e-06
8.655000e-01 -9.718258e-03 7.033118e-06
8.660000e-01 -9.700819e-03 7.015569e-06
8.665000e-01 -9.683434e-03 6.998089e-06
8.670000e-01 -9.666102e-03 6.980678e-06
8.675000e-01 -9.648766e-03 6.980681e-06
8.680000e-01 -9.631542e-03 6.963344e-06
8.685000e-01 -9.614371e-03 6.946075e-06
8.690000e-01 -9.597252e-03 6.928875e-06
8.695000e-01 -9.580128e-03 6.929043e-06
8.700000e-01 -9.563115e-03 6.911921e-06
8.705000e-01 -9.546154e-03 6.894866e-06
8.710000e-01 -9.529311e-03 6.890060e-06
8.715000e-01 -9.512454e-03 6.873116e-06
8.720000e-01 -9.495589e-03 6.873481e-06
8.725000e-01 -9.478834e-03 6.856641e-06
8.730000e-01 -9.462246e-03 6.839604e-06
8.735000e-01 -9.445593e-03 6.822862e-06
8.740000e-01 -9.428932e-03 6.823334e-06
8.745000e-01 -9.412379e-03 6.806695e-06
8.750000e-01 -9.395877e-03 6.790120e-06
8.755000e-01 -9.379424e-03 6.773610e-06
8.760000e-01 -9.363021e-03 6.757164e-06
8.765000e-01 -9.346726e-03 6.757592e-06
8.770000e-01 -9.330421e-03 6.741270e-06
8.775000e-01 -9.314166e-03 6.724752e-06
8.780000e-01 -9.297960e-03 6.708459e-06
8.785000e-01 -9.281867e-03 6.704042e-06
8.790000e-01 -9.265700e-03 6.704695e-06
8.795000e-01 -9.249639e-03 6.688520e-06
8.800000e-01 -9.233625e-03 6.672408e-06
8.805000e-01 -9.217660e-03 6.656358e-06
8.810000e-01 -9.201685e-03 6.657108e-06
8.815000e-01 -9.185815e-03 6.641142e-06
8.820000e-01 -9.169991e-03 6.625237e-06
8.825000e-01 -9.154215e-03 6.609393e-06
8.830000e-01 -9.138485e-03 6.593610e-06
8.835000e-01 -9.122745e-03 6.594568e-06
8.840000e-01 -9.107109e-03 6.578879e-06
8.845000e-01 -9.091518e-03 6.563251e-06
8.850000e-01 -9.076086e-03 6.547369e-06
8.855000e-01 -9.060587e-03 6.532364e-06
8.860000e-01 -9.045077e-03 6.533429e-06
8.865000e-01 -9.029606e-03 6.530044e-06
8.870000e-01 -9.014244e-03 6.514611e-06
8.875000e-01 -8.998926e-03 6.499236e-06
8.880000e-01 -8.983709e-03 6.500219e-06
8.885000e-01 -8.968480e-03 6.484914e-06
8.890000e-01 -8.953296e-03 6.469668e-06
8.895000e-01 -8.938156e-03 6.454480e-06
8.900000e-01 -8.923060e-03 6.439349e-06
8.905000e-01 -8.907953e-03 6.440632e-06
8.910000e-01 -8.892945e-03 6.425558e-06
8.915000e-01 -8.877980e-03 6.410541e-06
8.920000e-01 -8.863059e-03 6.395581e-06
8.925000e-01 -8.848181e-03 6.380677e-06
8.930000e-01 -8.833401e-03 6.381965e-06
8.935000e-01 -8.818608e-03 6.367136e-06
8.940000e-01 -8.803748e-03 6.352582e-06
8.945000e-01 -8.788978e-03 6.349942e-06
8.950000e-01 -8.774313e-03 6.335253e-06
8.955000e-01 -8.759745e-03 6.336554e-06
8.960000e-01 -8.745219e-03 6.310981e-06
8.965000e-01 -8.730679e-03 6.296289e-06
8.970000e-01 -8.716181e-03 6.281651e-06
8.975000e-01 -8.701725e-03 6.267068e-06
8.980000e-01 -8.687365e-03 6.268655e-06
8.985000e-01 -8.672880e-03 6.254441e-06
8.990000e-01 -8.658602e-03 6.255991e-06
8.995000e-01 -8.644309e-03 6.241510e-06
9.000000e-01 -8.630056e-03 6.227082e-06
9.005000e-01 -8.615845e-03 6.212708e-06
9.010000e-01 -8.601673e-03 6.198387e-06
9.015000e-01 -8.587486e-03 6.200437e-06
9.020000e-01 -8.573394e-03 6.186177e-06
9.025000e-01 -8.559342e-03 6.171969e-06
9.030000e-01 -8.545392e-03 6.169177e-06
9.035000e-01 -8.531419e-03 6.155051e-06
9.040000e-01 -8.517540e-03 6.156959e-06
9.045000e-01 -8.503645e-03 6.142913e-06
9.050000e-01 -8.489789e-03 6.128918e-06
9.055000e-01 -8.475972e-03 6.114866e-06
9.060000e-01 -8.462194e-03 6.100938e-06
9.065000e-01 -8.448508e-03 6.102937e-06
9.070000e-01 -8.434806e-03 6.089086e-06
9.075000e-01 -8.421142e-03 6.075286e-06
9.080000e-01 -8.407516e-03 6.061536e-06
9.085000e-01 -8.393928e-03 6.047836e-06
9.090000e-01 -8.380323e-03 6.050272e-06
9.095000e-01 -8.366750e-03 6.028456e-06
9.100000e-01 -8.353275e-03 6.014805e-06
9.105000e-01 -8.339837e-03 6.001204e-06
9.110000e-01 -8.326436e-03 5.987652e-06
9.115000e-01 -8.313126e-03 6.009805e-06
9.120000e-01 -8.299799e-03 5.996338e-06
9.125000e-01 -8.286508e-03 5.982919e-06
9.130000e-01 -8.273254e-03 5.969548e-06
9.135000e-01 -8.260036e-03 5.956226e-06
9.140000e-01 -8.246800e-03 5.958752e-06
9.145000e-01 -8.233655e-03 5.945490e-06
9.150000e-01 -8.220545e-03 5.932276e-06
9.155000e-01 -8.207472e-03 5.919110e-06
9.160000e-01 -8.194433e-03 5.905992e-06
9.165000e-01 -8.181378e-03 5.908599e-06
9.170000e-01 -8.168410e-03 5.895527e-06
9.175000e-01 -8.155479e-03 5.882503e-06
9.180000e-01 -8.142582e-03 5.869525e-06
9.185000e-01 -8.129659e-03 5.848627e-06
9.190000e-01 -8.116894e-03 5.847090e-06
9.195000e-01 -8.104155e-03 5.849418e-06
9.200000e-01 -8.091397e-03 5.836498e-06
9.205000e-01 -8.078568e-03 5.823960e-06
9.210000e-01 -8.065879e-03 5.811093e-06
9.215000e-01 -8.053224e-03 5.798272e-06
9.220000e-01 -8.040655e-03 5.800714e-06
9.225000e-01 -8.028068e-03 5.787962e-06
9.230000e-01 -8.015393e-03 5.775843e-06
9.235000e-01 -8.002935e-03 5.774430e-06
9.240000e-01 -7.990449e-03 5.762285e-06
9.245000e-01 -7.977944e-03 5.765138e-06
9.250000e-01 -7.965524e-03 5.752509e-06
9.255000e-01 -7.953138e-03 5.739926e-06
9.260000e-01 -7.940724e-03 5.720730e-06
9.265000e-01 -7.928404e-03 5.708201e-06
9.270000e-01 -7.916116e-03 5.695715e-06
9.275000e-01 -7.903974e-03 5.709467e-06
9.280000e-01 -7.891751e-03 5.697014e-06
9.285000e-01 -7.879560e-03 5.684604e-06
9.290000e-01 -7.867402e-03 5.672237e-06
9.295000e-01 -7.855155e-03 5.660676e-06
9.300000e-01 -7.843113e-03 5.663134e-06
9.305000e-01 -7.831051e-03 5.650823e-06
9.310000e-01 -7.819020e-03 5.638555e-06
9.315000e-01 -7.807021e-03 5.626330e-06
9.320000e-01 -7.795054e-03 5.614148e-06
9.325000e-01 -7.783169e-03 5.616875e-06
9.330000e-01 -7.771264e-03 5.604746e-06
9.335000e-01 -7.759390e-03 5.592658e-06
9.340000e-01 -7.747547e-03 5.580613e-06
9.345000e-01 -7.735735e-03 5.568609e-06
9.350000e-01 -7.723954e-03 5.556544e-06
9.355000e-01 -7.712314e-03 5.570324e-06
9.360000e-01 -7.700594e-03 5.558382e-06
9.365000e-01 -7.688904e-03 5.546482e-06
9.370000e-01 -7.677245e-03 5.534623e-06
9.375000e-01 -7.665615e-03 5.522805e-06
9.380000e-01 -7.653848e-03 5.526539e-06
9.385000e-01 -7.642279e-03 5.514751e-06
9.390000e-01 -7.630740e-03 5.503003e-06
9.395000e-01 -7.619231e-03 5.491296e-06
9.400000e-01 -7.607751e-03 5.479630e-06
9.405000e-01 -7.596202e-03 5.468259e-06
9.410000e-01 -7.584831e-03 5.471165e-06
9.415000e-01 -7.573440e-03 5.459567e-06
9.420000e-01 -7.562078e-03 5.448008e-06
9.425000e-01 -7.550745e-03 5.436490e-06
9.430000e-01 -7.539442e-03 5.425010e-06
9.435000e-01 -7.528167e-03 5.413571e-06
9.440000e-01 -7.516929e-03 5.427838e-06
9.445000e-01 -7.505711e-03 5.416423e-06
9.450000e-01 -7.494522e-03 5.405048e-06
9.455000e-01 -7.483362e-03 5.393712e-06
9.460000e-01 -7.472230e-03 5.382415e-06
9.465000e-01 -7.461176e-03 5.385539e-06
9.470000e-01 -7.450101e-03 5.374273e-06
9.475000e-01 -7.439053e-03 5.363045e-06
9.480000e-01 -7.428033e-03 5.351856e-06
9.485000e-01 -7.417042e-03 5.340705e-06
9.490000e-01 -7.406077e-03 5.329592e-06
9.495000e-01 -7.395190e-03 5.332793e-06
9.500000e-01 -7.384281e-03 5.321720e-06
9.505000e-01 -7.373400e-03 5.310684e-06
9.510000e-01 -7.362545e-03 5.299686e-06
9.515000e-01 -7.351718e-03 5.288725e-06
9.520000e-01 -7.340919e-03 5.277802e-06
9.525000e-01 -7.330154e-03 5.291976e-06
9.530000e-01 -7.319408e-03 5.281051e-06
9.535000e-01 -7.308689e-03 5.270164e-06
9.540000e-01 -7.297997e-03 5.259313e-06
9.545000e-01 -7.287332e-03 5.248499e-06
9.550000e-01 -7.276693e-03 5.237722e-06
9.555000e-01 -7.266031e-03 5.241353e-06
9.560000e-01 -7.255445e-03 5.230600e-06
9.565000e-01 -7.244886e-03 5.219883e-06
9.570000e-01 -7.234352e-03 5.209202e-06
9.575000e-01 -7.223845e-03 5.198557e-06
9.580000e-01 -7.213363e-03 5.187948e-06
9.585000e-01 -7.202956e-03 5.191295e-06
9.590000e-01 -7.192526e-03 5.180719e-06
9.595000e-01 -7.182122e-03 5.170178e-06
9.600000e-01 -7.171744e-03 5.159673e-06
9.605000e-01 -7.161448e-03 5.158468e-06
9.610000e-01 -7.151120e-03 5.147933e-06
9.615000e-01 -7.140818e-03 5.137434e-06
9.620000e-01 -7.130589e-03 5.140776e-06
9.625000e-01 -7.120337e-03 5.130296e-06
9.630000e-01 -7.110111e-03 5.119851e-06
9.635000e-01 -7.099909e-03 5.109440e-06
9.640000e-01 -7.089732e-03 5.099065e-06
9.645000e-01 -7.079628e-03 5.102465e-06
9.650000e-01 -7.069556e-03 5.083024e-06
9.655000e-01 -7.059398e-03 5.083532e-06
9.660000e-01 -7.049319e-03 5.073178e-06
9.665000e-01 -7.039266e-03 5.062858e-06
9.670000e-01 -7.029236e-03 5.052573e-06
9.675000e-01 -7.019183e-03 5.056311e-06
9.680000e-01 -7.009202e-03 5.046065e-06
9.685000e-01 -6.999356e-03 5.035033e-06
9.690000e-01 -6.989423e-03 5.024896e-06
9.695000e-01 -6.979460e-03 5.025476e-06
9.700000e-01 -6.969575e-03 5.015328e-06
9.705000e-01 -6.959666e-03 5.019024e-06
9.710000e-01 -6.949829e-03 5.008915e-06
9.715000e-01 -6.940016e-03 4.998839e-06
9.720000e-01 -6.930226e-03 4.988796e-06
9.725000e-01 -6.920459e-03 4.978786e-06
9.730000e-01 -6.910716e-03 4.968808e-06
9.735000e-01 -6.900949e-03 4.972719e-06
9.740000e-01 -6.891252e-03 4.962774e-06
9.745000e-01 -6.881579e-03 4.952862e-06
9.750000e-01 -6.871929e-03 4.942785e-06
9.755000e-01 -6.862301e-03 4.932926e-06
9.760000e-01 -6.852697e-03 4.923100e-06
9.765000e-01 -6.843163e-03 4.926851e-06
9.770000e-01 -6.833657e-03 4.927071e-06
9.775000e-01 -6.824121e-03 4.917290e-06
9.780000e-01 -6.814560e-03 4.898003e-06
9.785000e-01 -6.805069e-03 4.888188e-06
9.790000e-01 -6.795648e-03 4.891978e-06
9.795000e-01 -6.786201e-03 4.882200e-06
9.800000e-01 -6.776777e-03 4.872453e-06
9.805000e-01 -6.767423e-03 4.876351e-06
9.810000e-01 -6.758043e-03 4.866634e-06
9.815000e-01 -6.748685e-03 4.856949e-06
9.820000e-01 -6.739350e-03 4.850476e-06
9.825000e-01 -6.730036e-03 4.840790e-06
9.830000e-01 -6.720744e-03 4.831135e-06
9.835000e-01 -6.711474e-03 4.821511e-06
9.840000e-01 -6.702225e-03 4.811916e-06
9.845000e-01 -6.692998e-03 4.802353e-06
9.850000e-01 -6.683848e-03 4.803053e-06
9.855000e-01 -6.674664e-03 4.793532e-06
9.860000e-01 -6.665455e-03 4.797680e-06
9.865000e-01 -6.656314e-03 4.788175e-06
9.870000e-01 -6.647194e-03 4.778700e-06
9.875000e-01 -6.638096e-03 4.769254e-06
9.880000e-01 -6.628973e-03 4.773427e-06
9.885000e-01 -6.619916e-03 4.763994e-06
9.890000e-01 -6.610881e-03 4.754591e-06
9.895000e-01 -6.601867e-03 4.745217e-06
9.900000e-01 -6.592873e-03 4.735873e-06
9.905000e-01 -6.583901e-03 4.726558e-06
9.910000e-01 -6.574949e-03 4.717273e-06
9.915000e-01 -6.566063e-03 4.721032e-06
9.920000e-01 -6.557152e-03 4.711771e-06
9.925000e-01 -6.548261e-03 4.702538e-06
9.930000e-01 -6.539391e-03 4.693335e-06
9.935000e-01 -6.530542e-03 4.684160e-06
9.940000e-01 -6.521657e-03 4.686046e-06
9.945000e-01 -6.512848e-03 4.676915e-06
9.950000e-01 -6.504059e-03 4.667813e-06
9.955000e-01 -6.495290e-03 4.681528e-06
9.960000e-01 -6.486542e-03 4.672437e-06
9.965000e-01 -6.477813e-03 4.663375e-06
9.970000e-01 -6.469104e-03 4.654341e-06
9.975000e-01 -6.460415e-03 4.645335e-06
9.980000e-01 -6.451746e-03 4.636357e-06
9.985000e-01 -6.443141e-03 4.640215e-06
9.990000e-01 -6.434511e-03 4.631251e-06
9.995000e-01 -6.425901e-03 4.622316e-06
1.000000e+00 -6.417310e-03 4.613409e-06
1.000500e+00 -6.408738e-03 4.604529e-06
1.001000e+00 -6.400186e-03 4.595677e-06
1.001500e+00 -6.391653e-03 4.586852e-06
1.002000e+00 -6.383184e-03 4.590627e-06
1.002500e+00 -6.374690e-03 4.581813e-06
1.003000e+00 -6.366215e-03 4.573027e-06
1.003500e+00 -6.357758e-03 4.564269e-06
1.004000e+00 -6.349266e-03 4.566674e-06
1.004500e+00 -6.340848e-03 4.557949e-06
1.005000e+00 -6.332404e-03 4.562106e-06
1.005500e+00 -6.324024e-03 4.553398e-06
1.006000e+00 -6.315662e-03 4.544717e-06
1.006500e+00 -6.307320e-03 4.536063e-06
1.007000e+00 -6.298995e-03 4.527436e-06
1.007500e+00 -6.290690e-03 4.518835e-06
1.008000e+00 -6.282448e-03 4.523088e-06
1.008500e+00 -6.274179e-03 4.514504e-06
1.009000e+00 -6.265928e-03 4.505946e-06
1.009500e+00 -6.257696e-03 4.497414e-06
1.010000e+00 -6.249483e-03 4.488908e-06
1.010500e+00 -6.241287e-03 4.480429e-06
1.011000e+00 -6.233110e-03 4.471976e-06
1.011500e+00 -6.224906e-03 4.476536e-06
1.012000e+00 -6.216765e-03 4.468105e-06
1.012500e+00 -6.208642e-03 4.459701e-06
1.013000e+00 -6.200537e-03 4.451322e-06
1.013500e+00 -6.192395e-03 4.453830e-06
1.014000e+00 -6.184326e-03 4.445483e-06
1.014500e+00 -6.176231e-03 4.449958e-06
1.015000e+00 -6.168197e-03 4.441634e-06
1.015500e+00 -6.160181e-03 4.433334e-06
1.016000e+00 -6.152183e-03 4.425060e-06
1.016500e+00 -6.144202e-03 4.416812e-06
1.017000e+00 -6.136238e-03 4.408588e-06
1.017500e+00 -6.128292e-03 4.400390e-06
1.018000e+00 -6.120320e-03 4.405065e-06
1.018500e+00 -6.112408e-03 4.396893e-06
1.019000e+00 -6.104515e-03 4.388745e-06
1.019500e+00 -6.096638e-03 4.380623e-06
1.020000e+00 -6.088778e-03 4.372525e-06
1.020500e+00 -6.080936e-03 4.364452e-06
1.021000e+00 -6.073111e-03 4.356404e-06
1.021500e+00 -6.065259e-03 4.361234e-06
1.022000e+00 -6.057511e-03 4.342500e-06
1.022500e+00 -6.049781e-03 4.346942e-06
1.023000e+00 -6.042023e-03 4.338821e-06
1.023500e+00 -6.034337e-03 4.340960e-06
1.024000e+00 -6.026612e-03 4.332875e-06
1.024500e+00 -6.018905e-03 4.324815e-06
1.025000e+00 -6.011214e-03 4.316778e-06
1.025500e+00 -6.003496e-03 4.321656e-06
1.026000e+00 -5.995838e-03 4.313624e-06
1.026500e+00 -5.988197e-03 4.305617e-06
1.027000e+00 -5.980572e-03 4.297634e-06
1.027500e+00 -5.972964e-03 4.289674e-06
1.028000e+00 -5.965372e-03 4.281738e-06
1.028500e+00 -5.957796e-03 4.273826e-06
1.029000e+00 -5.950193e-03 4.278627e-06
1.029500e+00 -5.942650e-03 4.270746e-06
1.030000e+00 -5.935122e-03 4.262889e-06
1.030500e+00 -5.927611e-03 4.255055e-06
1.031000e+00 -5.920116e-03 4.247245e-06
1.031500e+00 -5.912724e-03 4.239109e-06
1.032000e+00 -5.905217e-03 4.243936e-06
1.032500e+00 -5.897770e-03 4.236157e-06
1.033000e+00 -5.890295e-03 4.219340e-06
1.033500e+00 -5.882923e-03 4.223870e-06
1.034000e+00 -5.875470e-03 4.226828e-06
1.034500e+00 -5.868086e-03 4.219008e-06
1.035000e+00 -5.860717e-03 4.211212e-06
1.035500e+00 -5.853364e-03 4.203438e-06
1.036000e+00 -5.846070e-03 4.207925e-06
1.036500e+00 -5.838748e-03 4.200156e-06
1.037000e+00 -5.831442e-03 4.192409e-06
1.037500e+00 -5.824151e-03 4.184685e-06
1.038000e+00 -5.816875e-03 4.176984e-06
1.038500e+00 -5.809614e-03 4.169305e-06
1.039000e+00 -5.802422e-03 4.152246e-06
1.039500e+00 -5.795235e-03 4.157865e-06
1.040000e+00 -5.788020e-03 4.150129e-06
1.040500e+00 -5.780820e-03 4.142414e-06
1.041000e+00 -5.773635e-03 4.134722e-06
1.041500e+00 -5.766465e-03 4.127051e-06
1.042000e+00 -5.759311e-03 4.119403e-06
1.042500e+00 -5.752118e-03 4.122328e-06
1.043000e+00 -5.744950e-03 4.127313e-06
1.043500e+00 -5.737840e-03 4.119682e-06
1.044000e+00 -5.730745e-03 4.112074e-06
1.044500e+00 -5.723665e-03 4.104487e-06
1.045000e+00 -5.716652e-03 4.106829e-06
1.045500e+00 -5.709601e-03 4.099272e-06
1.046000e+00 -5.702522e-03 4.104267e-06
1.046500e+00 -5.695500e-03 4.096725e-06
1.047000e+00 -5.688493e-03 4.089205e-06
1.047500e+00 -5.681500e-03 4.081706e-06
1.048000e+00 -5.674522e-03 4.074228e-06
1.048500e+00 -5.667455e-03 4.067599e-06
1.049000e+00 -5.660506e-03 4.060156e-06
1.049500e+00 -5.653614e-03 4.065043e-06
1.050000e+00 -5.646694e-03 4.057628e-06
1.050500e+00 -5.639788e-03 4.050234e-06
1.051000e+00 -5.632895e-03 4.042860e-06
1.051500e+00 -5.626017e-03 4.035507e-06
1.052000e+00 -5.619154e-03 4.028175e-06
1.052500e+00 -5.612347e-03 4.033081e-06
1.053000e+00 -5.605511e-03 4.025760e-06
1.053500e+00 -5.598689e-03 4.018460e-06
1.054000e+00 -5.591881e-03 4.011181e-06
1.054500e+00 -5.585088e-03 4.003922e-06
1.055000e+00 -5.578273e-03 4.006622e-06
1.055500e+00 -5.571507e-03 3.999368e-06
1.056000e+00 -5.564797e-03 4.004261e-06
1.056500e+00 -5.558059e-03 3.997034e-06
1.057000e+00 -5.551334e-03 3.989826e-06
1.057500e+00 -5.544623e-03 3.982639e-06
1.058000e+00 -5.537925e-03 3.975472e-06
1.058500e+00 -5.531241e-03 3.968324e-06
1.059000e+00 -5.524571e-03 3.961197e-06
1.059500e+00 -5.517956e-03 3.966119e-06
1.060000e+00 -5.511312e-03 3.959006e-06
1.060500e+00 -5.504682e-03 3.951913e-06
1.061000e+00 -5.498066e-03 3.944839e-06
1.061500e+00 -5.491462e-03 3.937786e-06
1.062000e+00 -5.484872e-03 3.930752e-06
1.062500e+00 -5.478296e-03 3.923737e-06
1.063000e+00 -5.471690e-03 3.929061e-06
1.063500e+00 -5.465140e-03 3.922064e-06
1.064000e+00 -5.458603e-03 3.915086e-06
1.064500e+00 -5.452079e-03 3.908128e-06
1.065000e+00 -5.445519e-03 3.911875e-06
1.065500e+00 -5.439021e-03 3.904917e-06
1.066000e+00 -5.432536e-03 3.897979e-06
1.066500e+00 -5.426023e-03 3.903289e-06
1.067000e+00 -5.419564e-03 3.896357e-06
1.067500e+00 -5.413119e-03 3.889541e-06
1.068000e+00 -5.406686e-03 3.882683e-06
1.068500e+00 -5.400266e-03 3.875791e-06
1.069000e+00 -5.393859e-03 3.868918e-06
1.069500e+00 -5.387465e-03 3.861947e-06
1.070000e+00 -5.381134e-03 3.847618e-06
1.070500e+00 -5.374723e-03 3.852779e-06
1.071000e+00 -5.368367e-03 3.845911e-06
1.071500e+00 -5.362023e-03 3.839063e-06
1.072000e+00 -5.355692e-03 3.832233e-06
1.072500e+00 -5.349373e-03 3.825423e-06
1.073000e+00 -5.343067e-03 3.818630e-06
1.073500e+00 -5.336814e-03 3.823575e-06
1.074000e+00 -5.330584e-03 3.826337e-06
1.074500e+00 -5.324315e-03 3.819573e-06
1.075000e+00 -5.318058e-03 3.812827e-06
1.075500e+00 -5.311814e-03 3.806099e-06
1.076000e+00 -5.305582e-03 3.799390e-06
1.076500e+00 -5.299362e-03 3.792827e-06
1.077000e+00 -5.293146e-03 3.808012e-06
1.077500e+00 -5.286951e-03 3.801304e-06
1.078000e+00 -5.280768e-03 3.794615e-06
1.078500e+00 -5.274596e-03 3.787944e-06
1.079000e+00 -5.268437e-03 3.781291e-06
1.079500e+00 -5.262290e-03 3.774656e-06
1.080000e+00 -5.256155e-03 3.768040e-06
1.080500e+00 -5.250074e-03 3.772956e-06
1.081000e+00 -5.243963e-03 3.766339e-06
1.081500e+00 -5.237863e-03 3.759740e-06
1.082000e+00 -5.231776e-03 3.753159e-06
1.082500e+00 -5.225701e-03 3.746596e-06
1.083000e+00 -5.219637e-03 3.740051e-06
1.083500e+00 -5.213585e-03 3.733523e-06
1.084000e+00 -5.207545e-03 3.727013e-06
1.084500e+00 -5.201476e-03 3.732370e-06
1.085000e+00 -5.195459e-03 3.725867e-06
1.085500e+00 -5.189454e-03 3.719382e-06
1.086000e+00 -5.183511e-03 3.722038e-06
1.086500e+00 -5.177530e-03 3.715570e-06
1.087000e+00 -5.171559e-03 3.709119e-06
1.087500e+00 -5.165600e-03 3.702686e-06
1.088000e+00 -5.159694e-03 3.707752e-06
1.088500e+00 -5.153758e-03 3.701333e-06
1.089000e+00 -5.147833e-03 3.694932e-06
1.089500e+00 -5.141920e-03 3.688548e-06
1.090000e+00 -5.136019e-03 3.682181e-06
1.090500e+00 -5.130128e-03 3.675831e-06
1.091000e+00 -5.124249e-03 3.669498e-06
1.091500e+00 -5.118341e-03 3.674973e-06
1.092000e+00 -5.112485e-03 3.668650e-06
1.092500e+00 -5.106640e-03 3.662344e-06
1.093000e+00 -5.100806e-03 3.656054e-06
1.093500e+00 -5.094983e-03 3.649781e-06
1.094000e+00 -5.089171e-03 3.643526e-06
1.094500e+00 -5.083370e-03 3.637286e-06
1.095000e+00 -5.077581e-03 3.631064e-06
1.095500e+00 -5.071843e-03 3.636292e-06
1.096000e+00 -5.066075e-03 3.630076e-06
1.096500e+00 -5.060318e-03 3.623876e-06
1.097000e+00 -5.054525e-03 3.628208e-06
1.097500e+00 -5.048790e-03 3.622020e-06
1.098000e+00 -5.043066e-03 3.615848e-06
1.098500e+00 -5.037353e-03 3.609693e-06
1.099000e+00 -5.031611e-03 3.615298e-06
1.099500e+00 -5.025920e-03 3.609143e-06
1.100000e+00 -5.020239e-03 3.603003e-06
1.100500e+00 -5.014570e-03 3.596881e-06
1.101000e+00 -5.008910e-03 3.590774e-06
1.101500e+00 -5.003262e-03 3.584684e-06
1.102000e+00 -4.997624e-03 3.578609e-06
1.102500e+00 -4.991997e-03 3.572551e-06
1.103000e+00 -4.986421e-03 3.577938e-06
1.103500e+00 -4.980815e-03 3.571889e-06
1.104000e+00 -4.975220e-03 3.565855e-06
1.104500e+00 -4.969635e-03 3.559838e-06
1.105000e+00 -4.964060e-03 3.553836e-06
1.105500e+00 -4.958496e-03 3.547850e-06
1.106000e+00 -4.952993e-03 3.550712e-06
1.106500e+00 -4.947449e-03 3.544740e-06
1.107000e+00 -4.941876e-03 3.550444e-06
1.107500e+00 -4.936354e-03 3.544474e-06
1.108000e+00 -4.930842e-03 3.538520e-06
1.108500e+00 -4.925340e-03 3.532581e-06
1.109000e+00 -4.919848e-03 3.526658e-06
1.109500e+00 -4.914366e-03 3.520750e-06
1.110000e+00 -4.908895e-03 3.514858e-06
1.110500e+00 -4.903474e-03 3.520176e-06
1.111000e+00 -4.898023e-03 3.514284e-06
1.111500e+00 -4.892582e-03 3.508407e-06
1.112000e+00 -4.887151e-03 3.502546e-06
1.112500e+00 -4.881731e-03 3.496700e-06
1.113000e+00 -4.876320e-03 3.490869e-06
1.113500e+00 -4.870919e-03 3.485054e-06
1.114000e+00 -4.865528e-03 3.479254e-06
1.114500e+00 -4.860108e-03 3.485232e-06
1.115000e+00 -4.854737e-03 3.479428e-06
1.115500e+00 -4.849376e-03 3.473639e-06
1.116000e+00 -4.844025e-03 3.467865e-06
1.116500e+00 -4.838684e-03 3.462106e-06
1.117000e+00 -4.833305e-03 3.466431e-06
1.117500e+00 -4.827983e-03 3.460686e-06
1.118000e+00 -4.822672e-03 3.454956e-06
1.118500e+00 -4.817410e-03 3.460413e-06
1.119000e+00 -4.812117e-03 3.454685e-06
1.119500e+00 -4.806835e-03 3.448972e-06
1.120000e+00 -4.801562e-03 3.443273e-06
1.120500e+00 -4.796299e-03 3.437590e-06
1.121000e+00 -4.791045e-03 3.431921e-06
1.121500e+00 -4.785801e-03 3.426267e-06
1.122000e+00 -4.780567e-03 3.420628e-06
1.122500e+00 -4.775342e-03 3.415003e-06
1.123000e+00 -4.770087e-03 3.420898e-06
1.123500e+00 -4.764882e-03 3.415277e-06
1.124000e+00 -4.759685e-03 3.409670e-06
1.124500e+00 -4.754499e-03 3.404079e-06
1.125000e+00 -4.749321e-03 3.398501e-06
1.125500e+00 -4.744153e-03 3.392939e-06
1.126000e+00 -4.738995e-03 3.387390e-06
1.126500e+00 -4.733845e-03 3.381856e-06
1.127000e+00 -4.728666e-03 3.387692e-06
1.127500e+00 -4.723536e-03 3.382169e-06
1.128000e+00 -4.718367e-03 3.386512e-06
1.128500e+00 -4.713255e-03 3.381006e-06
1.129000e+00 -4.708152e-03 3.375515e-06
1.129500e+00 -4.703058e-03 3.370038e-06
1.130000e+00 -4.697974e-03 3.364575e-06
1.130500e+00 -4.692899e-03 3.359125e-06
1.131000e+00 -4.687872e-03 3.364555e-06
1.131500e+00 -4.682815e-03 3.359101e-06
1.132000e+00 -4.677767e-03 3.353660e-06
1.132500e+00 -4.672728e-03 3.348233e-06
1.133000e+00 -4.667698e-03 3.342821e-06
1.133500e+00 -4.662678e-03 3.337422e-06
1.134000e+00 -4.657666e-03 3.335745e-06
1.134500e+00 -4.652663e-03 3.330289e-06
1.135000e+00 -4.647669e-03 3.324847e-06
1.135500e+00 -4.642684e-03 3.319418e-06
1.136000e+00 -4.637708e-03 3.314003e-06
1.136500e+00 -4.632781e-03 3.319782e-06
1.137000e+00 -4.627822e-03 3.314377e-06
1.137500e+00 -4.622873e-03 3.308985e-06
1.138000e+00 -4.617932e-03 3.303607e-06
1.138500e+00 -4.613000e-03 3.298242e-06
1.139000e+00 -4.608030e-03 3.302505e-06
1.139500e+00 -4.603116e-03 3.297158e-06
1.140000e+00 -4.598210e-03 3.291824e-06
1.140500e+00 -4.593274e-03 3.297891e-06
1.141000e+00 -4.588386e-03 3.292572e-06
1.141500e+00 -4.583506e-03 3.287359e-06
1.142000e+00 -4.578635e-03 3.282048e-06
1.142500e+00 -4.573773e-03 3.276751e-06
1.143000e+00 -4.568920e-03 3.271467e-06
1.143500e+00 -4.564074e-03 3.266196e-06
1.144000e+00 -4.559238e-03 3.260939e-06
1.144500e+00 -4.554410e-03 3.255695e-06
1.145000e+00 -4.549551e-03 3.261766e-06
1.145500e+00 -4.544740e-03 3.256537e-06
1.146000e+00 -4.539938e-03 3.251321e-06
1.146500e+00 -4.535144e-03 3.246117e-06
1.147000e+00 -4.530358e-03 3.240927e-06
1.147500e+00 -4.525581e-03 3.235750e-06
1.148000e+00 -4.520812e-03 3.230586e-06
1.148500e+00 -4.516052e-03 3.225435e-06
1.149000e+00 -4.511261e-03 3.231621e-06
1.149500e+00 -4.506517e-03 3.226469e-06
1.150000e+00 -4.501829e-03 3.230345e-06
1.150500e+00 -4.497101e-03 3.225212e-06
1.151000e+00 -4.492382e-03 3.220092e-06
1.151500e+00 -4.487672e-03 3.214984e-06
1.152000e+00 -4.483046e-03 3.209578e-06
1.152500e+00 -4.478352e-03 3.204487e-06
1.153000e+00 -4.473666e-03 3.199408e-06
1.153500e+00 -4.468949e-03 3.205457e-06
1.154000e+00 -4.464279e-03 3.200393e-06
1.154500e+00 -4.459617e-03 3.195340e-06
1.155000e+00 -4.454964e-03 3.190301e-06
1.155500e+00 -4.450318e-03 3.185274e-06
1.156000e+00 -4.445680e-03 3.180259e-06
1.156500e+00 -4.441051e-03 3.175257e-06
1.157000e+00 -4.436429e-03 3.170267e-06
1.157500e+00 -4.431855e-03 3.175240e-06
1.158000e+00 -4.427250e-03 3.170237e-06
1.158500e+00 -4.422652e-03 3.165247e-06
1.159000e+00 -4.418062e-03 3.160268e-06
1.159500e+00 -4.413480e-03 3.155302e-06
1.160000e+00 -4.408906e-03 3.150349e-06
1.160500e+00 -4.404386e-03 3.154144e-06
1.161000e+00 -4.399828e-03 3.149201e-06
1.161500e+00 -4.395277e-03 3.144270e-06
1.162000e+00 -4.390773e-03 3.150127e-06
1.162500e+00 -4.386238e-03 3.145195e-06
1.163000e+00 -4.381711e-03 3.140275e-06
1.163500e+00 -4.377191e-03 3.135368e-06
1.164000e+00 -4.372679e-03 3.130472e-06
1.164500e+00 -4.368175e-03 3.125589e-06
1.165000e+00 -4.363679e-03 3.120718e-06
1.165500e+00 -4.359190e-03 3.115859e-06
1.166000e+00 -4.354709e-03 3.111011e-06
1.166500e+00 -4.350197e-03 3.117332e-06
1.167000e+00 -4.345732e-03 3.112485e-06
1.167500e+00 -4.341274e-03 3.107650e-06
1.168000e+00 -4.336823e-03 3.102827e-06
1.168500e+00 -4.332380e-03 3.098016e-06
1.169000e+00 -4.327945e-03 3.093216e-06
1.169500e+00 -4.323517e-03 3.088429e-06
1.170000e+00 -4.319097e-03 3.083653e-06
1.170500e+00 -4.314684e-03 3.078889e-06
1.171000e+00 -4.310241e-03 3.085280e-06
1.171500e+00 -4.305844e-03 3.080509e-06
1.172000e+00 -4.301453e-03 3.075749e-06
1.172500e+00 -4.297026e-03 3.080286e-06
1.173000e+00 -4.292651e-03 3.075537e-06
1.173500e+00 -4.288283e-03 3.070799e-06
1.174000e+00 -4.283922e-03 3.066074e-06
1.174500e+00 -4.279569e-03 3.061360e-06
1.175000e+00 -4.275223e-03 3.056657e-06
1.175500e+00 -4.270923e-03 3.062790e-06
1.176000e+00 -4.266591e-03 3.058099e-06
1.176500e+00 -4.262267e-03 3.053420e-06
1.177000e+00 -4.257951e-03 3.048753e-06
1.177500e+00 -4.253641e-03 3.044097e-06
1.178000e+00 -4.249339e-03 3.039452e-06
1.178500e+00 -4.245044e-03 3.034818e-06
1.179000e+00 -4.240756e-03 3.030196e-06
1.179500e+00 -4.236475e-03 3.025550e-06
1.180000e+00 -4.232240e-03 3.031684e-06
1.180500e+00 -4.227974e-03 3.027073e-06
1.181000e+00 -4.223714e-03 3.022474e-06
1.181500e+00 -4.219462e-03 3.017885e-06
1.182000e+00 -4.215217e-03 3.013308e-06
1.182500e+00 -4.210979e-03 3.008741e-06
1.183000e+00 -4.206748e-03 3.004186e-06
1.183500e+00 -4.202524e-03 2.999642e-06
1.184000e+00 -4.198307e-03 2.995109e-06
1.184500e+00 -4.194021e-03 2.990899e-06
1.185000e+00 -4.189814e-03 2.991348e-06
1.185500e+00 -4.185618e-03 3.001620e-06
1.186000e+00 -4.181429e-03 2.996900e-06
1.186500e+00 -4.177247e-03 2.992373e-06
1.187000e+00 -4.173072e-03 2.987856e-06
1.187500e+00 -4.168904e-03 2.983351e-06
1.188000e+00 -4.164831e-03 2.980838e-06
1.188500e+00 -4.160677e-03 2.976325e-06
1.189000e+00 -4.156529e-03 2.971813e-06
1.189500e+00 -4.152351e-03 2.978109e-06
1.190000e+00 -4.148217e-03 2.973602e-06
1.190500e+00 -4.144090e-03 2.969106e-06
1.191000e+00 -4.139970e-03 2.964621e-06
1.191500e+00 -4.135857e-03 2.960146e-06
1.192000e+00 -4.131750e-03 2.955682e-06
1.192500e+00 -4.127650e-03 2.951229e-06
1.193000e+00 -4.123557e-03 2.946787e-06
1.193500e+00 -4.119471e-03 2.942355e-06
1.194000e+00 -4.115391e-03 2.937934e-06
1.194500e+00 -4.111355e-03 2.943984e-06
1.195000e+00 -4.107289e-03 2.939574e-06
1.195500e+00 -4.103229e-03 2.935174e-06
1.196000e+00 -4.099176e-03 2.930785e-06
1.196500e+00 -4.095130e-03 2.926406e-06
1.197000e+00 -4.091016e-03 2.922453e-06
1.197500e+00 -4.086982e-03 2.918078e-06
1.198000e+00 -4.082956e-03 2.913714e-06
1.198500e+00 -4.078936e-03 2.909360e-06
1.199000e+00 -4.074966e-03 2.913477e-06
1.199500e+00 -4.070996e-03 2.919484e-06
1.200000e+00 -4.066996e-03 2.915143e-06
1.200500e+00 -4.063002e-03 2.910812e-06
1.201000e+00 -4.059015e-03 2.906491e-06
1.201500e+00 -4.055034e-03 2.902181e-06
1.202000e+00 -4.051059e-03 2.897880e-06
1.202500e+00 -4.047017e-03 2.893960e-06
1.203000e+00 -4.043056e-03 2.889666e-06
1.203500e+00 -4.039101e-03 2.885382e-06
1.204000e+00 -4.035152e-03 2.881109e-06
1.204500e+00 -4.031246e-03 2.887113e-06
1.205000e+00 -4.027310e-03 2.882850e-06
1.205500e+00 -4.023381e-03 2.878597e-06
1.206000e+00 -4.019457e-03 2.874354e-06
1.206500e+00 -4.015540e-03 2.870121e-06
1.207000e+00 -4.011630e-03 2.865898e-06
1.207500e+00 -4.007725e-03 2.861685e-06
1.208000e+00 -4.003755e-03 2.858044e-06
1.208500e+00 -3.999863e-03 2.853831e-06
1.209000e+00 -3.995977e-03 2.849628e-06
1.209500e+00 -3.992135e-03 2.855624e-06
1.210000e+00 -3.988262e-03 2.851431e-06
1.210500e+00 -3.984439e-03 2.855595e-06
1.211000e+00 -3.980578e-03 2.851410e-06
1.211500e+00 -3.976723e-03 2.847236e-06
1.212000e+00 -3.972875e-03 2.843071e-06
1.212500e+00 -3.969033e-03 2.838903e-06
1.213000e+00 -3.965197e-03 2.834750e-06
1.213500e+00 -3.961367e-03 2.830607e-06
1.214000e+00 -3.957543e-03 2.826473e-06
1.214500e+00 -3.953762e-03 2.832428e-06
1.215000e+00 -3.949950e-03 2.828304e-06
1.215500e+00 -3.946144e-03 2.824190e-06
1.216000e+00 -3.942345e-03 2.820086e-06
1.216500e+00 -3.938551e-03 2.815991e-06
1.217000e+00 -3.934764e-03 2.811906e-06
1.217500e+00 -3.930983e-03 2.807830e-06
1.218000e+00 -3.927207e-03 2.803764e-06
1.218500e+00 -3.923438e-03 2.799583e-06
1.219000e+00 -3.919674e-03 2.795521e-06
1.219500e+00 -3.915953e-03 2.801470e-06
1.220000e+00 -3.912201e-03 2.797418e-06
1.220500e+00 -3.908455e-03 2.793376e-06
1.221000e+00 -3.904715e-03 2.789343e-06
1.221500e+00 -3.900982e-03 2.785319e-06
1.222000e+00 -3.897254e-03 2.781305e-06
1.222500e+00 -3.893532e-03 2.777300e-06
1.223000e+00 -3.889815e-03 2.773305e-06
1.223500e+00 -3.886064e-03 2.778333e-06
1.224000e+00 -3.882359e-03 2.774267e-06
1.224500e+00 -3.878696e-03 2.780163e-06
1.225000e+00 -3.875003e-03 2.776168e-06
1.225500e+00 -3.871316e-03 2.772183e-06
1.226000e+00 -3.867635e-03 2.768206e-06
1.226500e+00 -3.863960e-03 2.764232e-06
1.227000e+00 -3.860290e-03 2.760269e-06
1.227500e+00 -3.856626e-03 2.756316e-06
1.228000e+00 -3.852968e-03 2.752371e-06
1.228500e+00 -3.849315e-03 2.748436e-06
1.229000e+00 -3.845668e-03 2.744511e-06
1.229500e+00 -3.842062e-03 2.750409e-06
1.230000e+00 -3.838427e-03 2.746492e-06
1.230500e+00 -3.834797e-03 2.742584e-06
1.231000e+00 -3.831173e-03 2.738685e-06
1.231500e+00 -3.827555e-03 2.734796e-06
1.232000e+00 -3.823942e-03 2.730915e-06
1.232500e+00 -3.820335e-03 2.727044e-06
1.233000e+00 -3.816733e-03 2.723181e-06
1.233500e+00 -3.813137e-03 2.719328e-06
1.234000e+00 -3.809547e-03 2.715483e-06
1.234500e+00 -3.805962e-03 2.711648e-06
1.235000e+00 -3.802389e-03 2.725576e-06
1.235500e+00 -3.798816e-03 2.721726e-06
1.236000e+00 -3.795248e-03 2.717598e-06
1.236500e+00 -3.791685e-03 2.713750e-06
1.237000e+00 -3.788128e-03 2.709911e-06
1.237500e+00 -3.784576e-03 2.706081e-06
1.238000e+00 -3.781030e-03 2.702259e-06
1.238500e+00 -3.777489e-03 2.698447e-06
1.239000e+00 -3.773954e-03 2.694643e-06
1.239500e+00 -3.770424e-03 2.690848e-06
1.240000e+00 -3.766934e-03 2.696692e-06
1.240500e+00 -3.763416e-03 2.692906e-06
1.241000e+00 -3.759902e-03 2.689128e-06
1.241500e+00 -3.756394e-03 2.685359e-06
1.242000e+00 -3.752891e-03 2.681599e-06
1.242500e+00 -3.749394e-03 2.677848e-06
1.243000e+00 -3.745902e-03 2.674105e-06
1.243500e+00 -3.742415e-03 2.670372e-06
1.244000e+00 -3.738934e-03 2.666646e-06
1.244500e+00 -3.735458e-03 2.662930e-06
1.245000e+00 -3.731988e-03 2.659221e-06
1.245500e+00 -3.728488e-03 2.665665e-06
1.246000e+00 -3.725028e-03 2.661948e-06
1.246500e+00 -3.721573e-03 2.658240e-06
1.247000e+00 -3.718124e-03 2.654541e-06
1.247500e+00 -3.714680e-03 2.650851e-06
1.248000e+00 -3.711287e-03 2.655437e-06
1.248500e+00 -3.707853e-03 2.651749e-06
1.249000e+00 -3.704425e-03 2.648070e-06
1.249500e+00 -3.701002e-03 2.644400e-06
1.250000e+00 -3.697584e-03 2.640738e-06
1.250500e+00 -3.694171e-03 2.637084e-06
1.251000e+00 -3.690798e-03 2.643001e-06
1.251500e+00 -3.687395e-03 2.639346e-06
1.252000e+00 -3.683998e-03 2.635699e-06
1.252500e+00 -3.680606e-03 2.632060e-06
1.253000e+00 -3.677219e-03 2.628430e-06
1.253500e+00 -3.673837e-03 2.624808e-06
1.254000e+00 -3.670460e-03 2.621195e-06
1.254500e+00 -3.667089e-03 2.617590e-06
1.255000e+00 -3.663722e-03 2.613993e-06
1.255500e+00 -3.660361e-03 2.610404e-06
1.256000e+00 -3.657004e-03 2.606824e-06
1.256500e+00 -3.653653e-03 2.603252e-06
1.257000e+00 -3.650272e-03 2.609773e-06
1.257500e+00 -3.646931e-03 2.606201e-06
1.258000e+00 -3.643595e-03 2.602636e-06
1.258500e+00 -3.640264e-03 2.599080e-06
1.259000e+00 -3.636937e-03 2.595532e-06
1.259500e+00 -3.633616e-03 2.591993e-06
1.260000e+00 -3.630300e-03 2.588461e-06
1.260500e+00 -3.626989e-03 2.584937e-06
1.261000e+00 -3.623683e-03 2.581422e-06
1.261500e+00 -3.620382e-03 2.577915e-06
1.262000e+00 -3.617086e-03 2.574415e-06
1.262500e+00 -3.613829e-03 2.580386e-06
1.263000e+00 -3.610501e-03 2.586286e-06
1.263500e+00 -3.607220e-03 2.582771e-06
1.264000e+00 -3.603943e-03 2.579264e-06
1.264500e+00 -3.600672e-03 2.575765e-06
1.265000e+00 -3.597405e-03 2.572274e-06
1.265500e+00 -3.594143e-03 2.568791e-06
1.266000e+00 -3.590886e-03 2.565316e-06
1.266500e+00 -3.587634e-03 2.561849e-06
1.267000e+00 -3.584386e-03 2.559057e-06
1.267500e+00 -3.581144e-03 2.555600e-06
1.268000e+00 -3.577906e-03 2.552151e-06
1.268500e+00 -3.574673e-03 2.548710e-06
1.269000e+00 -3.571412e-03 2.555138e-06
1.269500e+00 -3.568189e-03 2.551690e-06
1.270000e+00 -3.564970e-03 2.548250e-06
1.270500e+00 -3.561757e-03 2.544817e-06
1.271000e+00 -3.558548e-03 2.541393e-06
1.271500e+00 -3.555344e-03 2.537976e-06
1.272000e+00 -3.552111e-03 2.528029e-06
1.272500e+00 -3.548916e-03 2.524578e-06
1.273000e+00 -3.545726e-03 2.521134e-06
1.273500e+00 -3.542541e-03 2.517699e-06
1.274000e+00 -3.539361e-03 2.514271e-06
1.274500e+00 -3.536185e-03 2.510850e-06
1.275000e+00 -3.533014e-03 2.523901e-06
1.275500e+00 -3.529848e-03 2.520527e-06
1.276000e+00 -3.526686e-03 2.517159e-06
1.276500e+00 -3.523529e-03 2.513800e-06
1.277000e+00 -3.520377e-03 2.510448e-06
1.277500e+00 -3.517264e-03 2.500027e-06
1.278000e+00 -3.514086e-03 2.506558e-06
1.278500e+00 -3.510907e-03 2.511864e-06
1.279000e+00 -3.507773e-03 2.508471e-06
1.279500e+00 -3.504644e-03 2.505085e-06
1.280000e+00 -3.501519e-03 2.501707e-06
1.280500e+00 -3.498399e-03 2.498336e-06
1.281000e+00 -3.495284e-03 2.494973e-06
1.281500e+00 -3.492173e-03 2.491617e-06
1.282000e+00 -3.489066e-03 2.488269e-06
1.282500e+00 -3.485999e-03 2.494352e-06
1.283000e+00 -3.482902e-03 2.490999e-06
1.283500e+00 -3.479809e-03 2.487654e-06
1.284000e+00 -3.476720e-03 2.484316e-06
1.284500e+00 -3.473636e-03 2.480985e-06
1.285000e+00 -3.470557e-03 2.477662e-06
1.285500e+00 -3.467482e-03 2.474347e-06
1.286000e+00 -3.464412e-03 2.471038e-06
1.286500e+00 -3.461413e-03 2.467283e-06
1.287000e+00 -3.458352e-03 2.463981e-06
1.287500e+00 -3.455295e-03 2.460687e-06
1.288000e+00 -3.452208e-03 2.467053e-06
1.288500e+00 -3.449160e-03 2.463761e-06
1.289000e+00 -3.446116e-03 2.460476e-06
1.289500e+00 -3.443077e-03 2.457198e-06
1.290000e+00 -3.440042e-03 2.453927e-06
1.290500e+00 -3.437011e-03 2.450664e-06
1.291000e+00 -3.433985e-03 2.447408e-06
1.291500e+00 -3.430963e-03 2.444159e-06
1.292000e+00 -3.427946e-03 2.440918e-06
1.292500e+00 -3.424932e-03 2.437684e-06
1.293000e+00 -3.421924e-03 2.434457e-06
1.293500e+00 -3.418879e-03 2.439920e-06
1.294000e+00 -3.415878e-03 2.436698e-06
1.294500e+00 -3.412849e-03 2.443140e-06
1.295000e+00 -3.409858e-03 2.439914e-06
1.295500e+00 -3.406871e-03 2.436695e-06
1.296000e+00 -3.403888e-03 2.433484e-06
1.296500e+00 -3.400909e-03 2.431595e-06
1.297000e+00 -3.397935e-03 2.428381e-06
1.297500e+00 -3.394965e-03 2.425174e-06
1.298000e+00 -3.392000e-03 2.421974e-06
1.298500e+00 -3.389038e-03 2.418781e-06
1.299000e+00 -3.386081e-03 2.415595e-06
1.299500e+00 -3.383128e-03 2.412416e-06
1.300000e+00 -3.380179e-03 2.409245e-06
1.300500e+00 -3.377235e-03 2.406080e-06
1.301000e+00 -3.374294e-03 2.402922e-06
1.301500e+00 -3.371325e-03 2.409614e-06
1.302000e+00 -3.368393e-03 2.406445e-06
1.302500e+00 -3.365466e-03 2.403283e-06
1.303000e+00 -3.362542e-03 2.400128e-06
1.303500e+00 -3.359623e-03 2.396981e-06
1.304000e+00 -3.356708e-03 2.393840e-06
1.304500e+00 -3.353797e-03 2.390706e-06
1.305000e+00 -3.350890e-03 2.387578e-06
1.305500e+00 -3.347987e-03 2.384458e-06
1.306000e+00 -3.345088e-03 2.381345e-06
1.306500e+00 -3.342194e-03 2.378238e-06
1.307000e+00 -3.339303e-03 2.375138e-06
1.307500e+00 -3.336451e-03 2.381344e-06
1.308000e+00 -3.333569e-03 2.378245e-06
1.308500e+00 -3.330732e-03 2.383135e-06
1.309000e+00 -3.327858e-03 2.380038e-06
1.309500e+00 -3.324988e-03 2.376949e-06
1.310000e+00 -3.322122e-03 2.373866e-06
1.310500e+00 -3.319260e-03 2.370790e-06
1.311000e+00 -3.316402e-03 2.367721e-06
1.311500e+00 -3.313548e-03 2.364659e-06
1.312000e+00 -3.310698e-03 2.361603e-06
1.312500e+00 -3.307853e-03 2.358554e-06
1.313000e+00 -3.305011e-03 2.355511e-06
1.313500e+00 -3.302206e-03 2.361611e-06
1.314000e+00 -3.299372e-03 2.358565e-06
1.314500e+00 -3.296542e-03 2.355526e-06
1.315000e+00 -3.293716e-03 2.352493e-06
1.315500e+00 -3.290894e-03 2.349467e-06
1.316000e+00 -3.288076e-03 2.346447e-06
1.316500e+00 -3.285262e-03 2.343434e-06
1.317000e+00 -3.282452e-03 2.340428e-06
1.317500e+00 -3.279646e-03 2.337428e-06
1.318000e+00 -3.276844e-03 2.334435e-06
1.318500e+00 -3.274045e-03 2.331448e-06
1.319000e+00 -3.271251e-03 2.328468e-06
1.319500e+00 -3.268460e-03 2.325494e-06
1.320000e+00 -3.265674e-03 2.322527e-06
1.320500e+00 -3.262858e-03 2.329406e-06
1.321000e+00 -3.260079e-03 2.326428e-06
1.321500e+00 -3.257304e-03 2.323458e-06
1.322000e+00 -3.254533e-03 2.320493e-06
1.322500e+00 -3.251766e-03 2.317535e-06
1.323000e+00 -3.249002e-03 2.314584e-06
1.323500e+00 -3.246243e-03 2.311639e-06
1.324000e+00 -3.243487e-03 2.308700e-06
1.324500e+00 -3.240736e-03 2.305768e-06
1.325000e+00 -3.237948e-03 2.311350e-06
1.325500e+00 -3.235204e-03 2.308420e-06
1.326000e+00 -3.232464e-03 2.305497e-06
1.326500e+00 -3.229727e-03 2.302580e-06
1.327000e+00 -3.227028e-03 2.308472e-06
1.327500e+00 -3.224299e-03 2.305546e-06
1.328000e+00 -3.221574e-03 2.302627e-06
1.328500e+00 -3.218852e-03 2.299713e-06
1.329000e+00 -3.216135e-03 2.296806e-06
1.329500e+00 -3.213421e-03 2.293906e-06
1.330000e+00 -3.210711e-03 2.291011e-06
1.330500e+00 -3.208004e-03 2.288123e-06
1.331000e+00 -3.205301e-03 2.285241e-06
1.331500e+00 -3.202602e-03 2.282366e-06
1.332000e+00 -3.199907e-03 2.279497e-06
1.332500e+00 -3.197216e-03 2.276633e-06
1.333000e+00 -3.194528e-03 2.273777e-06
1.333500e+00 -3.191811e-03 2.280365e-06
1.334000e+00 -3.189131e-03 2.277506e-06
1.334500e+00 -3.186454e-03 2.274653e-06
1.335000e+00 -3.183781e-03 2.271806e-06
1.335500e+00 -3.181111e-03 2.268966e-06
1.336000e+00 -3.178446e-03 2.266131e-06
1.336500e+00 -3.175784e-03 2.263303e-06
1.337000e+00 -3.173125e-03 2.260480e-06
1.337500e+00 -3.170470e-03 2.257664e-06
1.338000e+00 -3.167819e-03 2.254911e-06
1.338500e+00 -3.165172e-03 2.252103e-06
1.339000e+00 -3.162528e-03 2.249301e-06
1.339500e+00 -3.159888e-03 2.246505e-06
1.340000e+00 -3.157292e-03 2.250889e-06
1.340500e+00 -3.154627e-03 2.257319e-06
1.341000e+00 -3.151997e-03 2.254516e-06
1.341500e+00 -3.149371e-03 2.251718e-06
1.342000e+00 -3.146749e-03 2.248927e-06
1.342500e+00 -3.144130e-03 2.246141e-06
1.343000e+00 -3.141515e-03 2.243362e-06
1.343500e+00 -3.138903e-03 2.240588e-06
1.344000e+00 -3.136295e-03 2.237821e-06
1.344500e+00 -3.133691e-03 2.235059e-06
1.345000e+00 -3.131090e-03 2.232303e-06
1.345500e+00 -3.128492e-03 2.229554e-06
1.346000e+00 -3.125898e-03 2.226810e-06
1.346500e+00 -3.123308e-03 2.224072e-06
1.347000e+00 -3.120721e-03 2.221341e-06
1.347500e+00 -3.118138e-03 2.218615e-06
1.348000e+00 -3.115526e-03 2.225088e-06
1.348500e+00 -3.112950e-03 2.222354e-06
1.349000e+00 -3.110377e-03 2.219627e-06
1.349500e+00 -3.107807e-03 2.216905e-06
1.350000e+00 -3.105242e-03 2.214189e-06
1.350500e+00 -3.102679e-03 2.211478e-06
1.351000e+00 -3.100120e-03 2.208774e-06
1.351500e+00 -3.097564e-03 2.206076e-06
1.352000e+00 -3.095012e-03 2.203383e-06
1.352500e+00 -3.092464e-03 2.200696e-06
1.353000e+00 -3.089918e-03 2.198015e-06
1.353500e+00 -3.087377e-03 2.195340e-06
1.354000e+00 -3.084838e-03 2.192670e-06
1.354500e+00 -3.082335e-03 2.198546e-06
1.355000e+00 -3.079803e-03 2.195869e-06
1.355500e+00 -3.077275e-03 2.193197e-06
1.356000e+00 -3.074750e-03 2.190531e-06
1.356500e+00 -3.072229e-03 2.187871e-06
1.357000e+00 -3.069711e-03 2.185216e-06
1.357500e+00 -3.067158e-03 2.190672e-06
1.358000e+00 -3.064647e-03 2.188022e-06
1.358500e+00 -3.062139e-03 2.185378e-06
1.359000e+00 -3.059634e-03 2.182739e-06
1.359500e+00 -3.057133e-03 2.180106e-06
1.360000e+00 -3.054635e-03 2.177479e-06
1.360500e+00 -3.052140e-03 2.174858e-06
1.361000e+00 -3.049649e-03 2.172242e-06
1.361500e+00 -3.047193e-03 2.178276e-06
1.362000e+00 -3.044708e-03 2.175655e-06
1.362500e+00 -3.042227e-03 2.173039e-06
1.363000e+00 -3.039824e-03 2.169817e-06
1.363500e+00 -3.037349e-03 2.167211e-06
1.364000e+00 -3.034878e-03 2.164611e-06
1.364500e+00 -3.032409e-03 2.162017e-06
1.365000e+00 -3.029944e-03 2.159428e-06
1.365500e+00 -3.027483e-03 2.156845e-06
1.366000e+00 -3.025024e-03 2.154267e-06
1.366500e+00 -3.022569e-03 2.151695e-06
1.367000e+00 -3.020117e-03 2.149128e-06
1.367500e+00 -3.017668e-03 2.146567e-06
1.368000e+00 -3.015223e-03 2.144012e-06
1.368500e+00 -3.012780e-03 2.141461e-06
1.369000e+00 -3.010373e-03 2.147502e-06
1.369500e+00 -3.007937e-03 2.144950e-06
1.370000e+00 -3.005504e-03 2.142403e-06
1.370500e+00 -3.003075e-03 2.139862e-06
1.371000e+00 -3.000649e-03 2.137326e-06
1.371500e+00 -2.998226e-03 2.134795e-06
1.372000e+00 -2.995806e-03 2.132270e-06
1.372500e+00 -2.993389e-03 2.129751e-06
1.373000e+00 -2.990976e-03 2.127236e-06
1.373500e+00 -2.988565e-03 2.124728e-06
1.374000e+00 -2.986158e-03 2.122224e-06
1.374500e+00 -2.983718e-03 2.127585e-06
1.375000e+00 -2.981317e-03 2.125086e-06
1.375500e+00 -2.978920e-03 2.122470e-06
1.376000e+00 -2.976556e-03 2.128561e-06
1.376500e+00 -2.974165e-03 2.126056e-06
1.377000e+00 -2.971777e-03 2.123556e-06
1.377500e+00 -2.969391e-03 2.121061e-06
1.378000e+00 -2.967010e-03 2.118572e-06
1.378500e+00 -2.964631e-03 2.116088e-06
1.379000e+00 -2.962255e-03 2.113609e-06
1.379500e+00 -2.959882e-03 2.111136e-06
1.380000e+00 -2.957513e-03 2.108668e-06
1.380500e+00 -2.955146e-03 2.106205e-06
1.381000e+00 -2.952783e-03 2.103747e-06
1.381500e+00 -2.950423e-03 2.101295e-06
1.382000e+00 -2.948065e-03 2.098848e-06
1.382500e+00 -2.945711e-03 2.096407e-06
1.383000e+00 -2.943360e-03 2.094362e-06
1.383500e+00 -2.941012e-03 2.091921e-06
1.384000e+00 -2.938637e-03 2.098173e-06
1.384500e+00 -2.936295e-03 2.095727e-06
1.385000e+00 -2.933957e-03 2.093287e-06
1.385500e+00 -2.931621e-03 2.090852e-06
1.386000e+00 -2.929288e-03 2.088422e-06
1.386500e+00 -2.926958e-03 2.085998e-06
1.387000e+00 -2.924632e-03 2.083578e-06
1.387500e+00 -2.922308e-03 2.081164e-06
1.388000e+00 -2.919987e-03 2.078755e-06
1.388500e+00 -2.917670e-03 2.076351e-06
1.389000e+00 -2.915355e-03 2.073952e-06
1.389500e+00 -2.913043e-03 2.071558e-06
1.390000e+00 -2.910735e-03 2.069169e-06
1.390500e+00 -2.908429e-03 2.066785e-06
1.391000e+00 -2.906126e-03 2.064407e-06
1.391500e+00 -2.903827e-03 2.062033e-06
1.392000e+00 -2.901530e-03 2.059665e-06
1.392500e+00 -2.899206e-03 2.066070e-06
1.393000e+00 -2.896915e-03 2.063704e-06
1.393500e+00 -2.894627e-03 2.062183e-06
1.394000e+00 -2.892342e-03 2.059817e-06
1.394500e+00 -2.890060e-03 2.057455e-06
1.395000e+00 -2.887746e-03 2.049957e-06
1.395500e+00 -2.885470e-03 2.047592e-06
1.396000e+00 -2.883197e-03 2.045232e-06
1.396500e+00 -2.880926e-03 2.055593e-06
1.397000e+00 -2.878659e-03 2.053250e-06
1.397500e+00 -2.876394e-03 2.050911e-06
1.398000e+00 -2.874133e-03 2.048578e-06
1.398500e+00 -2.871874e-03 2.046250e-06
1.399000e+00 -2.869619e-03 2.043926e-06
1.399500e+00 -2.867366e-03 2.041607e-06
1.400000e+00 -2.865116e-03 2.039293e-06
1.400500e+00 -2.862899e-03 2.045285e-06
1.401000e+00 -2.860655e-03 2.042967e-06
1.401500e+00 -2.858413e-03 2.040654e-06
1.402000e+00 -2.856175e-03 2.038346e-06
1.402500e+00 -2.853939e-03 2.036042e-06
1.403000e+00 -2.851706e-03 2.033743e-06
1.403500e+00 -2.849513e-03 2.025619e-06
1.404000e+00 -2.847285e-03 2.023315e-06
1.404500e+00 -2.845061e-03 2.021016e-06
1.405000e+00 -2.842839e-03 2.018721e-06
1.405500e+00 -2.840621e-03 2.016432e-06
1.406000e+00 -2.838405e-03 2.014147e-06
1.406500e+00 -2.836192e-03 2.011867e-06
1.407000e+00 -2.833952e-03 2.003559e-06
1.407500e+00 -2.831744e-03 2.001254e-06
1.408000e+00 -2.829505e-03 2.007241e-06
1.408500e+00 -2.827303e-03 2.004932e-06
1.409000e+00 -2.825104e-03 2.017318e-06
1.409500e+00 -2.822908e-03 2.015043e-06
1.410000e+00 -2.820714e-03 2.012772e-06
1.410500e+00 -2.818524e-03 2.010507e-06
1.411000e+00 -2.816336e-03 2.008246e-06
1.411500e+00 -2.814151e-03 2.005990e-06
1.412000e+00 -2.811968e-03 2.003738e-06
1.412500e+00 -2.809789e-03 2.001491e-06
1.413000e+00 -2.807612e-03 1.999249e-06
1.413500e+00 -2.805438e-03 1.997011e-06
1.414000e+00 -2.803266e-03 1.994779e-06
1.414500e+00 -2.801098e-03 1.992551e-06
1.415000e+00 -2.798932e-03 1.990327e-06
1.415500e+00 -2.796769e-03 1.988108e-06
1.416000e+00 -2.794578e-03 1.979976e-06
1.416500e+00 -2.792451e-03 1.986211e-06
1.417000e+00 -2.790296e-03 1.983951e-06
1.417500e+00 -2.788144e-03 1.981695e-06
1.418000e+00 -2.785994e-03 1.979443e-06
1.418500e+00 -2.783848e-03 1.977196e-06
1.419000e+00 -2.781703e-03 1.974954e-06
1.419500e+00 -2.779562e-03 1.972716e-06
1.420000e+00 -2.777423e-03 1.970483e-06
1.420500e+00 -2.775225e-03 1.968696e-06
1.421000e+00 -2.773123e-03 1.974885e-06
1.421500e+00 -2.770992e-03 1.973023e-06
1.422000e+00 -2.768864e-03 1.970777e-06
1.422500e+00 -2.766739e-03 1.968536e-06
1.423000e+00 -2.764616e-03 1.966299e-06
1.423500e+00 -2.762465e-03 1.959079e-06
1.424000e+00 -2.760347e-03 1.956824e-06
1.424500e+00 -2.758270e-03 1.961524e-06
1.425000e+00 -2.756189e-03 1.967697e-06
1.425500e+00 -2.754079e-03 1.965439e-06
1.426000e+00 -2.751972e-03 1.963185e-06
1.426500e+00 -2.749868e-03 1.960936e-06
1.427000e+00 -2.747705e-03 1.959266e-06
1.427500e+00 -2.745605e-03 1.957013e-06
1.428000e+00 -2.743509e-03 1.954766e-06
1.428500e+00 -2.741415e-03 1.952522e-06
1.429000e+00 -2.739324e-03 1.950283e-06
1.429500e+00 -2.737235e-03 1.948049e-06
1.430000e+00 -2.735149e-03 1.945819e-06
1.430500e+00 -2.733066e-03 1.943594e-06
1.431000e+00 -2.730985e-03 1.941373e-06
1.431500e+00 -2.728907e-03 1.939156e-06
1.432000e+00 -2.726831e-03 1.936944e-06
1.432500e+00 -2.724758e-03 1.934737e-06
1.433000e+00 -2.722687e-03 1.932533e-06
1.433500e+00 -2.720650e-03 1.938670e-06
1.434000e+00 -2.718584e-03 1.936469e-06
1.434500e+00 -2.716521e-03 1.934272e-06
1.435000e+00 -2.714461e-03 1.932080e-06
1.435500e+00 -2.712342e-03 1.930386e-06
1.436000e+00 -2.710287e-03 1.928191e-06
1.436500e+00 -2.708234e-03 1.926002e-06
1.437000e+00 -2.706184e-03 1.923816e-06
1.437500e+00 -2.704172e-03 1.928659e-06
1.438000e+00 -2.702127e-03 1.926477e-06
1.438500e+00 -2.700084e-03 1.924298e-06
1.439000e+00 -2.698044e-03 1.922177e-06
1.439500e+00 -2.696006e-03 1.920003e-06
1.440000e+00 -2.693971e-03 1.917834e-06
1.440500e+00 -2.691938e-03 1.915669e-06
1.441000e+00 -2.689908e-03 1.913508e-06
1.441500e+00 -2.687880e-03 1.911352e-06
1.442000e+00 -2.685885e-03 1.917414e-06
1.442500e+00 -2.683863e-03 1.915259e-06
1.443000e+00 -2.681842e-03 1.913109e-06
1.443500e+00 -2.679825e-03 1.910963e-06
1.444000e+00 -2.677809e-03 1.908821e-06
1.444500e+00 -2.675796e-03 1.906684e-06
1.445000e+00 -2.673786e-03 1.904551e-06
1.445500e+00 -2.671778e-03 1.902422e-06
1.446000e+00 -2.669772e-03 1.900297e-06
1.446500e+00 -2.667769e-03 1.898177e-06
1.447000e+00 -2.665769e-03 1.896061e-06
1.447500e+00 -2.663770e-03 1.893948e-06
1.448000e+00 -2.661775e-03 1.891841e-06
1.448500e+00 -2.659781e-03 1.889737e-06
1.449000e+00 -2.657790e-03 1.887637e-06
1.449500e+00 -2.655802e-03 1.885542e-06
1.450000e+00 -2.653846e-03 1.891689e-06
1.450500e+00 -2.651862e-03 1.889582e-06
1.451000e+00 -2.649881e-03 1.887479e-06
1.451500e+00 -2.647902e-03 1.885381e-06
1.452000e+00 -2.645925e-03 1.883286e-06
1.452500e+00 -2.643951e-03 1.881196e-06
1.453000e+00 -2.641980e-03 1.879110e-06
1.453500e+00 -2.640010e-03 1.877028e-06
1.454000e+00 -2.638043e-03 1.874950e-06
1.454500e+00 -2.636079e-03 1.872876e-06
1.455000e+00 -2.634117e-03 1.870807e-06
1.455500e+00 -2.632157e-03 1.868741e-06
1.456000e+00 -2.630199e-03 1.866680e-06
1.456500e+00 -2.628244e-03 1.864622e-06
1.457000e+00 -2.626291e-03 1.862569e-06
1.457500e+00 -2.624341e-03 1.860519e-06
1.458000e+00 -2.622423e-03 1.866192e-06
1.458500e+00 -2.620477e-03 1.864134e-06
1.459000e+00 -2.618534e-03 1.862080e-06
1.459500e+00 -2.616593e-03 1.860030e-06
1.460000e+00 -2.614620e-03 1.865949e-06
1.460500e+00 -2.612683e-03 1.863896e-06
1.461000e+00 -2.610749e-03 1.861847e-06
1.461500e+00 -2.608818e-03 1.859801e-06
1.462000e+00 -2.606888e-03 1.857760e-06
1.462500e+00 -2.604991e-03 1.848697e-06
1.463000e+00 -2.603037e-03 1.855046e-06
1.463500e+00 -2.601114e-03 1.852964e-06
1.464000e+00 -2.599194e-03 1.850885e-06
1.464500e+00 -2.597276e-03 1.848810e-06
1.465000e+00 -2.595361e-03 1.846739e-06
1.465500e+00 -2.593448e-03 1.844672e-06
1.466000e+00 -2.591595e-03 1.841974e-06
1.466500e+00 -2.589687e-03 1.839912e-06
1.467000e+00 -2.587751e-03 1.846189e-06
1.467500e+00 -2.585847e-03 1.844122e-06
1.468000e+00 -2.583945e-03 1.842059e-06
1.468500e+00 -2.582045e-03 1.840000e-06
1.469000e+00 -2.580148e-03 1.837945e-06
1.469500e+00 -2.578253e-03 1.835893e-06
1.470000e+00 -2.576360e-03 1.833846e-06
1.470500e+00 -2.574470e-03 1.831803e-06
1.471000e+00 -2.572581e-03 1.829763e-06
1.471500e+00 -2.570695e-03 1.827728e-06
1.472000e+00 -2.568811e-03 1.825696e-06
1.472500e+00 -2.566930e-03 1.823517e-06
1.473000e+00 -2.565051e-03 1.821484e-06
1.473500e+00 -2.563173e-03 1.819455e-06
1.474000e+00 -2.561298e-03 1.817431e-06
1.474500e+00 -2.559455e-03 1.823252e-06
1.475000e+00 -2.557584e-03 1.821229e-06
1.475500e+00 -2.555716e-03 1.819209e-06
1.476000e+00 -2.553850e-03 1.817194e-06
1.476500e+00 -2.551986e-03 1.815182e-06
1.477000e+00 -2.550124e-03 1.813174e-06
1.477500e+00 -2.548265e-03 1.811170e-06
1.478000e+00 -2.546407e-03 1.809170e-06
1.478500e+00 -2.544552e-03 1.807174e-06
1.479000e+00 -2.542700e-03 1.805181e-06
1.479500e+00 -2.540849e-03 1.803193e-06
1.480000e+00 -2.539000e-03 1.801208e-06
1.480500e+00 -2.537154e-03 1.799227e-06
1.481000e+00 -2.535310e-03 1.797250e-06
1.481500e+00 -2.533468e-03 1.795276e-06
1.482000e+00 -2.531628e-03 1.793307e-06
1.482500e+00 -2.529820e-03 1.799384e-06
1.483000e+00 -2.527950e-03 1.805152e-06
1.483500e+00 -2.526117e-03 1.803172e-06
1.484000e+00 -2.524286e-03 1.801196e-06
1.484500e+00 -2.522457e-03 1.799223e-06
1.485000e+00 -2.520630e-03 1.797254e-06
1.485500e+00 -2.518805e-03 1.795288e-06
1.486000e+00 -2.516982e-03 1.793327e-06
1.486500e+00 -2.515162e-03 1.791369e-06
1.487000e+00 -2.513344e-03 1.789415e-06
1.487500e+00 -2.511528e-03 1.787465e-06
1.488000e+00 -2.509714e-03 1.785518e-06
1.488500e+00 -2.507902e-03 1.783576e-06
1.489000e+00 -2.506092e-03 1.781636e-06
1.489500e+00 -2.504284e-03 1.779701e-06
1.490000e+00 -2.502479e-03 1.777769e-06
1.490500e+00 -2.500675e-03 1.775841e-06
1.491000e+00 -2.498874e-03 1.773917e-06
1.491500e+00 -2.497074e-03 1.771996e-06
1.492000e+00 -2.495247e-03 1.778773e-06
1.492500e+00 -2.493452e-03 1.776850e-06
1.493000e+00 -2.491659e-03 1.774930e-06
1.493500e+00 -2.489868e-03 1.773014e-06
1.494000e+00 -2.488079e-03 1.771102e-06
1.494500e+00 -2.486293e-03 1.769193e-06
1.495000e+00 -2.484508e-03 1.767288e-06
1.495500e+00 -2.482726e-03 1.765387e-06
1.496000e+00 -2.480945e-03 1.763489e-06
1.496500e+00 -2.479167e-03 1.761595e-06
1.497000e+00 -2.477390e-03 1.759704e-06
1.497500e+00 -2.475616e-03 1.757817e-06
1.498000e+00 -2.473844e-03 1.755934e-06
1.498500e+00 -2.472074e-03 1.754054e-06
1.499000e+00 -2.470306e-03 1.752178e-06
1.499500e+00 -2.468540e-03 1.750305e-06
1.500000e+00 -2.466776e-03 1.748436e-06
1.500500e+00 -2.465014e-03 1.746571e-06
1.501000e+00 -2.463254e-03 1.744709e-06
1.501500e+00 -2.461465e-03 1.751727e-06
1.502000e+00 -2.459746e-03 1.755823e-06
1.502500e+00 -2.457992e-03 1.753948e-06
1.503000e+00 -2.456241e-03 1.752075e-06
1.503500e+00 -2.454491e-03 1.750207e-06
1.504000e+00 -2.452743e-03 1.748342e-06
1.504500e+00 -2.450997e-03 1.746481e-06
1.505000e+00 -2.449253e-03 1.744623e-06
1.505500e+00 -2.447512e-03 1.742769e-06
1.506000e+00 -2.445772e-03 1.740918e-06
1.506500e+00 -2.444034e-03 1.739071e-06
1.507000e+00 -2.442299e-03 1.737227e-06
1.507500e+00 -2.440565e-03 1.735387e-06
1.508000e+00 -2.438833e-03 1.733550e-06
1.508500e+00 -2.437103e-03 1.731716e-06
1.509000e+00 -2.435376e-03 1.729887e-06
1.509500e+00 -2.433650e-03 1.728060e-06
1.510000e+00 -2.431926e-03 1.726237e-06
1.510500e+00 -2.430204e-03 1.724418e-06
1.511000e+00 -2.428484e-03 1.722602e-06
1.511500e+00 -2.426736e-03 1.729466e-06
1.512000e+00 -2.425020e-03 1.727645e-06
1.512500e+00 -2.423306e-03 1.725828e-06
1.513000e+00 -2.421594e-03 1.724014e-06
1.513500e+00 -2.419885e-03 1.722203e-06
1.514000e+00 -2.418176e-03 1.720396e-06
1.514500e+00 -2.416470e-03 1.718593e-06
1.515000e+00 -2.414766e-03 1.716792e-06
1.515500e+00 -2.413064e-03 1.714995e-06
1.516000e+00 -2.411364e-03 1.713202e-06
1.516500e+00 -2.409665e-03 1.711412e-06
1.517000e+00 -2.407969e-03 1.709625e-06
1.517500e+00 -2.406275e-03 1.707842e-06
1.518000e+00 -2.404582e-03 1.706062e-06
1.518500e+00 -2.402892e-03 1.704286e-06
1.519000e+00 -2.401203e-03 1.702512e-06
1.519500e+00 -2.399516e-03 1.700743e-06
1.520000e+00 -2.397831e-03 1.698976e-06
1.520500e+00 -2.396148e-03 1.697213e-06
1.521000e+00 -2.394498e-03 1.703719e-06
1.521500e+00 -2.392819e-03 1.701954e-06
1.522000e+00 -2.391142e-03 1.700191e-06
1.522500e+00 -2.389466e-03 1.698432e-06
1.523000e+00 -2.387793e-03 1.696676e-06
1.523500e+00 -2.386121e-03 1.694924e-06
1.524000e+00 -2.384452e-03 1.693174e-06
1.524500e+00 -2.382784e-03 1.691428e-06
1.525000e+00 -2.381118e-03 1.689686e-06
1.525500e+00 -2.379454e-03 1.687946e-06
1.526000e+00 -2.377792e-03 1.686210e-06
1.526500e+00 -2.376099e-03 1.691783e-06
1.527000e+00 -2.374440e-03 1.690050e-06
1.527500e+00 -2.372784e-03 1.688320e-06
1.528000e+00 -2.371129e-03 1.686594e-06
1.528500e+00 -2.369477e-03 1.684871e-06
1.529000e+00 -2.367826e-03 1.683151e-06
1.529500e+00 -2.366177e-03 1.681434e-06
1.530000e+00 -2.364530e-03 1.679721e-06
1.530500e+00 -2.362884e-03 1.678011e-06
1.531000e+00 -2.361241e-03 1.676304e-06
1.531500e+00 -2.359599e-03 1.674600e-06
1.532000e+00 -2.357930e-03 1.681626e-06
1.532500e+00 -2.356292e-03 1.679913e-06
1.533000e+00 -2.354656e-03 1.678203e-06
1.533500e+00 -2.353022e-03 1.676496e-06
1.534000e+00 -2.351390e-03 1.674792e-06
1.534500e+00 -2.349759e-03 1.673092e-06
1.535000e+00 -2.348130e-03 1.671395e-06
1.535500e+00 -2.346504e-03 1.669701e-06
1.536000e+00 -2.344879e-03 1.668010e-06
1.536500e+00 -2.343255e-03 1.666322e-06
1.537000e+00 -2.341664e-03 1.656957e-06
1.537500e+00 -2.340044e-03 1.655230e-06
1.538000e+00 -2.338427e-03 1.653507e-06
1.538500e+00 -2.336811e-03 1.651787e-06
1.539000e+00 -2.335196e-03 1.650069e-06
1.539500e+00 -2.333584e-03 1.648355e-06
1.540000e+00 -2.331943e-03 1.655257e-06
1.540500e+00 -2.330335e-03 1.653536e-06
1.541000e+00 -2.328728e-03 1.651818e-06
1.541500e+00 -2.327123e-03 1.650103e-06
1.542000e+00 -2.325519e-03 1.648392e-06
1.542500e+00 -2.323948e-03 1.654775e-06
1.543000e+00 -2.322348e-03 1.653059e-06
1.543500e+00 -2.320750e-03 1.651346e-06
1.544000e+00 -2.319153e-03 1.649635e-06
1.544500e+00 -2.317559e-03 1.647928e-06
1.545000e+00 -2.315966e-03 1.646225e-06
1.545500e+00 -2.314375e-03 1.644524e-06
1.546000e+00 -2.312727e-03 1.643505e-06
1.546500e+00 -2.311139e-03 1.641827e-06
1.547000e+00 -2.309554e-03 1.640126e-06
1.547500e+00 -2.307970e-03 1.638429e-06
1.548000e+00 -2.306388e-03 1.636734e-06
1.548500e+00 -2.304808e-03 1.635043e-06
1.549000e+00 -2.303229e-03 1.633355e-06
1.549500e+00 -2.301652e-03 1.631669e-06
1.550000e+00 -2.300077e-03 1.629987e-06
1.550500e+00 -2.298537e-03 1.634394e-06
1.551000e+00 -2.296966e-03 1.632710e-06
1.551500e+00 -2.295396e-03 1.631029e-06
1.552000e+00 -2.293828e-03 1.629351e-06
1.552500e+00 -2.292291e-03 1.635545e-06
1.553000e+00 -2.290726e-03 1.633862e-06
1.553500e+00 -2.289163e-03 1.632183e-06
1.554000e+00 -2.287602e-03 1.630506e-06
1.554500e+00 -2.286042e-03 1.628833e-06
1.555000e+00 -2.284484e-03 1.627162e-06
1.555500e+00 -2.285772e-03 1.626965e-06
1.556000e+00 -2.284215e-03 1.625179e-06
1.556500e+00 -2.282659e-03 1.623396e-06
1.557000e+00 -2.281105e-03 1.621617e-06
1.557500e+00 -2.279553e-03 1.619841e-06
1.558000e+00 -2.278002e-03 1.618069e-06
1.558500e+00 -2.276453e-03 1.616299e-06
1.559000e+00 -2.274906e-03 1.614533e-06
1.559500e+00 -2.273361e-03 1.612771e-06
1.560000e+00 -2.271817e-03 1.611011e-06
1.560500e+00 -2.270275e-03 1.609255e-06
1.561000e+00 -2.268734e-03 1.607501e-06
1.561500e+00 -2.267196e-03 1.605751e-06
1.562000e+00 -2.265659e-03 1.604005e-06
1.562500e+00 -2.264094e-03 1.597075e-06
1.563000e+00 -2.262561e-03 1.609150e-06
1.563500e+00 -2.261029e-03 1.607396e-06
1.564000e+00 -2.259499e-03 1.605645e-06
1.564500e+00 -2.257970e-03 1.603898e-06
1.565000e+00 -2.256443e-03 1.602154e-06
1.565500e+00 -2.254918e-03 1.600413e-06
1.566000e+00 -2.253394e-03 1.598675e-06
1.566500e+00 -2.251872e-03 1.596940e-06
1.567000e+00 -2.250352e-03 1.595209e-06
1.567500e+00 -2.248863e-03 1.587295e-06
1.568000e+00 -2.247346e-03 1.585546e-06
1.568500e+00 -2.245831e-03 1.583799e-06
1.569000e+00 -2.244317e-03 1.582056e-06
1.569500e+00 -2.242805e-03 1.580317e-06
1.570000e+00 -2.241295e-03 1.578580e-06
1.570500e+00 -2.239786e-03 1.576847e-06
1.571000e+00 -2.238242e-03 1.583774e-06
1.571500e+00 -2.236766e-03 1.589944e-06
1.572000e+00 -2.235262e-03 1.588197e-06
1.572500e+00 -2.233760e-03 1.586454e-06
1.573000e+00 -2.232259e-03 1.584714e-06
1.573500e+00 -2.230760e-03 1.582977e-06
1.574000e+00 -2.229263e-03 1.581243e-06
1.574500e+00 -2.227767e-03 1.579512e-06
1.575000e+00 -2.226244e-03 1.586170e-06
1.575500e+00 -2.224751e-03 1.584440e-06
1.576000e+00 -2.223260e-03 1.582714e-06
1.576500e+00 -2.221771e-03 1.580990e-06
1.577000e+00 -2.220283e-03 1.579270e-06
1.577500e+00 -2.218797e-03 1.577552e-06
1.578000e+00 -2.217313e-03 1.575838e-06
1.578500e+00 -2.215830e-03 1.574127e-06
1.579000e+00 -2.214349e-03 1.572419e-06
1.579500e+00 -2.212869e-03 1.570714e-06
1.580000e+00 -2.211391e-03 1.569013e-06
1.580500e+00 -2.209915e-03 1.567314e-06
1.581000e+00 -2.208440e-03 1.565618e-06
1.581500e+00 -2.206966e-03 1.563926e-06
1.582000e+00 -2.205495e-03 1.562236e-06
1.582500e+00 -2.204025e-03 1.560550e-06
1.583000e+00 -2.202556e-03 1.558867e-06
1.583500e+00 -2.201089e-03 1.557187e-06
1.584000e+00 -2.199653e-03 1.563114e-06
1.584500e+00 -2.198190e-03 1.561426e-06
1.585000e+00 -2.196727e-03 1.559740e-06
1.585500e+00 -2.195267e-03 1.558058e-06
1.586000e+00 -2.193807e-03 1.556379e-06
1.586500e+00 -2.192350e-03 1.554703e-06
1.587000e+00 -2.190894e-03 1.553030e-06
1.587500e+00 -2.189439e-03 1.551360e-06
1.588000e+00 -2.187986e-03 1.549693e-06
1.588500e+00 -2.186535e-03 1.548029e-06
1.589000e+00 -2.185125e-03 1.554228e-06
1.589500e+00 -2.183677e-03 1.552564e-06
1.590000e+00 -2.182230e-03 1.550903e-06
1.590500e+00 -2.180785e-03 1.549245e-06
1.591000e+00 -2.179341e-03 1.547590e-06
1.591500e+00 -2.177899e-03 1.545938e-06
1.592000e+00 -2.176459e-03 1.544289e-06
1.592500e+00 -2.175020e-03 1.542643e-06
1.593000e+00 -2.173582e-03 1.541000e-06
1.593500e+00 -2.172146e-03 1.539360e-06
1.594000e+00 -2.170712e-03 1.537723e-06
1.594500e+00 -2.169250e-03 1.544901e-06
1.595000e+00 -2.167819e-03 1.543252e-06
1.595500e+00 -2.166389e-03 1.541607e-06
1.596000e+00 -2.164961e-03 1.539964e-06
1.596500e+00 -2.163534e-03 1.538325e-06
1.597000e+00 -2.162109e-03 1.536688e-06
1.597500e+00 -2.160685e-03 1.535055e-06
1.598000e+00 -2.159263e-03 1.533424e-06
1.598500e+00 -2.157842e-03 1.531796e-06
1.599000e+00 -2.156423e-03 1.530172e-06
1.599500e+00 -2.155005e-03 1.528550e-06
1.600000e+00 -2.153589e-03 1.526931e-06
1.600500e+00 -2.152174e-03 1.525315e-06
1.601000e+00 -2.150761e-03 1.523702e-06
1.601500e+00 -2.149349e-03 1.522092e-06
1.602000e+00 -2.147939e-03 1.520485e-06
1.602500e+00 -2.146530e-03 1.518881e-06
1.603000e+00 -2.145123e-03 1.517280e-06
1.603500e+00 -2.143747e-03 1.523121e-06
1.604000e+00 -2.142342e-03 1.521511e-06
1.604500e+00 -2.140940e-03 1.519904e-06
1.605000e+00 -2.139538e-03 1.518300e-06
1.605500e+00 -2.138138e-03 1.516699e-06
1.606000e+00 -2.136740e-03 1.515101e-06
1.606500e+00 -2.135343e-03 1.513506e-06
1.607000e+00 -2.133947e-03 1.511914e-06
1.607500e+00 -2.132553e-03 1.510324e-06
1.608000e+00 -2.131161e-03 1.508737e-06
1.608500e+00 -2.129770e-03 1.507154e-06
1.609000e+00 -2.128380e-03 1.505573e-06
1.609500e+00 -2.126992e-03 1.503995e-06
1.610000e+00 -2.125605e-03 1.502420e-06
1.610500e+00 -2.124220e-03 1.500848e-06
1.611000e+00 -2.122836e-03 1.499278e-06
1.611500e+00 -2.121454e-03 1.497712e-06
1.612000e+00 -2.120073e-03 1.496148e-06
1.612500e+00 -2.118693e-03 1.494587e-06
1.613000e+00 -2.117315e-03 1.493029e-06
1.613500e+00 -2.115939e-03 1.491474e-06
1.614000e+00 -2.114526e-03 1.499825e-06
1.614500e+00 -2.113123e-03 1.506761e-06
1.615000e+00 -2.111751e-03 1.505186e-06
1.615500e+00 -2.110380e-03 1.503615e-06
1.616000e+00 -2.109011e-03 1.502046e-06
1.616500e+00 -2.107643e-03 1.500481e-06
1.617000e+00 -2.106277e-03 1.498918e-06
1.617500e+00 -2.104912e-03 1.497358e-06
1.618000e+00 -2.103548e-03 1.495801e-06
1.618500e+00 -2.102186e-03 1.494246e-06
1.619000e+00 -2.100825e-03 1.492695e-06
1.619500e+00 -2.099466e-03 1.491146e-06
1.620000e+00 -2.098108e-03 1.489600e-06
1.620500e+00 -2.096752e-03 1.488057e-06
1.621000e+00 -2.095397e-03 1.486517e-06
1.621500e+00 -2.094043e-03 1.484979e-06
1.622000e+00 -2.092691e-03 1.483444e-06
1.622500e+00 -2.091340e-03 1.481912e-06
1.623000e+00 -2.089990e-03 1.480383e-06
1.623500e+00 -2.088642e-03 1.478857e-06
1.624000e+00 -2.087296e-03 1.477333e-06
1.624500e+00 -2.085951e-03 1.475812e-06
1.625000e+00 -2.084607e-03 1.474402e-06
1.625500e+00 -2.083235e-03 1.481477e-06
1.626000e+00 -2.081894e-03 1.480159e-06
1.626500e+00 -2.080554e-03 1.478843e-06
1.627000e+00 -2.079216e-03 1.477530e-06
1.627500e+00 -2.077879e-03 1.476219e-06
1.628000e+00 -2.076544e-03 1.474911e-06
1.628500e+00 -2.075210e-03 1.473617e-06
1.629000e+00 -2.073877e-03 1.472311e-06
1.629500e+00 -2.072545e-03 1.471008e-06
1.630000e+00 -2.071216e-03 1.469707e-06
1.630500e+00 -2.069887e-03 1.468409e-06
1.631000e+00 -2.068560e-03 1.467113e-06
1.631500e+00 -2.067234e-03 1.465819e-06
1.632000e+00 -2.065909e-03 1.464528e-06
1.632500e+00 -2.064586e-03 1.463238e-06
1.633000e+00 -2.063265e-03 1.461952e-06
1.633500e+00 -2.061944e-03 1.460667e-06
1.634000e+00 -2.060625e-03 1.459385e-06
1.634500e+00 -2.059307e-03 1.458105e-06
1.635000e+00 -2.057991e-03 1.456827e-06
1.635500e+00 -2.056676e-03 1.455552e-06
1.636000e+00 -2.055362e-03 1.454279e-06
1.636500e+00 -2.054050e-03 1.453008e-06
1.637000e+00 -2.052711e-03 1.459937e-06
1.637500e+00 -2.051401e-03 1.458662e-06
1.638000e+00 -2.050093e-03 1.457389e-06
1.638500e+00 -2.048786e-03 1.456118e-06
1.639000e+00 -2.047481e-03 1.454849e-06
1.639500e+00 -2.046176e-03 1.453583e-06
1.640000e+00 -2.044873e-03 1.452319e-06
1.640500e+00 -2.043572e-03 1.451057e-06
1.641000e+00 -2.042272e-03 1.449798e-06
1.641500e+00 -2.040973e-03 1.448541e-06
1.642000e+00 -2.039675e-03 1.447286e-06
1.642500e+00 -2.038379e-03 1.446033e-06
1.643000e+00 -2.037084e-03 1.444782e-06
1.643500e+00 -2.035791e-03 1.443534e-06
1.644000e+00 -2.034499e-03 1.442288e-06
1.644500e+00 -2.033208e-03 1.441045e-06
1.645000e+00 -2.031918e-03 1.439803e-06
1.645500e+00 -2.030630e-03 1.438564e-06
1.646000e+00 -2.029343e-03 1.437327e-06
1.646500e+00 -2.028057e-03 1.436092e-06
1.647000e+00 -2.026773e-03 1.434859e-06
1.647500e+00 -2.025490e-03 1.433629e-06
1.648000e+00 -2.024237e-03 1.440131e-06
1.648500e+00 -2.022957e-03 1.438899e-06
1.649000e+00 -2.021678e-03 1.437669e-06
1.649500e+00 -2.020400e-03 1.436442e-06
1.650000e+00 -2.019123e-03 1.435216e-06
1.650500e+00 -2.017848e-03 1.433993e-06
1.651000e+00 -2.016574e-03 1.432772e-06
1.651500e+00 -2.015302e-03 1.431553e-06
1.652000e+00 -2.014030e-03 1.430336e-06
1.652500e+00 -2.012760e-03 1.429122e-06
1.653000e+00 -2.011491e-03 1.427909e-06
1.653500e+00 -2.010224e-03 1.426699e-06
1.654000e+00 -2.008958e-03 1.425491e-06
1.654500e+00 -2.007693e-03 1.424285e-06
1.655000e+00 -2.006430e-03 1.422429e-06
1.655500e+00 -2.005167e-03 1.421219e-06
1.656000e+00 -2.003906e-03 1.420012e-06
1.656500e+00 -2.002646e-03 1.418806e-06
1.657000e+00 -2.001388e-03 1.417603e-06
1.657500e+00 -2.000131e-03 1.416401e-06
1.658000e+00 -1.998903e-03 1.422715e-06
1.658500e+00 -1.997649e-03 1.421506e-06
1.659000e+00 -1.996395e-03 1.420298e-06
1.659500e+00 -1.995143e-03 1.419093e-06
1.660000e+00 -1.993892e-03 1.417891e-06
1.660500e+00 -1.992642e-03 1.416690e-06
1.661000e+00 -1.991393e-03 1.415491e-06
1.661500e+00 -1.990146e-03 1.414295e-06
1.662000e+00 -1.988900e-03 1.413101e-06
1.662500e+00 -1.987655e-03 1.411908e-06
1.663000e+00 -1.986412e-03 1.410718e-06
1.663500e+00 -1.985170e-03 1.409531e-06
1.664000e+00 -1.983929e-03 1.408345e-06
1.664500e+00 -1.982689e-03 1.407161e-06
1.665000e+00 -1.981451e-03 1.405980e-06
1.665500e+00 -1.980213e-03 1.404801e-06
1.666000e+00 -1.978977e-03 1.403624e-06
1.666500e+00 -1.977742e-03 1.402449e-06
1.667000e+00 -1.976509e-03 1.401276e-06
1.667500e+00 -1.975277e-03 1.400105e-06
1.668000e+00 -1.974046e-03 1.398936e-06
1.668500e+00 -1.972816e-03 1.397770e-06
1.669000e+00 -1.971587e-03 1.396605e-06
1.669500e+00 -1.970388e-03 1.402961e-06
1.670000e+00 -1.969134e-03 1.394282e-06
1.670500e+00 -1.967881e-03 1.401137e-06
1.671000e+00 -1.966657e-03 1.399969e-06
1.671500e+00 -1.965435e-03 1.398803e-06
1.672000e+00 -1.964214e-03 1.397639e-06
1.672500e+00 -1.962994e-03 1.396478e-06
1.673000e+00 -1.961775e-03 1.395318e-06
1.673500e+00 -1.960557e-03 1.394160e-06
1.674000e+00 -1.959341e-03 1.393005e-06
1.674500e+00 -1.958126e-03 1.391852e-06
1.675000e+00 -1.956912e-03 1.390700e-06
1.675500e+00 -1.955699e-03 1.389551e-06
1.676000e+00 -1.954488e-03 1.388404e-06
1.676500e+00 -1.953277e-03 1.387259e-06
1.677000e+00 -1.952069e-03 1.385797e-06
1.677500e+00 -1.950861e-03 1.384653e-06
1.678000e+00 -1.949654e-03 1.383511e-06
1.678500e+00 -1.948449e-03 1.382371e-06
1.679000e+00 -1.947244e-03 1.381233e-06
1.679500e+00 -1.946041e-03 1.380098e-06
1.680000e+00 -1.944839e-03 1.378964e-06
1.680500e+00 -1.943638e-03 1.377832e-06
1.681000e+00 -1.942439e-03 1.376703e-06
1.681500e+00 -1.941241e-03 1.375575e-06
1.682000e+00 -1.940043e-03 1.374450e-06
1.682500e+00 -1.938820e-03 1.368377e-06
1.683000e+00 -1.937626e-03 1.380107e-06
1.683500e+00 -1.936432e-03 1.378974e-06
1.684000e+00 -1.935240e-03 1.377842e-06
1.684500e+00 -1.934048e-03 1.376713e-06
1.685000e+00 -1.932858e-03 1.375586e-06
1.685500e+00 -1.931697e-03 1.368820e-06
1.686000e+00 -1.930572e-03 1.369197e-06
1.686500e+00 -1.929385e-03 1.368025e-06
1.687000e+00 -1.928200e-03 1.366855e-06
1.687500e+00 -1.927016e-03 1.365687e-06
1.688000e+00 -1.925833e-03 1.364521e-06
1.688500e+00 -1.924651e-03 1.363357e-06
1.689000e+00 -1.923470e-03 1.362195e-06
1.689500e+00 -1.922290e-03 1.361035e-06
1.690000e+00 -1.921112e-03 1.359877e-06
1.690500e+00 -1.919935e-03 1.358721e-06
1.691000e+00 -1.918758e-03 1.357567e-06
1.691500e+00 -1.917584e-03 1.356415e-06
1.692000e+00 -1.916446e-03 1.361296e-06
1.692500e+00 -1.915273e-03 1.360141e-06
1.693000e+00 -1.914101e-03 1.358988e-06
1.693500e+00 -1.912931e-03 1.357838e-06
1.694000e+00 -1.911762e-03 1.356689e-06
1.694500e+00 -1.910594e-03 1.355542e-06
1.695000e+00 -1.909427e-03 1.354397e-06
1.695500e+00 -1.908261e-03 1.353254e-06
1.696000e+00 -1.907096e-03 1.352113e-06
1.696500e+00 -1.905961e-03 1.358331e-06
1.697000e+00 -1.904798e-03 1.357186e-06
1.697500e+00 -1.903637e-03 1.356042e-06
1.698000e+00 -1.902477e-03 1.354901e-06
1.698500e+00 -1.901318e-03 1.353761e-06
1.699000e+00 -1.900160e-03 1.352624e-06
1.699500e+00 -1.899003e-03 1.351488e-06
1.700000e+00 -1.897812e-03 1.344463e-06
1.700500e+00 -1.896658e-03 1.343338e-06
1.701000e+00 -1.895505e-03 1.342215e-06
1.701500e+00 -1.894353e-03 1.341094e-06
1.702000e+00 -1.893202e-03 1.339975e-06
1.702500e+00 -1.892052e-03 1.338858e-06
1.703000e+00 -1.890903e-03 1.337742e-06
1.703500e+00 -1.889755e-03 1.336629e-06
1.704000e+00 -1.888609e-03 1.335517e-06
1.704500e+00 -1.887463e-03 1.334407e-06
1.705000e+00 -1.886319e-03 1.333300e-06
1.705500e+00 -1.885175e-03 1.332194e-06
1.706000e+00 -1.881844e-03 1.331439e-06
1.706500e+00 -1.880705e-03 1.330205e-06
1.707000e+00 -1.879567e-03 1.328974e-06
1.707500e+00 -1.878431e-03 1.327744e-06
1.708000e+00 -1.877323e-03 1.333852e-06
1.708500e+00 -1.876189e-03 1.332617e-06
1.709000e+00 -1.875055e-03 1.331383e-06
1.709500e+00 -1.873923e-03 1.330152e-06
1.710000e+00 -1.872792e-03 1.328922e-06
1.710500e+00 -1.871661e-03 1.327695e-06
1.711000e+00 -1.870532e-03 1.326469e-06
1.711500e+00 -1.869405e-03 1.325246e-06
1.712000e+00 -1.868278e-03 1.324025e-06
1.712500e+00 -1.867152e-03 1.322805e-06
1.713000e+00 -1.866027e-03 1.321588e-06
1.713500e+00 -1.864904e-03 1.320373e-06
1.714000e+00 -1.863781e-03 1.319159e-06
1.714500e+00 -1.862660e-03 1.317948e-06
1.715000e+00 -1.861540e-03 1.316739e-06
1.715500e+00 -1.860420e-03 1.315531e-06
1.716000e+00 -1.859302e-03 1.314326e-06
1.716500e+00 -1.858215e-03 1.319078e-06
1.717000e+00 -1.857099e-03 1.317874e-06
1.717500e+00 -1.855984e-03 1.316672e-06
1.718000e+00 -1.854870e-03 1.315472e-06
1.718500e+00 -1.853757e-03 1.314274e-06
1.719000e+00 -1.852646e-03 1.313078e-06
1.719500e+00 -1.851535e-03 1.311884e-06
1.720000e+00 -1.850426e-03 1.310691e-06
1.720500e+00 -1.849317e-03 1.309501e-06
1.721000e+00 -1.848183e-03 1.316232e-06
1.721500e+00 -1.847077e-03 1.315032e-06
1.722000e+00 -1.845971e-03 1.313834e-06
1.722500e+00 -1.844867e-03 1.312638e-06
1.723000e+00 -1.843764e-03 1.311443e-06
1.723500e+00 -1.842662e-03 1.310251e-06
1.724000e+00 -1.841561e-03 1.309061e-06
1.724500e+00 -1.840461e-03 1.307873e-06
1.725000e+00 -1.839362e-03 1.306687e-06
1.725500e+00 -1.838264e-03 1.305502e-06
1.726000e+00 -1.837167e-03 1.304320e-06
1.726500e+00 -1.836071e-03 1.303139e-06
1.727000e+00 -1.834977e-03 1.301961e-06
1.727500e+00 -1.833883e-03 1.300784e-06
1.728000e+00 -1.832790e-03 1.299610e-06
1.728500e+00 -1.831699e-03 1.298437e-06
1.729000e+00 -1.830608e-03 1.297266e-06
1.729500e+00 -1.829519e-03 1.296097e-06
1.730000e+00 -1.828430e-03 1.294930e-06
1.730500e+00 -1.827343e-03 1.293765e-06
1.731000e+00 -1.826256e-03 1.292602e-06
1.731500e+00 -1.825171e-03 1.291441e-06
1.732000e+00 -1.824086e-03 1.290282e-06
1.732500e+00 -1.823030e-03 1.295937e-06
1.733000e+00 -1.821948e-03 1.294770e-06
1.733500e+00 -1.820866e-03 1.293606e-06
1.734000e+00 -1.819786e-03 1.292443e-06
1.734500e+00 -1.818707e-03 1.291282e-06
1.735000e+00 -1.817629e-03 1.290123e-06
1.735500e+00 -1.816552e-03 1.288966e-06
1.736000e+00 -1.815475e-03 1.287811e-06
1.736500e+00 -1.814400e-03 1.286657e-06
1.737000e+00 -1.813326e-03 1.285506e-06
1.737500e+00 -1.812253e-03 1.284357e-06
1.738000e+00 -1.811181e-03 1.283209e-06
1.738500e+00 -1.810110e-03 1.282063e-06
1.739000e+00 -1.809040e-03 1.280920e-06
1.739500e+00 -1.807971e-03 1.279778e-06
1.740000e+00 -1.806903e-03 1.278638e-06
1.740500e+00 -1.805836e-03 1.277499e-06
1.741000e+00 -1.804770e-03 1.276363e-06
1.741500e+00 -1.803705e-03 1.275229e-06
1.742000e+00 -1.802641e-03 1.274096e-06
1.742500e+00 -1.801578e-03 1.272965e-06
1.743000e+00 -1.800516e-03 1.271836e-06
1.743500e+00 -1.799455e-03 1.270709e-06
1.744000e+00 -1.798395e-03 1.269584e-06
1.744500e+00 -1.797336e-03 1.268461e-06
1.745000e+00 -1.796278e-03 1.267339e-06
1.745500e+00 -1.795280e-03 1.279055e-06
1.746000e+00 -1.794224e-03 1.277919e-06
1.746500e+00 -1.793169e-03 1.276784e-06
1.747000e+00 -1.792115e-03 1.275651e-06
1.747500e+00 -1.791062e-03 1.274520e-06
1.748000e+00 -1.790010e-03 1.273391e-06
1.748500e+00 -1.788959e-03 1.272264e-06
1.749000e+00 -1.787909e-03 1.271139e-06
1.749500e+00 -1.786860e-03 1.270015e-06
1.750000e+00 -1.785812e-03 1.268894e-06
1.750500e+00 -1.784764e-03 1.267774e-06
1.751000e+00 -1.783718e-03 1.266656e-06
1.751500e+00 -1.782673e-03 1.265540e-06
1.752000e+00 -1.781629e-03 1.264425e-06
1.752500e+00 -1.780586e-03 1.263313e-06
1.753000e+00 -1.779544e-03 1.262202e-06
1.753500e+00 -1.778502e-03 1.261093e-06
1.754000e+00 -1.777462e-03 1.259986e-06
1.754500e+00 -1.776423e-03 1.258881e-06
1.755000e+00 -1.775384e-03 1.257778e-06
1.755500e+00 -1.774347e-03 1.256676e-06
1.756000e+00 -1.773311e-03 1.255577e-06
1.756500e+00 -1.772275e-03 1.254479e-06
1.757000e+00 -1.771241e-03 1.253382e-06
1.757500e+00 -1.770207e-03 1.252288e-06
1.758000e+00 -1.769175e-03 1.251196e-06
1.758500e+00 -1.768143e-03 1.250105e-06
1.759000e+00 -1.767113e-03 1.249016e-06
1.759500e+00 -1.766083e-03 1.247929e-06
1.760000e+00 -1.765054e-03 1.246843e-06
1.760500e+00 -1.764000e-03 1.253475e-06
1.761000e+00 -1.763002e-03 1.246776e-06
1.761500e+00 -1.761976e-03 1.245659e-06
1.762000e+00 -1.760951e-03 1.244545e-06
1.762500e+00 -1.759927e-03 1.243432e-06
1.763000e+00 -1.758905e-03 1.242321e-06
1.763500e+00 -1.757883e-03 1.241212e-06
1.764000e+00 -1.756862e-03 1.240105e-06
1.764500e+00 -1.755841e-03 1.238999e-06
1.765000e+00 -1.754822e-03 1.238488e-06
1.765500e+00 -1.753804e-03 1.237381e-06
1.766000e+00 -1.752787e-03 1.236276e-06
1.766500e+00 -1.751771e-03 1.235172e-06
1.767000e+00 -1.750755e-03 1.234070e-06
1.767500e+00 -1.749741e-03 1.232970e-06
1.768000e+00 -1.748727e-03 1.231872e-06
1.768500e+00 -1.747715e-03 1.230775e-06
1.769000e+00 -1.746703e-03 1.229680e-06
1.769500e+00 -1.745693e-03 1.228587e-06
1.770000e+00 -1.744683e-03 1.227496e-06
1.770500e+00 -1.743674e-03 1.226406e-06
1.771000e+00 -1.742666e-03 1.225318e-06
1.771500e+00 -1.741659e-03 1.224232e-06
1.772000e+00 -1.740654e-03 1.223147e-06
1.772500e+00 -1.739648e-03 1.222065e-06
1.773000e+00 -1.738644e-03 1.220984e-06
1.773500e+00 -1.737641e-03 1.219904e-06
1.774000e+00 -1.736639e-03 1.218827e-06
1.774500e+00 -1.735638e-03 1.229445e-06
1.775000e+00 -1.734637e-03 1.228387e-06
1.775500e+00 -1.733638e-03 1.227331e-06
1.776000e+00 -1.732612e-03 1.234044e-06
1.776500e+00 -1.731644e-03 1.227104e-06
1.777000e+00 -1.730648e-03 1.226022e-06
1.777500e+00 -1.729652e-03 1.224942e-06
1.778000e+00 -1.728657e-03 1.223863e-06
1.778500e+00 -1.727663e-03 1.222786e-06
1.779000e+00 -1.726670e-03 1.221710e-06
1.779500e+00 -1.725678e-03 1.220637e-06
1.780000e+00 -1.724687e-03 1.219565e-06
1.780500e+00 -1.723696e-03 1.218495e-06
1.781000e+00 -1.722707e-03 1.217426e-06
1.781500e+00 -1.721690e-03 1.223145e-06
1.782000e+00 -1.720702e-03 1.222074e-06
1.782500e+00 -1.719715e-03 1.221003e-06
1.783000e+00 -1.718730e-03 1.219935e-06
1.783500e+00 -1.717745e-03 1.218868e-06
1.784000e+00 -1.716761e-03 1.217803e-06
1.784500e+00 -1.715778e-03 1.216739e-06
1.785000e+00 -1.714796e-03 1.215678e-06
1.785500e+00 -1.713815e-03 1.214617e-06
1.786000e+00 -1.712834e-03 1.213559e-06
1.786500e+00 -1.711855e-03 1.212502e-06
1.787000e+00 -1.710876e-03 1.211447e-06
1.787500e+00 -1.709899e-03 1.210394e-06
1.788000e+00 -1.708922e-03 1.209342e-06
1.788500e+00 -1.707946e-03 1.208292e-06
1.789000e+00 -1.706971e-03 1.207244e-06
1.789500e+00 -1.705997e-03 1.206197e-06
1.790000e+00 -1.705024e-03 1.205152e-06
1.790500e+00 -1.704051e-03 1.204109e-06
1.791000e+00 -1.703080e-03 1.203067e-06
1.791500e+00 -1.702082e-03 1.209801e-06
1.792000e+00 -1.701113e-03 1.208754e-06
1.792500e+00 -1.700144e-03 1.207708e-06
1.793000e+00 -1.699176e-03 1.206664e-06
1.793500e+00 -1.698209e-03 1.205622e-06
1.794000e+00 -1.697243e-03 1.204582e-06
1.794500e+00 -1.696278e-03 1.203543e-06
1.795000e+00 -1.695314e-03 1.202506e-06
1.795500e+00 -1.694350e-03 1.201470e-06
1.796000e+00 -1.693388e-03 1.200436e-06
1.796500e+00 -1.692426e-03 1.199404e-06
1.797000e+00 -1.691465e-03 1.198374e-06
1.797500e+00 -1.690505e-03 1.197345e-06
1.798000e+00 -1.689546e-03 1.196317e-06
1.798500e+00 -1.688588e-03 1.195292e-06
1.799000e+00 -1.687631e-03 1.194267e-06
1.799500e+00 -1.686674e-03 1.193245e-06
1.800000e+00 -1.685719e-03 1.192224e-06
1.800500e+00 -1.684764e-03 1.191205e-06
1.801000e+00 -1.683810e-03 1.190187e-06
1.801500e+00 -1.682857e-03 1.189171e-06
1.802000e+00 -1.681905e-03 1.188157e-06
1.802500e+00 -1.680954e-03 1.187144e-06
1.803000e+00 -1.680003e-03 1.186133e-06
1.803500e+00 -1.679054e-03 1.185123e-06
1.804000e+00 -1.678105e-03 1.184115e-06
1.804500e+00 -1.677157e-03 1.183109e-06
1.805000e+00 -1.676210e-03 1.182104e-06
1.805500e+00 -1.675264e-03 1.181101e-06
1.806000e+00 -1.674347e-03 1.187318e-06
1.806500e+00 -1.673402e-03 1.186307e-06
1.807000e+00 -1.672459e-03 1.185299e-06
1.807500e+00 -1.671516e-03 1.184292e-06
1.808000e+00 -1.670574e-03 1.183286e-06
1.808500e+00 -1.669633e-03 1.182283e-06
1.809000e+00 -1.668693e-03 1.181280e-06
1.809500e+00 -1.667753e-03 1.180280e-06
1.810000e+00 -1.666815e-03 1.179281e-06
1.810500e+00 -1.665877e-03 1.178283e-06
1.811000e+00 -1.664940e-03 1.177287e-06
1.811500e+00 -1.664004e-03 1.176293e-06
1.812000e+00 -1.663069e-03 1.175300e-06
1.812500e+00 -1.662135e-03 1.174309e-06
1.813000e+00 -1.661201e-03 1.173320e-06
1.813500e+00 -1.660269e-03 1.172332e-06
1.814000e+00 -1.659337e-03 1.171345e-06
1.814500e+00 -1.658406e-03 1.170360e-06
1.815000e+00 -1.657476e-03 1.169377e-06
1.815500e+00 -1.656547e-03 1.168395e-06
1.816000e+00 -1.655588e-03 1.174296e-06
1.816500e+00 -1.654661e-03 1.173312e-06
1.817000e+00 -1.653734e-03 1.172330e-06
1.817500e+00 -1.652808e-03 1.171349e-06
1.818000e+00 -1.651883e-03 1.170370e-06
1.818500e+00 -1.650959e-03 1.169392e-06
1.819000e+00 -1.650035e-03 1.168416e-06
1.819500e+00 -1.649113e-03 1.167441e-06
1.820000e+00 -1.648191e-03 1.166468e-06
1.820500e+00 -1.647270e-03 1.165496e-06
1.821000e+00 -1.646350e-03 1.164526e-06
1.821500e+00 -1.645430e-03 1.163558e-06
1.822000e+00 -1.644512e-03 1.162591e-06
1.822500e+00 -1.643567e-03 1.169307e-06
1.823000e+00 -1.642651e-03 1.168334e-06
1.823500e+00 -1.641735e-03 1.167362e-06
1.824000e+00 -1.640819e-03 1.166392e-06
1.824500e+00 -1.639905e-03 1.165423e-06
1.825000e+00 -1.638991e-03 1.164455e-06
1.825500e+00 -1.638079e-03 1.163489e-06
1.826000e+00 -1.637167e-03 1.162525e-06
1.826500e+00 -1.636256e-03 1.161562e-06
1.827000e+00 -1.635345e-03 1.160601e-06
1.827500e+00 -1.634436e-03 1.159641e-06
1.828000e+00 -1.633527e-03 1.158683e-06
1.828500e+00 -1.632619e-03 1.157726e-06
1.829000e+00 -1.631712e-03 1.156771e-06
1.829500e+00 -1.630806e-03 1.155818e-06
1.830000e+00 -1.629900e-03 1.154865e-06
1.830500e+00 -1.628995e-03 1.153915e-06
1.831000e+00 -1.628092e-03 1.152965e-06
1.831500e+00 -1.627188e-03 1.152018e-06
1.832000e+00 -1.626286e-03 1.151072e-06
1.832500e+00 -1.625385e-03 1.150127e-06
1.833000e+00 -1.624484e-03 1.149540e-06
1.833500e+00 -1.623585e-03 1.148595e-06
1.834000e+00 -1.622685e-03 1.147652e-06
1.834500e+00 -1.621787e-03 1.146710e-06
1.835000e+00 -1.620890e-03 1.145770e-06
1.835500e+00 -1.619993e-03 1.144832e-06
1.836000e+00 -1.619097e-03 1.143894e-06
1.836500e+00 -1.618202e-03 1.142959e-06
1.837000e+00 -1.617308e-03 1.142024e-06
1.837500e+00 -1.616442e-03 1.147596e-06
1.838000e+00 -1.615549e-03 1.146654e-06
1.838500e+00 -1.614657e-03 1.145713e-06
1.839000e+00 -1.613766e-03 1.144774e-06
1.839500e+00 -1.612875e-03 1.143836e-06
1.840000e+00 -1.611986e-03 1.142900e-06
1.840500e+00 -1.611097e-03 1.141966e-06
1.841000e+00 -1.610209e-03 1.141032e-06
1.841500e+00 -1.609321e-03 1.140101e-06
1.842000e+00 -1.608435e-03 1.139171e-06
1.842500e+00 -1.607549e-03 1.138242e-06
1.843000e+00 -1.606664e-03 1.137314e-06
1.843500e+00 -1.605780e-03 1.136389e-06
1.844000e+00 -1.604897e-03 1.135464e-06
1.844500e+00 -1.604014e-03 1.134541e-06
1.845000e+00 -1.603132e-03 1.133620e-06
1.845500e+00 -1.602251e-03 1.132700e-06
1.846000e+00 -1.601371e-03 1.131782e-06
1.846500e+00 -1.600491e-03 1.130865e-06
1.847000e+00 -1.599613e-03 1.129949e-06
1.847500e+00 -1.598735e-03 1.129035e-06
1.848000e+00 -1.597857e-03 1.128122e-06
1.848500e+00 -1.596981e-03 1.127211e-06
1.849000e+00 -1.596105e-03 1.126301e-06
1.849500e+00 -1.595230e-03 1.125393e-06
1.850000e+00 -1.594356e-03 1.124486e-06
1.850500e+00 -1.593483e-03 1.123580e-06
1.851000e+00 -1.592610e-03 1.122676e-06
1.851500e+00 -1.591738e-03 1.121774e-06
1.852000e+00 -1.590867e-03 1.120873e-06
1.852500e+00 -1.589997e-03 1.119973e-06
1.853000e+00 -1.589127e-03 1.119075e-06
1.853500e+00 -1.588258e-03 1.118178e-06
1.854000e+00 -1.587390e-03 1.117282e-06
1.854500e+00 -1.586523e-03 1.116388e-06
1.855000e+00 -1.585377e-03 1.127685e-06
1.855500e+00 -1.584512e-03 1.126432e-06
1.856000e+00 -1.583647e-03 1.125181e-06
1.856500e+00 -1.582783e-03 1.123932e-06
1.857000e+00 -1.581920e-03 1.122685e-06
1.857500e+00 -1.581057e-03 1.121440e-06
1.858000e+00 -1.580195e-03 1.120196e-06
1.858500e+00 -1.579334e-03 1.118954e-06
1.859000e+00 -1.578474e-03 1.117713e-06
1.859500e+00 -1.577614e-03 1.116475e-06
1.860000e+00 -1.576756e-03 1.115238e-06
1.860500e+00 -1.575949e-03 1.113442e-06
1.861000e+00 -1.575092e-03 1.112208e-06
1.861500e+00 -1.574235e-03 1.110975e-06
1.862000e+00 -1.573379e-03 1.109744e-06
1.862500e+00 -1.572524e-03 1.108514e-06
1.863000e+00 -1.571670e-03 1.107287e-06
1.863500e+00 -1.570816e-03 1.106061e-06
1.864000e+00 -1.570007e-03 1.113324e-06
1.864500e+00 -1.569155e-03 1.112092e-06
1.865000e+00 -1.568303e-03 1.110861e-06
1.865500e+00 -1.567453e-03 1.109633e-06
1.866000e+00 -1.566603e-03 1.108406e-06
1.866500e+00 -1.565753e-03 1.107180e-06
1.867000e+00 -1.564905e-03 1.105957e-06
1.867500e+00 -1.564057e-03 1.104735e-06
1.868000e+00 -1.563210e-03 1.103515e-06
1.868500e+00 -1.562364e-03 1.102296e-06
1.869000e+00 -1.561518e-03 1.101079e-06
1.869500e+00 -1.560673e-03 1.099864e-06
1.870000e+00 -1.559829e-03 1.098651e-06
1.870500e+00 -1.558986e-03 1.097439e-06
1.871000e+00 -1.558143e-03 1.096229e-06
1.871500e+00 -1.557301e-03 1.095020e-06
1.872000e+00 -1.556460e-03 1.093814e-06
1.872500e+00 -1.555594e-03 1.099813e-06
1.873000e+00 -1.554755e-03 1.098606e-06
1.873500e+00 -1.553916e-03 1.097400e-06
1.874000e+00 -1.553077e-03 1.096373e-06
1.874500e+00 -1.552240e-03 1.095166e-06
1.875000e+00 -1.551403e-03 1.093961e-06
1.875500e+00 -1.550567e-03 1.092757e-06
1.876000e+00 -1.549731e-03 1.091556e-06
1.876500e+00 -1.548897e-03 1.090356e-06
1.877000e+00 -1.548063e-03 1.089157e-06
1.877500e+00 -1.547230e-03 1.087960e-06
1.878000e+00 -1.546397e-03 1.086765e-06
1.878500e+00 -1.545565e-03 1.085572e-06
1.879000e+00 -1.544734e-03 1.084380e-06
1.879500e+00 -1.543904e-03 1.083190e-06
1.880000e+00 -1.543074e-03 1.082001e-06
1.880500e+00 -1.542245e-03 1.080815e-06
1.881000e+00 -1.541417e-03 1.079630e-06
1.881500e+00 -1.540542e-03 1.089485e-06
1.882000e+00 -1.539715e-03 1.088289e-06
1.882500e+00 -1.538889e-03 1.087095e-06
1.883000e+00 -1.538064e-03 1.085903e-06
1.883500e+00 -1.537239e-03 1.084712e-06
1.884000e+00 -1.536415e-03 1.083523e-06
1.884500e+00 -1.535592e-03 1.082336e-06
1.885000e+00 -1.534769e-03 1.081150e-06
1.885500e+00 -1.533947e-03 1.080221e-06
1.886000e+00 -1.533126e-03 1.079640e-06
1.886500e+00 -1.532306e-03 1.079061e-06
1.887000e+00 -1.531486e-03 1.078483e-06
1.887500e+00 -1.530667e-03 1.077907e-06
1.888000e+00 -1.529849e-03 1.077332e-06
1.888500e+00 -1.529031e-03 1.076758e-06
1.889000e+00 -1.528214e-03 1.076186e-06
1.889500e+00 -1.527398e-03 1.075615e-06
1.890000e+00 -1.526582e-03 1.075045e-06
1.890500e+00 -1.525767e-03 1.074477e-06
1.891000e+00 -1.524953e-03 1.073911e-06
1.891500e+00 -1.524140e-03 1.074111e-06
1.892000e+00 -1.523327e-03 1.073537e-06
1.892500e+00 -1.522490e-03 1.068225e-06
1.893000e+00 -1.521679e-03 1.067642e-06
1.893500e+00 -1.520868e-03 1.067061e-06
1.894000e+00 -1.520058e-03 1.078180e-06
1.894500e+00 -1.519249e-03 1.077605e-06
1.895000e+00 -1.518440e-03 1.077031e-06
1.895500e+00 -1.517632e-03 1.076458e-06
1.896000e+00 -1.516825e-03 1.075887e-06
1.896500e+00 -1.516018e-03 1.075317e-06
1.897000e+00 -1.515213e-03 1.074749e-06
1.897500e+00 -1.514407e-03 1.074182e-06
1.898000e+00 -1.513603e-03 1.073616e-06
1.898500e+00 -1.512799e-03 1.073052e-06
1.899000e+00 -1.511996e-03 1.072489e-06


==> figs/dat/im2gA2pi_sQED.txt <==
4.000000e-02 0.000000e+00 0.000000e+00
4.050000e-02 0.000000e+00 0.000000e+00
4.100000e-02 0.000000e+00 0.000000e+00
4.150000e-02 0.000000e+00 0.000000e+00
4.200000e-02 0.000000e+00 0.000000e+00
4.250000e-02 0.000000e+00 0.000000e+00
4.300000e-02 0.000000e+00 0.000000e+00
4.350000e-02 0.000000e+00 0.000000e+00
4.400000e-02 0.000000e+00 0.000000e+00
4.450000e-02 0.000000e+00 0.000000e+00
4.500000e-02 0.000000e+00 0.000000e+00
4.550000e-02 0.000000e+00 0.000000e+00
4.600000e-02 0.000000e+00 0.000000e+00
4.650000e-02 0.000000e+00 0.000000e+00
4.700000e-02 0.000000e+00 0.000000e+00
4.750000e-02 0.000000e+00 0.000000e+00
4.800000e-02 0.000000e+00 0.000000e+00
4.850000e-02 0.000000e+00 0.000000e+00
4.900000e-02 0.000000e+00 0.000000e+00
4.950000e-02 0.000000e+00 0.000000e+00
5.000000e-02 0.000000e+00 0.000000e+00
5.050000e-02 0.000000e+00 0.000000e+00
5.100000e-02 0.000000e+00 0.000000e+00
5.150000e-02 0.000000e+00 0.000000e+00
5.200000e-02 0.000000e+00 0.000000e+00
5.250000e-02 0.000000e+00 0.000000e+00
5.300000e-02 0.000000e+00 0.000000e+00
5.350000e-02 0.000000e+00 0.000000e+00
5.400000e-02 0.000000e+00 0.000000e+00
5.450000e-02 0.000000e+00 0.000000e+00
5.500000e-02 0.000000e+00 0.000000e+00
5.550000e-02 0.000000e+00 0.000000e+00
5.600000e-02 0.000000e+00 0.000000e+00
5.650000e-02 0.000000e+00 0.000000e+00
5.700000e-02 0.000000e+00 0.000000e+00
5.750000e-02 0.000000e+00 0.000000e+00
5.800000e-02 0.000000e+00 0.000000e+00
5.850000e-02 0.000000e+00 0.000000e+00
5.900000e-02 0.000000e+00 0.000000e+00
5.950000e-02 0.000000e+00 0.000000e+00
6.000000e-02 0.000000e+00 0.000000e+00
6.050000e-02 0.000000e+00 0.000000e+00
6.100000e-02 0.000000e+00 0.000000e+00
6.150000e-02 0.000000e+00 0.000000e+00
6.200000e-02 0.000000e+00 0.000000e+00
6.250000e-02 0.000000e+00 0.000000e+00
6.300000e-02 0.000000e+00 0.000000e+00
6.350000e-02 0.000000e+00 0.000000e+00
6.400000e-02 0.000000e+00 0.000000e+00
6.450000e-02 0.000000e+00 0.000000e+00
6.500000e-02 0.000000e+00 0.000000e+00
6.550000e-02 0.000000e+00 0.000000e+00
6.600000e-02 0.000000e+00 0.000000e+00
6.650000e-02 0.000000e+00 0.000000e+00
6.700000e-02 0.000000e+00 0.000000e+00
6.750000e-02 0.000000e+00 0.000000e+00
6.800000e-02 0.000000e+00 0.000000e+00
6.850000e-02 0.000000e+00 0.000000e+00
6.900000e-02 0.000000e+00 0.000000e+00
6.950000e-02 0.000000e+00 0.000000e+00
7.000000e-02 0.000000e+00 0.000000e+00
7.050000e-02 0.000000e+00 0.000000e+00
7.100000e-02 0.000000e+00 0.000000e+00
7.150000e-02 0.000000e+00 0.000000e+00
7.200000e-02 0.000000e+00 0.000000e+00
7.250000e-02 0.000000e+00 0.000000e+00
7.300000e-02 0.000000e+00 0.000000e+00
7.350000e-02 0.000000e+00 0.000000e+00
7.400000e-02 0.000000e+00 0.000000e+00
7.450000e-02 0.000000e+00 0.000000e+00
7.500000e-02 0.000000e+00 0.000000e+00
7.550000e-02 0.000000e+00 0.000000e+00
7.600000e-02 0.000000e+00 0.000000e+00
7.650000e-02 0.000000e+00 0.000000e+00
7.700000e-02 0.000000e+00 0.000000e+00
7.750000e-02 0.000000e+00 0.000000e+00
7.800000e-02 0.000000e+00 0.000000e+00
7.850000e-02 0.000000e+00 0.000000e+00
7.900000e-02 0.000000e+00 0.000000e+00
7.950000e-02 0.000000e+00 0.000000e+00
8.000000e-02 0.000000e+00 0.000000e+00
8.050000e-02 0.000000e+00 0.000000e+00
8.100000e-02 0.000000e+00 0.000000e+00
8.150000e-02 0.000000e+00 0.000000e+00
8.200000e-02 0.000000e+00 0.000000e+00
8.250000e-02 0.000000e+00 0.000000e+00
8.300000e-02 0.000000e+00 0.000000e+00
8.350000e-02 0.000000e+00 0.000000e+00
8.400000e-02 0.000000e+00 0.000000e+00
8.450000e-02 0.000000e+00 0.000000e+00
8.500000e-02 0.000000e+00 0.000000e+00
8.550000e-02 0.000000e+00 0.000000e+00
8.600000e-02 0.000000e+00 0.000000e+00
8.650000e-02 0.000000e+00 0.000000e+00
8.700000e-02 0.000000e+00 0.000000e+00
8.750000e-02 0.000000e+00 0.000000e+00
8.800000e-02 0.000000e+00 0.000000e+00
8.850000e-02 0.000000e+00 0.000000e+00
8.900000e-02 0.000000e+00 0.000000e+00
8.950000e-02 0.000000e+00 0.000000e+00
9.000000e-02 0.000000e+00 0.000000e+00
9.050000e-02 0.000000e+00 0.000000e+00
9.100000e-02 0.000000e+00 0.000000e+00
9.150000e-02 0.000000e+00 0.000000e+00
9.200000e-02 0.000000e+00 0.000000e+00
9.250000e-02 0.000000e+00 0.000000e+00
9.300000e-02 0.000000e+00 0.000000e+00
9.350000e-02 0.000000e+00 0.000000e+00
9.400000e-02 0.000000e+00 0.000000e+00
9.450000e-02 0.000000e+00 0.000000e+00
9.500000e-02 0.000000e+00 0.000000e+00
9.550000e-02 0.000000e+00 0.000000e+00
9.600000e-02 0.000000e+00 0.000000e+00
9.650000e-02 0.000000e+00 0.000000e+00
9.700000e-02 0.000000e+00 0.000000e+00
9.750000e-02 0.000000e+00 0.000000e+00
9.800000e-02 0.000000e+00 0.000000e+00
9.850000e-02 0.000000e+00 0.000000e+00
9.900000e-02 0.000000e+00 0.000000e+00
9.950000e-02 0.000000e+00 0.000000e+00
1.000000e-01 0.000000e+00 0.000000e+00
1.005000e-01 0.000000e+00 0.000000e+00
1.010000e-01 0.000000e+00 0.000000e+00
1.015000e-01 0.000000e+00 0.000000e+00
1.020000e-01 0.000000e+00 0.000000e+00
1.025000e-01 0.000000e+00 0.000000e+00
1.030000e-01 0.000000e+00 0.000000e+00
1.035000e-01 0.000000e+00 0.000000e+00
1.040000e-01 0.000000e+00 0.000000e+00
1.045000e-01 0.000000e+00 0.000000e+00
1.050000e-01 0.000000e+00 0.000000e+00
1.055000e-01 0.000000e+00 0.000000e+00
1.060000e-01 0.000000e+00 0.000000e+00
1.065000e-01 0.000000e+00 0.000000e+00
1.070000e-01 0.000000e+00 0.000000e+00
1.075000e-01 0.000000e+00 0.000000e+00
1.080000e-01 0.000000e+00 0.000000e+00
1.085000e-01 0.000000e+00 0.000000e+00
1.090000e-01 0.000000e+00 0.000000e+00
1.095000e-01 0.000000e+00 0.000000e+00
1.100000e-01 0.000000e+00 0.000000e+00
1.105000e-01 0.000000e+00 0.000000e+00
1.110000e-01 0.000000e+00 0.000000e+00
1.115000e-01 0.000000e+00 0.000000e+00
1.120000e-01 0.000000e+00 0.000000e+00
1.125000e-01 0.000000e+00 0.000000e+00
1.130000e-01 0.000000e+00 0.000000e+00
1.135000e-01 0.000000e+00 0.000000e+00
1.140000e-01 0.000000e+00 0.000000e+00
1.145000e-01 0.000000e+00 0.000000e+00
1.150000e-01 0.000000e+00 0.000000e+00
1.155000e-01 0.000000e+00 0.000000e+00
1.160000e-01 0.000000e+00 0.000000e+00
1.165000e-01 0.000000e+00 0.000000e+00
1.170000e-01 0.000000e+00 0.000000e+00
1.175000e-01 0.000000e+00 0.000000e+00
1.180000e-01 0.000000e+00 0.000000e+00
1.185000e-01 0.000000e+00 0.000000e+00
1.190000e-01 0.000000e+00 0.000000e+00
1.195000e-01 0.000000e+00 0.000000e+00
1.200000e-01 0.000000e+00 0.000000e+00
1.205000e-01 0.000000e+00 0.000000e+00
1.210000e-01 0.000000e+00 0.000000e+00
1.215000e-01 0.000000e+00 0.000000e+00
1.220000e-01 0.000000e+00 0.000000e+00
1.225000e-01 0.000000e+00 0.000000e+00
1.230000e-01 0.000000e+00 0.000000e+00
1.235000e-01 0.000000e+00 0.000000e+00
1.240000e-01 0.000000e+00 0.000000e+00
1.245000e-01 0.000000e+00 0.000000e+00
1.250000e-01 0.000000e+00 0.000000e+00
1.255000e-01 -4.589254e-06 5.442245e-07
1.260000e-01 -1.778502e-05 4.325822e-07
1.265000e-01 -3.427108e-05 5.276603e-07
1.270000e-01 -5.397661e-05 5.974644e-07
1.275000e-01 -7.666057e-05 5.813994e-07
1.280000e-01 -1.014973e-04 6.024807e-07
1.285000e-01 -1.275956e-04 6.172879e-07
1.290000e-01 -1.558733e-04 6.053660e-07
1.295000e-01 -1.854534e-04 6.117213e-07
1.300000e-01 -2.161388e-04 6.219051e-07
1.305000e-01 -2.483733e-04 6.323249e-07
1.310000e-01 -2.811891e-04 6.356696e-07
1.315000e-01 -3.154057e-04 6.408627e-07
1.320000e-01 -3.500984e-04 6.532518e-07
1.325000e-01 -3.859229e-04 6.668008e-07
1.330000e-01 -4.221536e-04 6.844137e-07
1.335000e-01 -4.592962e-04 6.953180e-07
1.340000e-01 -4.968234e-04 7.116753e-07
1.345000e-01 -5.351106e-04 7.324803e-07
1.350000e-01 -5.736884e-04 7.496680e-07
1.355000e-01 -6.128465e-04 7.686015e-07
1.360000e-01 -6.523294e-04 7.902690e-07
1.365000e-01 -6.922618e-04 8.113020e-07
1.370000e-01 -7.324881e-04 8.338590e-07
1.375000e-01 -7.729912e-04 8.574617e-07
1.380000e-01 -8.138514e-04 8.819827e-07
1.385000e-01 -8.548548e-04 9.048006e-07
1.390000e-01 -8.961193e-04 9.314164e-07
1.395000e-01 -9.375844e-04 9.570791e-07
1.400000e-01 -9.791945e-04 9.823099e-07
1.405000e-01 -1.020985e-03 1.010587e-06
1.410000e-01 -1.062869e-03 1.037831e-06
1.415000e-01 -1.104878e-03 1.065072e-06
1.420000e-01 -1.146955e-03 1.092879e-06
1.425000e-01 -1.189094e-03 1.122669e-06
1.430000e-01 -1.231318e-03 1.151204e-06
1.435000e-01 -1.273597e-03 1.180147e-06
1.440000e-01 -1.315850e-03 1.209594e-06
1.445000e-01 -1.358133e-03 1.239129e-06
1.450000e-01 -1.400445e-03 1.269424e-06
1.455000e-01 -1.442714e-03 1.299410e-06
1.460000e-01 -1.484959e-03 1.329567e-06
1.465000e-01 -1.527198e-03 1.359960e-06
1.470000e-01 -1.569356e-03 1.389506e-06
1.475000e-01 -1.611470e-03 1.420006e-06
1.480000e-01 -1.653537e-03 1.450257e-06
1.485000e-01 -1.695512e-03 1.481129e-06
1.490000e-01 -1.737408e-03 1.511908e-06
1.495000e-01 -1.779228e-03 1.542748e-06
1.500000e-01 -1.820958e-03 1.573258e-06
1.505000e-01 -1.862557e-03 1.603865e-06
1.510000e-01 -1.904067e-03 1.634455e-06
1.515000e-01 -1.945468e-03 1.665326e-06
1.520000e-01 -1.986743e-03 1.696015e-06
1.525000e-01 -2.027894e-03 1.726085e-06
1.530000e-01 -2.068897e-03 1.756860e-06
1.535000e-01 -2.109801e-03 1.787018e-06
1.540000e-01 -2.150525e-03 1.817197e-06
1.545000e-01 -2.191140e-03 1.847879e-06
1.550000e-01 -2.231590e-03 1.877842e-06
1.555000e-01 -2.271879e-03 1.908288e-06
1.560000e-01 -2.312032e-03 1.937788e-06
1.565000e-01 -2.352020e-03 1.968433e-06
1.570000e-01 -2.391836e-03 1.997859e-06
1.575000e-01 -2.431501e-03 2.027729e-06
1.580000e-01 -2.470998e-03 2.056973e-06
1.585000e-01 -2.510316e-03 2.086513e-06
1.590000e-01 -2.549460e-03 2.115826e-06
1.595000e-01 -2.588434e-03 2.144912e-06
1.600000e-01 -2.627242e-03 2.174242e-06
1.605000e-01 -2.665861e-03 2.205151e-06
1.610000e-01 -2.704300e-03 2.236732e-06
1.615000e-01 -2.742558e-03 2.266891e-06
1.620000e-01 -2.780626e-03 2.298095e-06
1.625000e-01 -2.818512e-03 2.328909e-06
1.630000e-01 -2.856212e-03 2.359089e-06
1.635000e-01 -2.893723e-03 2.388848e-06
1.640000e-01 -2.931046e-03 2.418945e-06
1.645000e-01 -2.968184e-03 2.449384e-06
1.650000e-01 -3.005123e-03 2.478657e-06
1.655000e-01 -3.041874e-03 2.508157e-06
1.660000e-01 -3.078427e-03 2.537250e-06
1.665000e-01 -3.114794e-03 2.566498e-06
1.670000e-01 -3.150967e-03 2.596073e-06
1.675000e-01 -3.186952e-03 2.624748e-06
1.680000e-01 -3.222733e-03 2.653271e-06
1.685000e-01 -3.258325e-03 2.681258e-06
1.690000e-01 -3.293712e-03 2.709951e-06
1.695000e-01 -3.328914e-03 2.738147e-06
1.700000e-01 -3.363919e-03 2.766221e-06
1.705000e-01 -3.398731e-03 2.793863e-06
1.710000e-01 -3.433343e-03 2.820532e-06
1.715000e-01 -3.467762e-03 2.848721e-06
1.720000e-01 -3.501984e-03 2.875169e-06
1.725000e-01 -3.536009e-03 2.903217e-06
1.730000e-01 -3.569837e-03 2.930416e-06
1.735000e-01 -3.603474e-03 2.956544e-06
1.740000e-01 -3.636915e-03 2.983488e-06
1.745000e-01 -3.670162e-03 3.009360e-06
1.750000e-01 -3.703207e-03 3.036235e-06
1.755000e-01 -3.736067e-03 3.061398e-06
1.760000e-01 -3.768733e-03 3.086701e-06
1.765000e-01 -3.801217e-03 3.112925e-06
1.770000e-01 -3.833499e-03 3.137908e-06
1.775000e-01 -3.865584e-03 3.163855e-06
1.780000e-01 -3.897488e-03 3.189102e-06
1.785000e-01 -3.929196e-03 3.213763e-06
1.790000e-01 -3.960719e-03 3.238424e-06
1.795000e-01 -3.992047e-03 3.262834e-06
1.800000e-01 -4.023185e-03 3.287049e-06
1.805000e-01 -4.054130e-03 3.311858e-06
1.810000e-01 -4.084892e-03 3.336064e-06
1.815000e-01 -4.115468e-03 3.359750e-06
1.820000e-01 -4.145851e-03 3.384298e-06
1.825000e-01 -4.176054e-03 3.408231e-06
1.830000e-01 -4.206077e-03 3.432017e-06
1.835000e-01 -4.235905e-03 3.454552e-06
1.840000e-01 -4.265530e-03 3.478278e-06
1.845000e-01 -4.294971e-03 3.499860e-06
1.850000e-01 -4.324230e-03 3.524288e-06
1.855000e-01 -4.353309e-03 3.545736e-06
1.860000e-01 -4.382200e-03 3.569314e-06
1.865000e-01 -4.410925e-03 3.591126e-06
1.870000e-01 -4.439465e-03 3.612464e-06
1.875000e-01 -4.467834e-03 3.635632e-06
1.880000e-01 -4.496012e-03 3.656999e-06
1.885000e-01 -4.524014e-03 3.679901e-06
1.890000e-01 -4.551855e-03 3.701036e-06
1.895000e-01 -4.579515e-03 3.721390e-06
1.900000e-01 -4.606994e-03 3.743948e-06
1.905000e-01 -4.634300e-03 3.764747e-06
1.910000e-01 -4.661442e-03 3.784739e-06
1.915000e-01 -4.688406e-03 3.806964e-06
1.920000e-01 -4.715228e-03 3.827508e-06
1.925000e-01 -4.741917e-03 3.847248e-06
1.930000e-01 -4.768439e-03 3.866854e-06
1.935000e-01 -4.794793e-03 3.889462e-06
1.940000e-01 -4.820968e-03 3.908776e-06
1.945000e-01 -4.847000e-03 3.928574e-06
1.950000e-01 -4.872845e-03 3.947622e-06
1.955000e-01 -4.898521e-03 3.968031e-06
1.960000e-01 -4.924049e-03 3.987572e-06
1.965000e-01 -4.949408e-03 4.006229e-06
1.970000e-01 -4.974614e-03 4.027191e-06
1.975000e-01 -4.999630e-03 4.045711e-06
1.980000e-01 -5.024511e-03 4.063930e-06
1.985000e-01 -5.049227e-03 4.084439e-06
1.990000e-01 -5.073802e-03 4.103213e-06
1.995000e-01 -5.098198e-03 4.121029e-06
2.000000e-01 -5.122446e-03 4.139574e-06
2.005000e-01 -5.146548e-03 4.157171e-06
2.010000e-01 -5.170490e-03 4.177079e-06
2.015000e-01 -5.194279e-03 4.195271e-06
2.020000e-01 -5.217910e-03 4.212476e-06
2.025000e-01 -5.241407e-03 4.229583e-06
2.030000e-01 -5.264748e-03 4.247403e-06
2.035000e-01 -5.287939e-03 4.265784e-06
2.040000e-01 -5.310991e-03 4.282436e-06
2.045000e-01 -5.333883e-03 4.301215e-06
2.050000e-01 -5.356635e-03 4.319027e-06
2.055000e-01 -5.379236e-03 4.335109e-06
2.060000e-01 -5.401702e-03 4.351978e-06
2.065000e-01 -5.424030e-03 4.367868e-06
2.070000e-01 -5.446186e-03 4.384459e-06
2.075000e-01 -5.468232e-03 4.401883e-06
2.080000e-01 -5.490115e-03 4.419798e-06
2.085000e-01 -5.511882e-03 4.435160e-06
2.090000e-01 -5.533506e-03 4.451341e-06
2.095000e-01 -5.554990e-03 4.468971e-06
2.100000e-01 -5.576330e-03 4.483988e-06
2.105000e-01 -5.597524e-03 4.499870e-06
2.110000e-01 -5.618601e-03 4.516273e-06
2.115000e-01 -5.639537e-03 4.530893e-06
2.120000e-01 -5.660345e-03 4.546433e-06
2.125000e-01 -5.681009e-03 4.563348e-06
2.130000e-01 -5.701548e-03 4.577632e-06
2.135000e-01 -5.721983e-03 4.592827e-06
2.140000e-01 -5.742248e-03 4.606859e-06
2.145000e-01 -5.762407e-03 4.623345e-06
2.150000e-01 -5.782440e-03 4.638073e-06
2.155000e-01 -5.802352e-03 4.651858e-06
2.160000e-01 -5.822095e-03 4.667411e-06
2.165000e-01 -5.841729e-03 4.681968e-06
2.170000e-01 -5.861258e-03 4.696927e-06
2.175000e-01 -5.880655e-03 4.710155e-06
2.180000e-01 -5.899948e-03 4.726896e-06
2.185000e-01 -5.919101e-03 4.739936e-06
2.190000e-01 -5.938143e-03 4.753970e-06
2.195000e-01 -5.957047e-03 4.769350e-06
2.200000e-01 -5.975854e-03 4.782140e-06
2.205000e-01 -5.994538e-03 4.795363e-06
2.210000e-01 -6.013101e-03 4.810440e-06
2.215000e-01 -6.031524e-03 4.822848e-06
2.220000e-01 -6.049851e-03 4.836352e-06
2.225000e-01 -6.068049e-03 4.851143e-06
2.230000e-01 -6.086141e-03 4.862659e-06
2.235000e-01 -6.104100e-03 4.878371e-06
2.240000e-01 -6.121965e-03 4.889396e-06
2.245000e-01 -6.139725e-03 4.903722e-06
2.250000e-01 -6.157369e-03 4.916614e-06
2.255000e-01 -6.174899e-03 4.928218e-06
2.260000e-01 -6.192311e-03 4.942274e-06
2.265000e-01 -6.209648e-03 4.954921e-06
2.270000e-01 -6.226834e-03 4.965944e-06
2.275000e-01 -6.243935e-03 4.979772e-06
2.280000e-01 -6.260921e-03 4.990440e-06
2.285000e-01 -6.277782e-03 5.005307e-06
2.290000e-01 -6.294572e-03 5.016338e-06
2.295000e-01 -6.311241e-03 5.027266e-06
2.300000e-01 -6.327810e-03 5.041911e-06
2.305000e-01 -6.344271e-03 5.052687e-06
2.310000e-01 -6.360654e-03 5.063779e-06
2.315000e-01 -6.376918e-03 5.076962e-06
2.320000e-01 -6.393093e-03 5.086179e-06
2.325000e-01 -6.409140e-03 5.098483e-06
2.330000e-01 -6.425102e-03 5.111428e-06
2.335000e-01 -6.440944e-03 5.122088e-06
2.340000e-01 -6.456692e-03 5.134075e-06
2.345000e-01 -6.472350e-03 5.144054e-06
2.350000e-01 -6.487890e-03 5.157865e-06
2.355000e-01 -6.503379e-03 5.167666e-06
2.360000e-01 -6.518747e-03 5.177389e-06
2.365000e-01 -6.533999e-03 5.190259e-06
2.370000e-01 -6.549176e-03 5.199739e-06
2.375000e-01 -6.564268e-03 5.211742e-06
2.380000e-01 -6.579245e-03 5.222419e-06
2.385000e-01 -6.594134e-03 5.233203e-06
2.390000e-01 -6.608955e-03 5.242290e-06
2.395000e-01 -6.623647e-03 5.255264e-06
2.400000e-01 -6.638269e-03 5.264160e-06
2.405000e-01 -6.652810e-03 5.275607e-06
2.410000e-01 -6.667239e-03 5.285743e-06
2.415000e-01 -6.681584e-03 5.297019e-06
2.420000e-01 -6.695849e-03 5.305575e-06
2.425000e-01 -6.710047e-03 5.318143e-06
2.430000e-01 -6.724137e-03 5.326535e-06
2.435000e-01 -6.738140e-03 5.334852e-06
2.440000e-01 -6.752062e-03 5.346042e-06
2.445000e-01 -6.765901e-03 5.356830e-06
2.450000e-01 -6.779640e-03 5.366554e-06
2.455000e-01 -6.793305e-03 5.375939e-06
2.460000e-01 -6.806875e-03 5.386409e-06
2.465000e-01 -6.820370e-03 5.394134e-06
2.470000e-01 -6.833788e-03 5.405960e-06
2.475000e-01 -6.847135e-03 5.413571e-06
2.480000e-01 -6.860392e-03 5.423788e-06
2.485000e-01 -6.873543e-03 5.431198e-06
2.490000e-01 -6.886653e-03 5.442822e-06
2.495000e-01 -6.899661e-03 5.450111e-06
2.500000e-01 -6.912598e-03 5.460072e-06
2.505000e-01 -6.925445e-03 5.468756e-06
2.510000e-01 -6.938179e-03 5.478579e-06
2.515000e-01 -6.950898e-03 5.487795e-06
2.520000e-01 -6.963512e-03 5.496175e-06
2.525000e-01 -6.976060e-03 5.505710e-06
2.530000e-01 -6.988524e-03 5.512417e-06
2.535000e-01 -7.000906e-03 5.523431e-06
2.540000e-01 -7.013219e-03 5.530006e-06
2.545000e-01 -7.025448e-03 5.539286e-06
2.550000e-01 -7.037604e-03 5.548510e-06
2.555000e-01 -7.049726e-03 5.556540e-06
2.560000e-01 -7.061735e-03 5.564686e-06
2.565000e-01 -7.073671e-03 5.573688e-06
2.570000e-01 -7.085546e-03 5.580758e-06
2.575000e-01 -7.097338e-03 5.588763e-06
2.580000e-01 -7.109077e-03 5.597451e-06
2.585000e-01 -7.120759e-03 5.606933e-06
2.590000e-01 -7.132318e-03 5.612816e-06
2.595000e-01 -7.143828e-03 5.621603e-06
2.600000e-01 -7.155295e-03 5.627648e-06
2.605000e-01 -7.166682e-03 5.637450e-06
2.610000e-01 -7.178004e-03 5.645491e-06
2.615000e-01 -7.189248e-03 5.651601e-06
2.620000e-01 -7.200432e-03 5.662451e-06
2.625000e-01 -7.211542e-03 5.668724e-06
2.630000e-01 -7.222604e-03 5.675112e-06
2.635000e-01 -7.233548e-03 5.683269e-06
2.640000e-01 -7.244484e-03 5.691589e-06
2.645000e-01 -7.255315e-03 5.699949e-06
2.650000e-01 -7.266097e-03 5.706624e-06
2.655000e-01 -7.276815e-03 5.713393e-06
2.660000e-01 -7.287453e-03 5.722043e-06
2.665000e-01 -7.298043e-03 5.728993e-06
2.670000e-01 -7.308570e-03 5.735151e-06
2.675000e-01 -7.319050e-03 5.743928e-06
2.680000e-01 -7.329452e-03 5.751005e-06
2.685000e-01 -7.339802e-03 5.754959e-06
2.690000e-01 -7.350055e-03 5.760802e-06
2.695000e-01 -7.360273e-03 5.767050e-06
2.700000e-01 -7.370421e-03 5.775863e-06
2.705000e-01 -7.380538e-03 5.783324e-06
2.710000e-01 -7.390571e-03 5.792694e-06
2.715000e-01 -7.400559e-03 5.796989e-06
2.720000e-01 -7.410478e-03 5.803548e-06
2.725000e-01 -7.420355e-03 5.812119e-06
2.730000e-01 -7.430157e-03 5.819852e-06
2.735000e-01 -7.439912e-03 5.824289e-06
2.740000e-01 -7.449555e-03 5.828769e-06
2.745000e-01 -7.459201e-03 5.838351e-06
2.750000e-01 -7.468784e-03 5.843222e-06
2.755000e-01 -7.478279e-03 5.851476e-06
2.760000e-01 -7.487767e-03 5.858269e-06
2.765000e-01 -7.497183e-03 5.863210e-06
2.770000e-01 -7.506522e-03 5.868186e-06
2.775000e-01 -7.515827e-03 5.873300e-06
2.780000e-01 -7.525028e-03 5.884103e-06
2.785000e-01 -7.534226e-03 5.889399e-06
2.790000e-01 -7.543369e-03 5.894797e-06
2.795000e-01 -7.552419e-03 5.902259e-06
2.800000e-01 -7.561457e-03 5.907848e-06
2.805000e-01 -7.570476e-03 5.913511e-06
2.810000e-01 -7.579373e-03 5.915956e-06
2.815000e-01 -7.588253e-03 5.921762e-06
2.820000e-01 -7.597052e-03 5.932445e-06
2.825000e-01 -7.605805e-03 5.937039e-06
2.830000e-01 -7.614519e-03 5.938914e-06
2.835000e-01 -7.623177e-03 5.946925e-06
2.840000e-01 -7.631778e-03 5.952893e-06
2.845000e-01 -7.640341e-03 5.954971e-06
2.850000e-01 -7.648878e-03 5.963660e-06
2.855000e-01 -7.657347e-03 5.971864e-06
2.860000e-01 -7.665762e-03 5.973990e-06
2.865000e-01 -7.674140e-03 5.980340e-06
2.870000e-01 -7.682427e-03 5.988912e-06
2.875000e-01 -7.690683e-03 5.987048e-06
2.880000e-01 -7.698904e-03 5.996640e-06
2.885000e-01 -7.707090e-03 6.003340e-06
2.890000e-01 -7.715234e-03 6.008010e-06
2.895000e-01 -7.723301e-03 6.013533e-06
2.900000e-01 -7.731333e-03 6.016068e-06
2.905000e-01 -7.739314e-03 6.023912e-06
2.910000e-01 -7.747241e-03 6.030816e-06
2.915000e-01 -7.755162e-03 6.033514e-06
2.920000e-01 -7.762984e-03 6.036185e-06
2.925000e-01 -7.770783e-03 6.045693e-06
2.930000e-01 -7.778542e-03 6.047107e-06
2.935000e-01 -7.786270e-03 6.054410e-06
2.940000e-01 -7.793959e-03 6.059522e-06
2.945000e-01 -7.801557e-03 6.062410e-06
2.950000e-01 -7.809153e-03 6.070075e-06
2.955000e-01 -7.816691e-03 6.071705e-06
2.960000e-01 -7.824182e-03 6.081791e-06
2.965000e-01 -7.831634e-03 6.085013e-06
2.970000e-01 -7.839044e-03 6.088328e-06
2.975000e-01 -7.846411e-03 6.091714e-06
2.980000e-01 -7.853756e-03 6.096240e-06
2.985000e-01 -7.861054e-03 6.104459e-06
2.990000e-01 -7.868258e-03 6.107988e-06
2.995000e-01 -7.875462e-03 6.108961e-06
3.000000e-01 -7.882637e-03 6.116070e-06
3.005000e-01 -7.889755e-03 6.119770e-06
3.010000e-01 -7.896833e-03 6.123577e-06
3.015000e-01 -7.903890e-03 6.129835e-06
3.020000e-01 -7.910888e-03 6.133864e-06
3.025000e-01 -7.917846e-03 6.138008e-06
3.030000e-01 -7.924764e-03 6.142266e-06
3.035000e-01 -7.931662e-03 6.149016e-06
3.040000e-01 -7.938502e-03 6.151701e-06
3.045000e-01 -7.945304e-03 6.156059e-06
3.050000e-01 -7.952086e-03 6.162939e-06
3.055000e-01 -7.958810e-03 6.165775e-06
3.060000e-01 -7.965496e-03 6.170234e-06
3.065000e-01 -7.972144e-03 6.174826e-06
3.070000e-01 -7.978718e-03 6.176411e-06
3.075000e-01 -7.985258e-03 6.181024e-06
3.080000e-01 -7.991727e-03 6.185488e-06
3.085000e-01 -7.998193e-03 6.190011e-06
3.090000e-01 -8.004642e-03 6.196831e-06
3.095000e-01 -8.011019e-03 6.195639e-06
3.100000e-01 -8.017377e-03 6.199834e-06
3.105000e-01 -8.023698e-03 6.203933e-06
3.110000e-01 -8.029931e-03 6.210446e-06
3.115000e-01 -8.036182e-03 6.214393e-06
3.120000e-01 -8.042398e-03 6.218270e-06
3.125000e-01 -8.048546e-03 6.222001e-06
3.130000e-01 -8.054790e-03 6.226763e-06
3.135000e-01 -8.060962e-03 6.227718e-06
3.140000e-01 -8.067071e-03 6.231162e-06
3.145000e-01 -8.073178e-03 6.234493e-06
3.150000e-01 -8.079251e-03 6.237710e-06
3.155000e-01 -8.085269e-03 6.243413e-06
3.160000e-01 -8.091210e-03 6.246295e-06
3.165000e-01 -8.097213e-03 6.249184e-06
3.170000e-01 -8.103119e-03 6.251858e-06
3.175000e-01 -8.109028e-03 6.262488e-06
3.180000e-01 -8.114837e-03 6.264851e-06
3.185000e-01 -8.120707e-03 6.267222e-06
3.190000e-01 -8.126482e-03 6.269395e-06
3.195000e-01 -8.132245e-03 6.274101e-06
3.200000e-01 -8.137956e-03 6.276047e-06
3.205000e-01 -8.143634e-03 6.277896e-06
3.210000e-01 -8.149297e-03 6.284614e-06
3.215000e-01 -8.154933e-03 6.288870e-06
3.220000e-01 -8.160487e-03 6.290333e-06
3.225000e-01 -8.166101e-03 6.291791e-06
3.230000e-01 -8.171565e-03 6.296605e-06
3.235000e-01 -8.177078e-03 6.300379e-06
3.240000e-01 -8.182553e-03 6.306264e-06
3.245000e-01 -8.187984e-03 6.307141e-06
3.250000e-01 -8.193436e-03 6.310690e-06
3.255000e-01 -8.198820e-03 6.316236e-06
3.260000e-01 -8.204191e-03 6.315407e-06
3.265000e-01 -8.209486e-03 6.320705e-06
3.270000e-01 -8.214789e-03 6.323913e-06
3.275000e-01 -8.220055e-03 6.329172e-06
3.280000e-01 -8.225278e-03 6.329553e-06
3.285000e-01 -8.230486e-03 6.334750e-06
3.290000e-01 -8.235629e-03 6.337951e-06
3.295000e-01 -8.240735e-03 6.338233e-06
3.300000e-01 -8.245858e-03 6.343368e-06
3.305000e-01 -8.250938e-03 6.343655e-06
3.310000e-01 -8.255952e-03 6.351596e-06
3.315000e-01 -8.260976e-03 6.351856e-06
3.320000e-01 -8.265971e-03 6.352110e-06
3.325000e-01 -8.270955e-03 6.357195e-06
3.330000e-01 -8.275873e-03 6.360312e-06
3.335000e-01 -8.280802e-03 6.364153e-06
3.340000e-01 -8.285688e-03 6.364222e-06
3.345000e-01 -8.290533e-03 6.369112e-06
3.350000e-01 -8.295388e-03 6.372114e-06
3.355000e-01 -8.300209e-03 6.377056e-06
3.360000e-01 -8.304959e-03 6.377109e-06
3.365000e-01 -8.309727e-03 6.382068e-06
3.370000e-01 -8.314477e-03 6.385098e-06
3.375000e-01 -8.319178e-03 6.385206e-06
3.380000e-01 -8.323839e-03 6.390184e-06
3.385000e-01 -8.328488e-03 6.390314e-06
3.390000e-01 -8.333120e-03 6.393497e-06
3.395000e-01 -8.337734e-03 6.398559e-06
3.400000e-01 -8.342308e-03 6.398726e-06
3.405000e-01 -8.346841e-03 6.403809e-06
3.410000e-01 -8.351387e-03 6.407049e-06
3.415000e-01 -8.355886e-03 6.407250e-06
3.420000e-01 -8.360375e-03 6.412436e-06
3.425000e-01 -8.364825e-03 6.411015e-06
3.430000e-01 -8.369211e-03 6.419113e-06
3.435000e-01 -8.373612e-03 6.419222e-06
3.440000e-01 -8.378036e-03 6.419310e-06
3.445000e-01 -8.382404e-03 6.422639e-06
3.450000e-01 -8.386710e-03 6.425827e-06
3.455000e-01 -8.391000e-03 6.430912e-06
3.460000e-01 -8.395282e-03 6.431067e-06
3.465000e-01 -8.399540e-03 6.431249e-06
3.470000e-01 -8.403752e-03 6.434616e-06
3.475000e-01 -8.407948e-03 6.438437e-06
3.480000e-01 -8.412138e-03 6.438604e-06
3.485000e-01 -8.416319e-03 6.443857e-06
3.490000e-01 -8.420439e-03 6.447261e-06
3.495000e-01 -8.424560e-03 6.447522e-06
3.500000e-01 -8.428658e-03 6.447815e-06
3.505000e-01 -8.432719e-03 6.453211e-06
3.510000e-01 -8.436804e-03 6.453606e-06
3.515000e-01 -8.440812e-03 6.457237e-06
3.520000e-01 -8.444822e-03 6.457676e-06
3.525000e-01 -8.448794e-03 6.461290e-06
3.530000e-01 -8.452761e-03 6.461635e-06
3.535000e-01 -8.456730e-03 6.465241e-06
3.540000e-01 -8.460653e-03 6.465660e-06
3.545000e-01 -8.464539e-03 6.471289e-06
3.550000e-01 -8.468452e-03 6.471828e-06
3.555000e-01 -8.472336e-03 6.475622e-06
3.560000e-01 -8.476175e-03 6.476223e-06
3.565000e-01 -8.479960e-03 6.476823e-06
3.570000e-01 -8.483790e-03 6.477513e-06
3.575000e-01 -8.487574e-03 6.486756e-06
3.580000e-01 -8.491330e-03 6.487523e-06
3.585000e-01 -8.495017e-03 6.488377e-06
3.590000e-01 -8.498732e-03 6.489225e-06
3.595000e-01 -8.502452e-03 6.491359e-06
3.600000e-01 -8.506127e-03 6.492184e-06
3.605000e-01 -8.509783e-03 6.493038e-06
3.610000e-01 -8.513418e-03 6.493933e-06
3.615000e-01 -8.517017e-03 6.500251e-06
3.620000e-01 -8.520613e-03 6.501260e-06
3.625000e-01 -8.524190e-03 6.502311e-06
3.630000e-01 -8.527781e-03 6.508961e-06
3.635000e-01 -8.531319e-03 6.510109e-06
3.640000e-01 -8.534804e-03 6.511282e-06
3.645000e-01 -8.538338e-03 6.512547e-06
3.650000e-01 -8.541819e-03 6.512492e-06
3.655000e-01 -8.545306e-03 6.517087e-06
3.660000e-01 -8.548749e-03 6.518391e-06
3.665000e-01 -8.552199e-03 6.516063e-06
3.670000e-01 -8.555571e-03 6.517208e-06
3.675000e-01 -8.558993e-03 6.524055e-06
3.680000e-01 -8.562362e-03 6.525335e-06
3.685000e-01 -8.565679e-03 6.526653e-06
3.690000e-01 -8.569047e-03 6.528060e-06
3.695000e-01 -8.572362e-03 6.529503e-06
3.700000e-01 -8.575634e-03 6.534525e-06
3.705000e-01 -8.578913e-03 6.534727e-06
3.710000e-01 -8.582175e-03 6.536131e-06
3.715000e-01 -8.585419e-03 6.537588e-06
3.720000e-01 -8.588620e-03 6.542139e-06
3.725000e-01 -8.591812e-03 6.537924e-06
3.730000e-01 -8.595003e-03 6.539476e-06
3.735000e-01 -8.598214e-03 6.541112e-06
3.740000e-01 -8.601335e-03 6.542748e-06
3.745000e-01 -8.604486e-03 6.548109e-06
3.750000e-01 -8.607573e-03 6.549854e-06
3.755000e-01 -8.610732e-03 6.551643e-06
3.760000e-01 -8.613840e-03 6.547736e-06
3.765000e-01 -8.616887e-03 6.553329e-06
3.770000e-01 -8.619944e-03 6.555326e-06
3.775000e-01 -8.622984e-03 6.557428e-06
3.780000e-01 -8.626008e-03 6.559440e-06
3.785000e-01 -8.628997e-03 6.555686e-06
3.790000e-01 -8.632052e-03 6.561566e-06
3.795000e-01 -8.635027e-03 6.563893e-06
3.800000e-01 -8.637986e-03 6.563842e-06
3.805000e-01 -8.640930e-03 6.566059e-06
3.810000e-01 -8.643812e-03 6.565948e-06
3.815000e-01 -8.646723e-03 6.568233e-06
3.820000e-01 -8.649619e-03 6.570600e-06
3.825000e-01 -8.652500e-03 6.573076e-06
3.830000e-01 -8.655384e-03 6.569515e-06
3.835000e-01 -8.658168e-03 6.575731e-06
3.840000e-01 -8.661002e-03 6.576119e-06
3.845000e-01 -8.663859e-03 6.578714e-06
3.850000e-01 -8.666644e-03 6.575171e-06
3.855000e-01 -8.669432e-03 6.577801e-06
3.860000e-01 -8.672179e-03 6.584306e-06
3.865000e-01 -8.674957e-03 6.580948e-06
3.870000e-01 -8.677661e-03 6.583796e-06
3.875000e-01 -8.680483e-03 6.586680e-06
3.880000e-01 -8.683151e-03 6.587170e-06
3.885000e-01 -8.685850e-03 6.590224e-06
3.890000e-01 -8.688555e-03 6.587084e-06
3.895000e-01 -8.691186e-03 6.590231e-06
3.900000e-01 -8.693842e-03 6.593492e-06
3.905000e-01 -8.696531e-03 6.592693e-06
3.910000e-01 -8.699159e-03 6.595815e-06
3.915000e-01 -8.701772e-03 6.597515e-06
3.920000e-01 -8.704392e-03 6.594169e-06
3.925000e-01 -8.706977e-03 6.597240e-06
3.930000e-01 -8.709521e-03 6.604216e-06
3.935000e-01 -8.712059e-03 6.600953e-06
3.940000e-01 -8.714602e-03 6.604269e-06
3.945000e-01 -8.717153e-03 6.601159e-06
3.950000e-01 -8.719670e-03 6.604589e-06
3.955000e-01 -8.722221e-03 6.605458e-06
3.960000e-01 -8.724614e-03 6.609053e-06
3.965000e-01 -8.727111e-03 6.606144e-06
3.970000e-01 -8.729573e-03 6.609859e-06
3.975000e-01 -8.732030e-03 6.604356e-06
3.980000e-01 -8.734466e-03 6.614762e-06
3.985000e-01 -8.736938e-03 6.609366e-06
3.990000e-01 -8.739348e-03 6.613358e-06
3.995000e-01 -8.741724e-03 6.610653e-06
4.000000e-01 -8.744179e-03 6.618873e-06
4.005000e-01 -8.746529e-03 6.616275e-06
4.010000e-01 -8.748809e-03 6.613776e-06
4.015000e-01 -8.751183e-03 6.622118e-06
4.020000e-01 -8.753538e-03 6.619708e-06
4.025000e-01 -8.755859e-03 6.623667e-06
4.030000e-01 -8.758145e-03 6.621311e-06
4.035000e-01 -8.760462e-03 6.619023e-06
4.040000e-01 -8.762717e-03 6.627816e-06
4.045000e-01 -8.764966e-03 6.623510e-06
4.050000e-01 -8.767225e-03 6.628031e-06
4.055000e-01 -8.769493e-03 6.625675e-06
4.060000e-01 -8.771757e-03 6.634451e-06
4.065000e-01 -8.773957e-03 6.632138e-06
4.070000e-01 -8.776189e-03 6.629975e-06
4.075000e-01 -8.778388e-03 6.634916e-06
4.080000e-01 -8.780552e-03 6.630204e-06
4.085000e-01 -8.782755e-03 6.639147e-06
4.090000e-01 -8.784941e-03 6.636965e-06
4.095000e-01 -8.787070e-03 6.634760e-06
4.100000e-01 -8.789209e-03 6.639840e-06
4.105000e-01 -8.791405e-03 6.637889e-06
4.110000e-01 -8.793499e-03 6.635848e-06
4.115000e-01 -8.795529e-03 6.645299e-06
4.120000e-01 -8.797646e-03 6.643443e-06
4.125000e-01 -8.799705e-03 6.641565e-06
4.130000e-01 -8.801799e-03 6.639808e-06
4.135000e-01 -8.803859e-03 6.645435e-06
4.140000e-01 -8.805914e-03 6.647913e-06
4.145000e-01 -8.807928e-03 6.646249e-06
4.150000e-01 -8.809932e-03 6.644599e-06
4.155000e-01 -8.811994e-03 6.650401e-06
4.160000e-01 -8.813976e-03 6.648712e-06
4.165000e-01 -8.815963e-03 6.651342e-06
4.170000e-01 -8.817923e-03 6.649646e-06
4.175000e-01 -8.819919e-03 6.647948e-06
4.180000e-01 -8.821880e-03 6.653592e-06
4.185000e-01 -8.823808e-03 6.651844e-06
4.190000e-01 -8.825742e-03 6.654432e-06
4.195000e-01 -8.827649e-03 6.652632e-06
4.200000e-01 -8.829568e-03 6.658264e-06
4.205000e-01 -8.831500e-03 6.656496e-06
4.210000e-01 -8.833376e-03 6.654702e-06
4.215000e-01 -8.835317e-03 6.657200e-06
4.220000e-01 -8.837148e-03 6.662739e-06
4.225000e-01 -8.839040e-03 6.660937e-06
4.230000e-01 -8.840861e-03 6.657349e-06
4.235000e-01 -8.842708e-03 6.662665e-06
4.240000e-01 -8.844523e-03 6.658197e-06
4.245000e-01 -8.846380e-03 6.667509e-06
4.250000e-01 -8.848221e-03 6.665188e-06
4.255000e-01 -8.850005e-03 6.662824e-06
4.260000e-01 -8.851849e-03 6.667880e-06
4.265000e-01 -8.853614e-03 6.665544e-06
4.270000e-01 -8.855385e-03 6.667711e-06
4.275000e-01 -8.857131e-03 6.665385e-06
4.280000e-01 -8.858889e-03 6.670406e-06
4.285000e-01 -8.860662e-03 6.668155e-06
4.290000e-01 -8.862378e-03 6.665856e-06
4.295000e-01 -8.864139e-03 6.675343e-06
4.300000e-01 -8.865836e-03 6.673071e-06
4.305000e-01 -8.867571e-03 6.670856e-06
4.310000e-01 -8.869296e-03 6.668652e-06
4.315000e-01 -8.870942e-03 6.673735e-06
4.320000e-01 -8.872648e-03 6.671545e-06
4.325000e-01 -8.874330e-03 6.673750e-06
4.330000e-01 -8.876041e-03 6.678992e-06
4.335000e-01 -8.877674e-03 6.676818e-06
4.340000e-01 -8.879344e-03 6.674683e-06
4.345000e-01 -8.880958e-03 6.672504e-06
4.350000e-01 -8.882664e-03 6.682320e-06
4.355000e-01 -8.884260e-03 6.680180e-06
4.360000e-01 -8.885895e-03 6.678127e-06
4.365000e-01 -8.887473e-03 6.676016e-06
4.370000e-01 -8.889019e-03 6.681305e-06
4.375000e-01 -8.890627e-03 6.679257e-06
4.380000e-01 -8.892209e-03 6.681675e-06
4.385000e-01 -8.893800e-03 6.679675e-06
4.390000e-01 -8.895358e-03 6.685130e-06
4.395000e-01 -8.896931e-03 6.683164e-06
4.400000e-01 -8.898449e-03 6.681159e-06
4.405000e-01 -8.899926e-03 6.683813e-06
4.410000e-01 -8.901450e-03 6.689347e-06
4.415000e-01 -8.902990e-03 6.687439e-06
4.420000e-01 -8.904521e-03 6.685564e-06
4.425000e-01 -8.905996e-03 6.683665e-06
4.430000e-01 -8.907448e-03 6.681885e-06
4.435000e-01 -8.908962e-03 6.692105e-06
4.440000e-01 -8.910412e-03 6.690235e-06
4.445000e-01 -8.911854e-03 6.688372e-06
4.450000e-01 -8.913336e-03 6.686587e-06
4.455000e-01 -8.914762e-03 6.684767e-06
4.460000e-01 -8.916251e-03 6.690610e-06
4.465000e-01 -8.917629e-03 6.693605e-06
4.470000e-01 -8.919031e-03 6.691855e-06
4.475000e-01 -8.920472e-03 6.690163e-06
4.480000e-01 -8.921858e-03 6.688440e-06
4.485000e-01 -8.923308e-03 6.694403e-06
4.490000e-01 -8.924710e-03 6.697422e-06
4.495000e-01 -8.926121e-03 6.695790e-06
4.500000e-01 -8.927475e-03 6.694149e-06
4.505000e-01 -8.928870e-03 6.692566e-06
4.510000e-01 -8.930209e-03 6.690953e-06
4.515000e-01 -8.931565e-03 6.696992e-06
4.520000e-01 -8.932921e-03 6.700155e-06
4.525000e-01 -8.934261e-03 6.690979e-06
4.530000e-01 -8.935643e-03 6.694598e-06
4.535000e-01 -8.936920e-03 6.700194e-06
4.540000e-01 -8.938310e-03 6.698323e-06
4.545000e-01 -8.939597e-03 6.696389e-06
4.550000e-01 -8.940844e-03 6.699369e-06
4.555000e-01 -8.942164e-03 6.697529e-06
4.560000e-01 -8.943453e-03 6.703348e-06
4.565000e-01 -8.944710e-03 6.701525e-06
4.570000e-01 -8.946057e-03 6.699815e-06
4.575000e-01 -8.947300e-03 6.698036e-06
4.580000e-01 -8.948503e-03 6.701188e-06
4.585000e-01 -8.949756e-03 6.707167e-06
4.590000e-01 -8.950977e-03 6.705462e-06
4.595000e-01 -8.952191e-03 6.703783e-06
4.600000e-01 -8.953447e-03 6.702205e-06
4.605000e-01 -8.954696e-03 6.700621e-06
4.610000e-01 -8.955921e-03 6.703850e-06
4.615000e-01 -8.957107e-03 6.702284e-06
4.620000e-01 -8.958361e-03 6.708572e-06
4.625000e-01 -8.959533e-03 6.707055e-06
4.630000e-01 -8.960698e-03 6.705335e-06
4.635000e-01 -8.961956e-03 6.703929e-06
4.640000e-01 -8.963108e-03 6.702468e-06
4.645000e-01 -8.964286e-03 6.705886e-06
4.650000e-01 -8.965424e-03 6.704461e-06
4.655000e-01 -8.966605e-03 6.703103e-06
4.660000e-01 -8.967755e-03 6.709651e-06
4.665000e-01 -8.968957e-03 6.713288e-06
4.670000e-01 -8.970069e-03 6.710871e-06
4.675000e-01 -8.971224e-03 6.709232e-06
4.680000e-01 -8.972322e-03 6.707595e-06
4.685000e-01 -8.973465e-03 6.706019e-06
4.690000e-01 -8.974550e-03 6.704450e-06
4.695000e-01 -8.975621e-03 6.715911e-06
4.700000e-01 -8.976694e-03 6.714416e-06
4.705000e-01 -8.977811e-03 6.713000e-06
4.710000e-01 -8.978922e-03 6.711605e-06
4.715000e-01 -8.979976e-03 6.710228e-06
4.720000e-01 -8.981023e-03 6.708846e-06
4.725000e-01 -8.982082e-03 6.712656e-06
4.730000e-01 -8.983117e-03 6.711381e-06
4.735000e-01 -8.984197e-03 6.710166e-06
4.740000e-01 -8.985271e-03 6.708972e-06
4.745000e-01 -8.986313e-03 6.715856e-06
4.750000e-01 -8.987323e-03 6.714697e-06
4.755000e-01 -8.988327e-03 6.713565e-06
4.760000e-01 -8.989343e-03 6.717707e-06
4.765000e-01 -8.990387e-03 6.716708e-06
4.770000e-01 -8.991373e-03 6.715679e-06
4.775000e-01 -8.992353e-03 6.714718e-06
4.780000e-01 -8.993380e-03 6.713805e-06
4.785000e-01 -8.994348e-03 6.712900e-06
4.790000e-01 -8.995397e-03 6.717166e-06
4.795000e-01 -8.996406e-03 6.716381e-06
4.800000e-01 -8.997409e-03 6.715593e-06
4.805000e-01 -8.998319e-03 6.711157e-06
4.810000e-01 -8.999258e-03 6.710342e-06
4.815000e-01 -9.000226e-03 6.714772e-06
4.820000e-01 -9.001207e-03 6.714071e-06
4.825000e-01 -9.002128e-03 6.713384e-06
4.830000e-01 -9.003132e-03 6.718021e-06
4.835000e-01 -9.004096e-03 6.717432e-06
4.840000e-01 -9.005054e-03 6.716877e-06
4.845000e-01 -9.006007e-03 6.717574e-06
4.850000e-01 -9.006847e-03 6.716968e-06
4.855000e-01 -9.007789e-03 6.716454e-06
4.860000e-01 -9.008726e-03 6.716011e-06
4.865000e-01 -9.009603e-03 6.715543e-06
4.870000e-01 -9.010475e-03 6.715120e-06
4.875000e-01 -9.011395e-03 6.714728e-06
4.880000e-01 -9.012256e-03 6.714384e-06
4.885000e-01 -9.013131e-03 6.719477e-06
4.890000e-01 -9.013981e-03 6.719174e-06
4.895000e-01 -9.014881e-03 6.718939e-06
4.900000e-01 -9.015775e-03 6.718757e-06
4.905000e-01 -9.016629e-03 6.724009e-06
4.910000e-01 -9.017458e-03 6.723836e-06
4.915000e-01 -9.018282e-03 6.723677e-06
4.920000e-01 -9.019128e-03 6.715031e-06
4.925000e-01 -9.019942e-03 6.714915e-06
4.930000e-01 -9.020805e-03 6.714868e-06
4.935000e-01 -9.021608e-03 6.714830e-06
4.940000e-01 -9.022441e-03 6.720114e-06
4.945000e-01 -9.023289e-03 6.720166e-06
4.950000e-01 -9.024132e-03 6.720271e-06
4.955000e-01 -9.024915e-03 6.720370e-06
4.960000e-01 -9.025748e-03 6.720516e-06
4.965000e-01 -9.026521e-03 6.720641e-06
4.970000e-01 -9.027345e-03 6.720892e-06
4.975000e-01 -9.028136e-03 6.712432e-06
4.980000e-01 -9.028949e-03 6.722163e-06
4.985000e-01 -9.029703e-03 6.722423e-06
4.990000e-01 -9.030451e-03 6.722698e-06
4.995000e-01 -9.031194e-03 6.723035e-06
5.000000e-01 -9.031989e-03 6.723428e-06
5.005000e-01 -9.032723e-03 6.723854e-06
5.010000e-01 -9.033543e-03 6.729712e-06
5.015000e-01 -9.034296e-03 6.721386e-06
5.020000e-01 -9.035072e-03 6.721892e-06
5.025000e-01 -9.035843e-03 6.722433e-06
5.030000e-01 -9.036553e-03 6.722994e-06
5.035000e-01 -9.037258e-03 6.723562e-06
5.040000e-01 -9.037994e-03 6.729527e-06
5.045000e-01 -9.038718e-03 6.721290e-06
5.050000e-01 -9.039467e-03 6.721982e-06
5.055000e-01 -9.040210e-03 6.722711e-06
5.060000e-01 -9.040892e-03 6.723433e-06
5.065000e-01 -9.041627e-03 6.724217e-06
5.070000e-01 -9.042300e-03 6.725028e-06
5.075000e-01 -9.042963e-03 6.722464e-06
5.080000e-01 -9.043685e-03 6.723317e-06
5.085000e-01 -9.044402e-03 6.724201e-06
5.090000e-01 -9.045057e-03 6.725098e-06
5.095000e-01 -9.045766e-03 6.726080e-06
5.100000e-01 -9.046441e-03 6.718019e-06
5.105000e-01 -9.047178e-03 6.724670e-06
5.110000e-01 -9.047815e-03 6.725667e-06
5.115000e-01 -9.048448e-03 6.726724e-06
5.120000e-01 -9.049077e-03 6.727777e-06
5.125000e-01 -9.049731e-03 6.719788e-06
5.130000e-01 -9.050410e-03 6.720978e-06
5.135000e-01 -9.051085e-03 6.722206e-06
5.140000e-01 -9.051719e-03 6.729228e-06
5.145000e-01 -9.052326e-03 6.730453e-06
5.150000e-01 -9.052959e-03 6.722537e-06
5.155000e-01 -9.053558e-03 6.723855e-06
5.160000e-01 -9.054212e-03 6.725207e-06
5.165000e-01 -9.054803e-03 6.726563e-06
5.170000e-01 -9.055383e-03 6.724507e-06
5.175000e-01 -9.055965e-03 6.725914e-06
5.180000e-01 -9.056543e-03 6.727348e-06
5.185000e-01 -9.057177e-03 6.728854e-06
5.190000e-01 -9.057778e-03 6.721087e-06
5.195000e-01 -9.058404e-03 6.722637e-06
5.200000e-01 -9.058966e-03 6.724230e-06
5.205000e-01 -9.059487e-03 6.731716e-06
5.210000e-01 -9.060071e-03 6.724001e-06
5.215000e-01 -9.060682e-03 6.725682e-06
5.220000e-01 -9.061288e-03 6.727421e-06
5.225000e-01 -9.061861e-03 6.719758e-06
5.230000e-01 -9.062460e-03 6.721540e-06
5.235000e-01 -9.062994e-03 6.723339e-06
5.240000e-01 -9.063487e-03 6.731128e-06
5.245000e-01 -9.064119e-03 6.724397e-06
5.250000e-01 -9.064642e-03 6.726209e-06
5.255000e-01 -9.065222e-03 6.728070e-06
5.260000e-01 -9.065768e-03 6.720453e-06
5.265000e-01 -9.066279e-03 6.722389e-06
5.270000e-01 -9.066848e-03 6.724377e-06
5.275000e-01 -9.067414e-03 6.726398e-06
5.280000e-01 -9.067907e-03 6.724945e-06
5.285000e-01 -9.068466e-03 6.727002e-06
5.290000e-01 -9.068958e-03 6.729083e-06
5.295000e-01 -9.069478e-03 6.721567e-06
5.300000e-01 -9.069963e-03 6.723695e-06
5.305000e-01 -9.070507e-03 6.725897e-06
5.310000e-01 -9.070916e-03 6.724499e-06
5.315000e-01 -9.071453e-03 6.726768e-06
5.320000e-01 -9.071986e-03 6.729052e-06
5.325000e-01 -9.072484e-03 6.721638e-06
5.330000e-01 -9.073010e-03 6.723978e-06
5.335000e-01 -9.073470e-03 6.726344e-06
5.340000e-01 -9.074034e-03 6.718825e-06
5.345000e-01 -9.074449e-03 6.727362e-06
5.350000e-01 -9.074961e-03 6.729856e-06
5.355000e-01 -9.075401e-03 6.718120e-06
5.360000e-01 -9.075945e-03 6.726616e-06
5.365000e-01 -9.076383e-03 6.729150e-06
5.370000e-01 -9.076850e-03 6.721843e-06
5.375000e-01 -9.077346e-03 6.724398e-06
5.380000e-01 -9.077806e-03 6.717130e-06
5.385000e-01 -9.078270e-03 6.725827e-06
5.390000e-01 -9.078756e-03 6.728493e-06
5.395000e-01 -9.079206e-03 6.721272e-06
5.400000e-01 -9.079621e-03 6.723950e-06
5.405000e-01 -9.080032e-03 6.726669e-06
5.410000e-01 -9.080473e-03 6.719477e-06
5.415000e-01 -9.080878e-03 6.722676e-06
5.420000e-01 -9.081351e-03 6.721702e-06
5.425000e-01 -9.081814e-03 6.724441e-06
5.430000e-01 -9.082273e-03 6.727250e-06
5.435000e-01 -9.082633e-03 6.720090e-06
5.440000e-01 -9.083086e-03 6.722886e-06
5.445000e-01 -9.083536e-03 6.725673e-06
5.450000e-01 -9.083912e-03 6.724959e-06
5.455000e-01 -9.084355e-03 6.727797e-06
5.460000e-01 -9.084763e-03 6.720690e-06
5.465000e-01 -9.085136e-03 6.723553e-06
5.470000e-01 -9.085506e-03 6.726440e-06
5.475000e-01 -9.085905e-03 6.719358e-06
5.480000e-01 -9.086269e-03 6.722233e-06
5.485000e-01 -9.086622e-03 6.721639e-06
5.490000e-01 -9.087109e-03 6.726708e-06
5.495000e-01 -9.087495e-03 6.719373e-06
5.500000e-01 -9.087846e-03 6.722085e-06
5.505000e-01 -9.088260e-03 6.724821e-06
5.510000e-01 -9.088637e-03 6.717511e-06
5.515000e-01 -9.088979e-03 6.720237e-06
5.520000e-01 -9.089391e-03 6.719377e-06
5.525000e-01 -9.089793e-03 6.722122e-06
5.530000e-01 -9.090126e-03 6.724888e-06
5.535000e-01 -9.090489e-03 6.717650e-06
5.540000e-01 -9.090816e-03 6.720454e-06
5.545000e-01 -9.091205e-03 6.723275e-06
5.550000e-01 -9.091535e-03 6.722481e-06
5.555000e-01 -9.091918e-03 6.725322e-06
5.560000e-01 -9.092267e-03 6.718095e-06
5.565000e-01 -9.092579e-03 6.720975e-06
5.570000e-01 -9.092955e-03 6.723889e-06
5.575000e-01 -9.093148e-03 6.716856e-06
5.580000e-01 -9.093518e-03 6.719794e-06
5.585000e-01 -9.093893e-03 6.719146e-06
5.590000e-01 -9.094257e-03 6.722112e-06
5.595000e-01 -9.094619e-03 6.725068e-06
5.600000e-01 -9.094944e-03 6.717917e-06
5.605000e-01 -9.095300e-03 6.720921e-06
5.610000e-01 -9.095620e-03 6.713817e-06
5.615000e-01 -9.095905e-03 6.716838e-06
5.620000e-01 -9.096227e-03 6.726432e-06
5.625000e-01 -9.096540e-03 6.719353e-06
5.630000e-01 -9.096882e-03 6.722439e-06
5.635000e-01 -9.097189e-03 6.715381e-06
5.640000e-01 -9.097460e-03 6.718464e-06
5.645000e-01 -9.097794e-03 6.721648e-06
5.650000e-01 -9.098027e-03 6.714622e-06
5.655000e-01 -9.098315e-03 6.724553e-06
5.660000e-01 -9.098608e-03 6.717564e-06
5.665000e-01 -9.098866e-03 6.720802e-06
5.670000e-01 -9.099220e-03 6.713845e-06
5.675000e-01 -9.099473e-03 6.717208e-06
5.680000e-01 -9.099789e-03 6.720464e-06
5.685000e-01 -9.100069e-03 6.713548e-06
5.690000e-01 -9.100273e-03 6.723639e-06
5.695000e-01 -9.100548e-03 6.716756e-06
5.700000e-01 -9.100788e-03 6.720122e-06
5.705000e-01 -9.101059e-03 6.713252e-06
5.710000e-01 -9.101360e-03 6.716637e-06
5.715000e-01 -9.101625e-03 6.712502e-06
5.720000e-01 -9.101921e-03 6.715732e-06
5.725000e-01 -9.102073e-03 6.717082e-06
5.730000e-01 -9.102365e-03 6.720140e-06
5.735000e-01 -9.102621e-03 6.712888e-06
5.740000e-01 -9.102907e-03 6.716014e-06
5.745000e-01 -9.103191e-03 6.719122e-06
5.750000e-01 -9.103440e-03 6.711896e-06
5.755000e-01 -9.103719e-03 6.715063e-06
5.760000e-01 -9.104003e-03 6.714566e-06
5.765000e-01 -9.104210e-03 6.717777e-06
5.770000e-01 -9.104415e-03 6.721041e-06
5.775000e-01 -9.104651e-03 6.713880e-06
5.780000e-01 -9.104851e-03 6.717173e-06
5.785000e-01 -9.105082e-03 6.710015e-06
5.790000e-01 -9.105277e-03 6.713353e-06
5.795000e-01 -9.105546e-03 6.713045e-06
5.800000e-01 -9.105804e-03 6.716373e-06
5.805000e-01 -9.105992e-03 6.719758e-06
5.810000e-01 -9.106212e-03 6.712671e-06
5.815000e-01 -9.106464e-03 6.716053e-06
5.820000e-01 -9.106679e-03 6.708997e-06
5.825000e-01 -9.106926e-03 6.712431e-06
5.830000e-01 -9.107179e-03 6.712158e-06
5.835000e-01 -9.107421e-03 6.715609e-06
5.840000e-01 -9.107627e-03 6.708604e-06
5.845000e-01 -9.107797e-03 6.712118e-06
5.850000e-01 -9.107964e-03 6.715676e-06
5.855000e-01 -9.108164e-03 6.709914e-06
5.860000e-01 -9.108395e-03 6.713381e-06
5.865000e-01 -9.108479e-03 6.713411e-06
5.870000e-01 -9.108707e-03 6.716912e-06
5.875000e-01 -9.108897e-03 6.709883e-06
5.880000e-01 -9.109120e-03 6.713370e-06
5.885000e-01 -9.109306e-03 6.706353e-06
5.890000e-01 -9.109525e-03 6.709929e-06
5.895000e-01 -9.109707e-03 6.702969e-06
5.900000e-01 -9.109895e-03 6.713565e-06
5.905000e-01 -9.110038e-03 6.717219e-06
5.910000e-01 -9.110214e-03 6.710270e-06
5.915000e-01 -9.110422e-03 6.713935e-06
5.920000e-01 -9.110593e-03 6.707033e-06
5.925000e-01 -9.110797e-03 6.710730e-06
5.930000e-01 -9.110895e-03 6.703843e-06
5.935000e-01 -9.111095e-03 6.707601e-06
5.940000e-01 -9.111216e-03 6.707964e-06
5.945000e-01 -9.111411e-03 6.711756e-06
5.950000e-01 -9.111501e-03 6.704938e-06
5.955000e-01 -9.111623e-03 6.709114e-06
5.960000e-01 -9.111778e-03 6.702236e-06
5.965000e-01 -9.111966e-03 6.706050e-06
5.970000e-01 -9.112152e-03 6.709904e-06
5.975000e-01 -9.112275e-03 6.710164e-06
5.980000e-01 -9.112457e-03 6.714009e-06
5.985000e-01 -9.112602e-03 6.707204e-06
5.990000e-01 -9.112780e-03 6.711160e-06
5.995000e-01 -9.112922e-03 6.704389e-06
6.000000e-01 -9.113026e-03 6.708362e-06
6.005000e-01 -9.113163e-03 6.701602e-06
6.010000e-01 -9.113333e-03 6.705556e-06
6.015000e-01 -9.113424e-03 6.706209e-06
6.020000e-01 -9.113590e-03 6.710218e-06
6.025000e-01 -9.113720e-03 6.703506e-06
6.030000e-01 -9.113883e-03 6.707548e-06
6.035000e-01 -9.114008e-03 6.700874e-06
6.040000e-01 -9.114097e-03 6.705009e-06
6.045000e-01 -9.114219e-03 6.698363e-06
6.050000e-01 -9.114304e-03 6.702519e-06
6.055000e-01 -9.114396e-03 6.703203e-06
6.060000e-01 -9.114548e-03 6.707360e-06
6.065000e-01 -9.114662e-03 6.700768e-06
6.070000e-01 -9.114811e-03 6.705026e-06
6.075000e-01 -9.114922e-03 6.698461e-06
6.080000e-01 -9.115067e-03 6.702709e-06
6.085000e-01 -9.115174e-03 6.696162e-06
6.090000e-01 -9.115200e-03 6.708022e-06
6.095000e-01 -9.115303e-03 6.701516e-06
6.100000e-01 -9.115441e-03 6.705845e-06
6.105000e-01 -9.115541e-03 6.699373e-06
6.110000e-01 -9.115604e-03 6.703789e-06
6.115000e-01 -9.115629e-03 6.697347e-06
6.120000e-01 -9.115760e-03 6.701752e-06
6.125000e-01 -9.115853e-03 6.695328e-06
6.130000e-01 -9.116025e-03 6.707168e-06
6.135000e-01 -9.116115e-03 6.704407e-06
6.140000e-01 -9.116203e-03 6.697759e-06
6.145000e-01 -9.116325e-03 6.702081e-06
6.150000e-01 -9.116409e-03 6.695473e-06
6.155000e-01 -9.116456e-03 6.699915e-06
6.160000e-01 -9.116537e-03 6.693322e-06
6.165000e-01 -9.116653e-03 6.697813e-06
6.170000e-01 -9.116685e-03 6.699060e-06
6.175000e-01 -9.116725e-03 6.703543e-06
6.180000e-01 -9.116800e-03 6.697001e-06
6.185000e-01 -9.116909e-03 6.701484e-06
6.190000e-01 -9.116980e-03 6.694958e-06
6.195000e-01 -9.117013e-03 6.699587e-06
6.200000e-01 -9.117154e-03 6.693083e-06
6.205000e-01 -9.117183e-03 6.697725e-06
6.210000e-01 -9.117293e-03 6.698795e-06
6.215000e-01 -9.117320e-03 6.703461e-06
6.220000e-01 -9.117381e-03 6.697013e-06
6.225000e-01 -9.117441e-03 6.690590e-06
6.230000e-01 -9.117462e-03 6.695299e-06
6.235000e-01 -9.117519e-03 6.688908e-06
6.240000e-01 -9.117610e-03 6.693669e-06
6.245000e-01 -9.117664e-03 6.687295e-06
6.250000e-01 -9.117633e-03 6.699952e-06
6.255000e-01 -9.117683e-03 6.693620e-06
6.260000e-01 -9.117769e-03 6.698511e-06
6.265000e-01 -9.117816e-03 6.692194e-06
6.270000e-01 -9.117825e-03 6.697151e-06
6.275000e-01 -9.117943e-03 6.693752e-06
6.280000e-01 -9.117985e-03 6.687197e-06
6.285000e-01 -9.117989e-03 6.692003e-06
6.290000e-01 -9.118103e-03 6.685455e-06
6.295000e-01 -9.118058e-03 6.698146e-06
6.300000e-01 -9.118094e-03 6.691658e-06
6.305000e-01 -9.118091e-03 6.696546e-06
6.310000e-01 -9.118125e-03 6.690076e-06
6.315000e-01 -9.118119e-03 6.694983e-06
6.320000e-01 -9.118150e-03 6.688544e-06
6.325000e-01 -9.118141e-03 6.674195e-06
6.330000e-01 -9.118169e-03 6.690504e-06
6.335000e-01 -9.118242e-03 6.691539e-06
6.340000e-01 -9.118304e-03 6.696413e-06
6.345000e-01 -9.118327e-03 6.689841e-06
6.350000e-01 -9.118349e-03 6.683291e-06
6.355000e-01 -9.118407e-03 6.688157e-06
6.360000e-01 -9.118426e-03 6.681618e-06
6.365000e-01 -9.118405e-03 6.689329e-06
6.370000e-01 -9.118421e-03 6.682754e-06
6.375000e-01 -9.118474e-03 6.687782e-06
6.380000e-01 -9.118411e-03 6.681259e-06
6.385000e-01 -9.118461e-03 6.686285e-06
6.390000e-01 -9.118519e-03 6.687749e-06
6.395000e-01 -9.118490e-03 6.692821e-06
6.400000e-01 -9.118498e-03 6.686320e-06
6.405000e-01 -9.118542e-03 6.691456e-06
6.410000e-01 -9.118547e-03 6.684966e-06
6.415000e-01 -9.118551e-03 6.678498e-06
6.420000e-01 -9.118591e-03 6.683605e-06
6.425000e-01 -9.118592e-03 6.677157e-06
6.430000e-01 -9.118582e-03 6.690680e-06
6.435000e-01 -9.118580e-03 6.684266e-06
6.440000e-01 -9.118538e-03 6.689696e-06
6.445000e-01 -9.118534e-03 6.683280e-06
6.450000e-01 -9.118528e-03 6.676885e-06
6.455000e-01 -9.118482e-03 6.682234e-06
6.460000e-01 -9.118474e-03 6.675859e-06
6.465000e-01 -9.118425e-03 6.681264e-06
6.470000e-01 -9.118367e-03 6.683239e-06
6.475000e-01 -9.118393e-03 6.688650e-06
6.480000e-01 -9.118380e-03 6.682330e-06
6.485000e-01 -9.118404e-03 6.687812e-06
6.490000e-01 -9.118387e-03 6.681511e-06
6.495000e-01 -9.118370e-03 6.675232e-06
6.500000e-01 -9.118312e-03 6.680758e-06
6.505000e-01 -9.118292e-03 6.674506e-06
6.510000e-01 -9.118310e-03 6.680131e-06
6.515000e-01 -9.118161e-03 6.682369e-06
6.520000e-01 -9.118138e-03 6.676147e-06
6.525000e-01 -9.118152e-03 6.681808e-06
6.530000e-01 -9.118126e-03 6.675635e-06
6.535000e-01 -9.118059e-03 6.681380e-06
6.540000e-01 -9.118127e-03 6.674985e-06
6.545000e-01 -9.118137e-03 6.680688e-06
6.550000e-01 -9.118106e-03 6.674540e-06
6.555000e-01 -9.118026e-03 6.676795e-06
6.560000e-01 -9.118031e-03 6.682496e-06
6.565000e-01 -9.117997e-03 6.676390e-06
6.570000e-01 -9.118000e-03 6.682220e-06
6.575000e-01 -9.117963e-03 6.676163e-06
6.580000e-01 -9.117925e-03 6.670099e-06
6.585000e-01 -9.117925e-03 6.675992e-06
6.590000e-01 -9.117884e-03 6.669978e-06
6.595000e-01 -9.117803e-03 6.675958e-06
6.600000e-01 -9.117809e-03 6.678152e-06
6.605000e-01 -9.117765e-03 6.672166e-06
6.610000e-01 -9.117680e-03 6.678193e-06
6.615000e-01 -9.117634e-03 6.673011e-06
6.620000e-01 -9.117587e-03 6.667040e-06
6.625000e-01 -9.117578e-03 6.673061e-06
6.630000e-01 -9.117528e-03 6.667101e-06
6.635000e-01 -9.117437e-03 6.673191e-06
6.640000e-01 -9.117435e-03 6.678452e-06
6.645000e-01 -9.117382e-03 6.672286e-06
6.650000e-01 -9.117368e-03 6.678293e-06
6.655000e-01 -9.117312e-03 6.672143e-06
6.660000e-01 -9.117256e-03 6.666013e-06
6.665000e-01 -9.117158e-03 6.672060e-06
6.670000e-01 -9.117099e-03 6.665938e-06
6.675000e-01 -9.117080e-03 6.672073e-06
6.680000e-01 -9.117019e-03 6.665982e-06
6.685000e-01 -9.116908e-03 6.668711e-06
6.690000e-01 -9.116885e-03 6.674848e-06
6.695000e-01 -9.116821e-03 6.668783e-06
6.700000e-01 -9.116715e-03 6.675039e-06
6.705000e-01 -9.116649e-03 6.668998e-06
6.710000e-01 -9.116582e-03 6.662977e-06
6.715000e-01 -9.116473e-03 6.669237e-06
6.720000e-01 -9.116403e-03 6.663233e-06
6.725000e-01 -9.116333e-03 6.657249e-06
6.730000e-01 -9.116221e-03 6.663702e-06
6.735000e-01 -9.116099e-03 6.666619e-06
6.740000e-01 -9.116067e-03 6.673002e-06
6.745000e-01 -9.115992e-03 6.667035e-06
6.750000e-01 -9.115917e-03 6.661089e-06
6.755000e-01 -9.115881e-03 6.667507e-06
6.760000e-01 -9.115804e-03 6.661583e-06
6.765000e-01 -9.115767e-03 6.668076e-06
6.770000e-01 -9.115687e-03 6.662161e-06
6.775000e-01 -9.115607e-03 6.656266e-06
6.780000e-01 -9.115535e-03 6.671621e-06
6.785000e-01 -9.115453e-03 6.665765e-06
6.790000e-01 -9.115369e-03 6.659930e-06
6.795000e-01 -9.115243e-03 6.666638e-06
6.800000e-01 -9.115158e-03 6.660819e-06
6.805000e-01 -9.115072e-03 6.655021e-06
6.810000e-01 -9.114901e-03 6.654226e-06
6.815000e-01 -9.114771e-03 6.660857e-06
6.820000e-01 -9.114682e-03 6.654882e-06
6.825000e-01 -9.114685e-03 6.670373e-06
6.830000e-01 -9.114594e-03 6.664442e-06
6.835000e-01 -9.114502e-03 6.658530e-06
6.840000e-01 -9.114451e-03 6.665229e-06
6.845000e-01 -9.114357e-03 6.659347e-06
6.850000e-01 -9.114346e-03 6.654078e-06
6.855000e-01 -9.114208e-03 6.660714e-06
6.860000e-01 -9.114111e-03 6.654729e-06
6.865000e-01 -9.114013e-03 6.648762e-06
6.870000e-01 -9.113853e-03 6.655686e-06
6.875000e-01 -9.113806e-03 6.658610e-06
6.880000e-01 -9.113662e-03 6.665482e-06
6.885000e-01 -9.113561e-03 6.659379e-06
6.890000e-01 -9.113459e-03 6.653450e-06
6.895000e-01 -9.113313e-03 6.660746e-06
6.900000e-01 -9.113209e-03 6.654706e-06
6.905000e-01 -9.113104e-03 6.648684e-06
6.910000e-01 -9.112956e-03 6.655607e-06
6.915000e-01 -9.112849e-03 6.649604e-06
6.920000e-01 -9.112690e-03 6.652754e-06
6.925000e-01 -9.112624e-03 6.659584e-06
6.930000e-01 -9.112515e-03 6.653606e-06
6.935000e-01 -9.112447e-03 6.660401e-06
6.940000e-01 -9.112336e-03 6.654425e-06
6.945000e-01 -9.112224e-03 6.648465e-06
6.950000e-01 -9.112068e-03 6.655376e-06
6.955000e-01 -9.111955e-03 6.649441e-06
6.960000e-01 -9.111840e-03 6.643524e-06
6.965000e-01 -9.111768e-03 6.650605e-06
6.970000e-01 -9.111704e-03 6.653675e-06
6.975000e-01 -9.111587e-03 6.647799e-06
6.980000e-01 -9.111425e-03 6.654970e-06
6.985000e-01 -9.111307e-03 6.649095e-06
6.990000e-01 -9.111187e-03 6.643238e-06
6.995000e-01 -9.110920e-03 6.650728e-06
7.000000e-01 -9.110799e-03 6.644866e-06
7.005000e-01 -9.110720e-03 6.652030e-06
7.010000e-01 -9.110597e-03 6.646192e-06
7.015000e-01 -9.110474e-03 6.640372e-06
7.020000e-01 -9.110445e-03 6.656592e-06
7.025000e-01 -9.110320e-03 6.650781e-06
7.030000e-01 -9.110194e-03 6.644987e-06
7.035000e-01 -9.110111e-03 6.652215e-06
7.040000e-01 -9.109983e-03 6.646431e-06
7.045000e-01 -9.109811e-03 6.630831e-06
7.050000e-01 -9.109578e-03 6.648307e-06
7.055000e-01 -9.109448e-03 6.645635e-06
7.060000e-01 -9.109317e-03 6.639741e-06
7.065000e-01 -9.109230e-03 6.647040e-06
7.070000e-01 -9.109150e-03 6.650206e-06
7.075000e-01 -9.109017e-03 6.644329e-06
7.080000e-01 -9.108839e-03 6.651685e-06
7.085000e-01 -9.108705e-03 6.645809e-06
7.090000e-01 -9.108570e-03 6.639951e-06
7.095000e-01 -9.108390e-03 6.647365e-06
7.100000e-01 -9.108253e-03 6.641516e-06
7.105000e-01 -9.108011e-03 6.636180e-06
7.110000e-01 -9.107917e-03 6.643564e-06
7.115000e-01 -9.107779e-03 6.637730e-06
7.120000e-01 -9.107692e-03 6.641039e-06
7.125000e-01 -9.107595e-03 6.648394e-06
7.130000e-01 -9.107454e-03 6.642585e-06
7.135000e-01 -9.107312e-03 6.636794e-06
7.140000e-01 -9.107126e-03 6.644282e-06
7.145000e-01 -9.106894e-03 6.638577e-06
7.150000e-01 -9.106750e-03 6.632768e-06
7.155000e-01 -9.106650e-03 6.640182e-06
7.160000e-01 -9.106504e-03 6.634389e-06
7.165000e-01 -9.106358e-03 6.628612e-06
7.170000e-01 -9.106308e-03 6.645268e-06
7.175000e-01 -9.106161e-03 6.639536e-06
7.180000e-01 -9.106013e-03 6.633821e-06
7.185000e-01 -9.105908e-03 6.641305e-06
7.190000e-01 -9.105758e-03 6.635583e-06
7.195000e-01 -9.105608e-03 6.629879e-06
7.200000e-01 -9.105412e-03 6.637517e-06
7.205000e-01 -9.105261e-03 6.631815e-06
7.210000e-01 -9.105109e-03 6.626011e-06
7.215000e-01 -9.104911e-03 6.633721e-06
7.220000e-01 -9.104810e-03 6.637257e-06
7.225000e-01 -9.104656e-03 6.631598e-06
7.230000e-01 -9.104456e-03 6.639362e-06
7.235000e-01 -9.104300e-03 6.633713e-06
7.240000e-01 -9.104144e-03 6.628080e-06
7.245000e-01 -9.104031e-03 6.635728e-06
7.250000e-01 -9.103874e-03 6.630097e-06
7.255000e-01 -9.103715e-03 6.624471e-06
7.260000e-01 -9.103512e-03 6.632258e-06
7.265000e-01 -9.103352e-03 6.626553e-06
7.270000e-01 -9.103245e-03 6.630196e-06
7.275000e-01 -9.103129e-03 6.637929e-06
7.280000e-01 -9.102967e-03 6.632345e-06
7.285000e-01 -9.102894e-03 6.631139e-06
7.290000e-01 -9.102731e-03 6.625389e-06
7.295000e-01 -9.102612e-03 6.632998e-06
7.300000e-01 -9.102448e-03 6.627240e-06
7.305000e-01 -9.102283e-03 6.621499e-06
7.310000e-01 -9.102072e-03 6.629318e-06
7.315000e-01 -9.101906e-03 6.623577e-06
7.320000e-01 -9.101793e-03 6.627171e-06
7.325000e-01 -9.101579e-03 6.635212e-06
7.330000e-01 -9.101503e-03 6.629412e-06
7.335000e-01 -9.101334e-03 6.623711e-06
7.340000e-01 -9.101119e-03 6.631756e-06
7.345000e-01 -9.100949e-03 6.626063e-06
7.350000e-01 -9.100779e-03 6.620386e-06
7.355000e-01 -9.100562e-03 6.628451e-06
7.360000e-01 -9.100391e-03 6.622768e-06
7.365000e-01 -9.100218e-03 6.617100e-06
7.370000e-01 -9.100000e-03 6.625129e-06
7.375000e-01 -9.099774e-03 6.629156e-06
7.380000e-01 -9.099600e-03 6.623517e-06
7.385000e-01 -9.099380e-03 6.631253e-06
7.390000e-01 -9.099205e-03 6.625621e-06
7.395000e-01 -9.099030e-03 6.620004e-06
7.400000e-01 -9.098899e-03 6.628008e-06
7.405000e-01 -9.098722e-03 6.622385e-06
7.410000e-01 -9.098545e-03 6.616777e-06
7.415000e-01 -9.098413e-03 6.624804e-06
7.420000e-01 -9.098234e-03 6.619204e-06
7.425000e-01 -9.098109e-03 6.623031e-06
7.430000e-01 -9.097929e-03 6.617471e-06
7.435000e-01 -9.097703e-03 6.625635e-06
7.440000e-01 -9.097522e-03 6.620077e-06
7.445000e-01 -9.097341e-03 6.614534e-06
7.450000e-01 -9.097205e-03 6.622654e-06
7.455000e-01 -9.097022e-03 6.617126e-06
7.460000e-01 -9.096839e-03 6.611614e-06
7.465000e-01 -9.096702e-03 6.619878e-06
7.470000e-01 -9.096518e-03 6.614366e-06
7.475000e-01 -9.096333e-03 6.608871e-06
7.480000e-01 -9.096140e-03 6.627163e-06
7.485000e-01 -9.095954e-03 6.621682e-06
7.490000e-01 -9.095676e-03 6.616322e-06
7.495000e-01 -9.095535e-03 6.624541e-06
7.500000e-01 -9.095348e-03 6.619070e-06
7.505000e-01 -9.095160e-03 6.613614e-06
7.510000e-01 -9.094972e-03 6.608175e-06
7.515000e-01 -9.094737e-03 6.616553e-06
7.520000e-01 -9.094548e-03 6.611122e-06
7.525000e-01 -9.094358e-03 6.605708e-06
7.530000e-01 -9.094214e-03 6.614058e-06
7.535000e-01 -9.094078e-03 6.618264e-06
7.540000e-01 -9.093887e-03 6.612857e-06
7.545000e-01 -9.093648e-03 6.621413e-06
7.550000e-01 -9.093456e-03 6.616020e-06
7.555000e-01 -9.093263e-03 6.610644e-06
7.560000e-01 -9.093116e-03 6.619103e-06
7.565000e-01 -9.092829e-03 6.613857e-06
7.570000e-01 -9.092635e-03 6.608498e-06
7.575000e-01 -9.092440e-03 6.603156e-06
7.580000e-01 -9.092291e-03 6.611562e-06
7.585000e-01 -9.092095e-03 6.606228e-06
7.590000e-01 -9.091899e-03 6.600910e-06
7.595000e-01 -9.091693e-03 6.619874e-06
7.600000e-01 -9.091495e-03 6.614557e-06
7.605000e-01 -9.091298e-03 6.609256e-06
7.610000e-01 -9.091099e-03 6.603972e-06
7.615000e-01 -9.090854e-03 6.612758e-06
7.620000e-01 -9.090654e-03 6.611467e-06
7.625000e-01 -9.090455e-03 6.606010e-06
7.630000e-01 -9.090254e-03 6.600569e-06
7.635000e-01 -9.090006e-03 6.609321e-06
7.640000e-01 -9.089806e-03 6.603886e-06
7.645000e-01 -9.089604e-03 6.598467e-06
7.650000e-01 -9.089507e-03 6.616888e-06
7.655000e-01 -9.089304e-03 6.611453e-06
7.660000e-01 -9.089101e-03 6.606034e-06
7.665000e-01 -9.088898e-03 6.600631e-06
7.670000e-01 -9.088646e-03 6.609569e-06
7.675000e-01 -9.088442e-03 6.604166e-06
7.680000e-01 -9.088237e-03 6.598778e-06
7.685000e-01 -9.088080e-03 6.607581e-06
7.690000e-01 -9.087874e-03 6.602200e-06
7.695000e-01 -9.087668e-03 6.596834e-06
7.700000e-01 -9.087510e-03 6.605715e-06
7.705000e-01 -9.087303e-03 6.600370e-06
7.710000e-01 -9.087040e-03 6.605462e-06
7.715000e-01 -9.086736e-03 6.600249e-06
7.720000e-01 -9.086576e-03 6.609114e-06
7.725000e-01 -9.086367e-03 6.605175e-06
7.730000e-01 -9.086158e-03 6.599847e-06
7.735000e-01 -9.085949e-03 6.594535e-06
7.740000e-01 -9.085787e-03 6.603376e-06
7.745000e-01 -9.085521e-03 6.591103e-06
7.750000e-01 -9.085310e-03 6.585742e-06
7.755000e-01 -9.085051e-03 6.594688e-06
7.760000e-01 -9.084840e-03 6.589320e-06
7.765000e-01 -9.084628e-03 6.583967e-06
7.770000e-01 -9.084416e-03 6.578629e-06
7.775000e-01 -9.084155e-03 6.605394e-06
7.780000e-01 -9.084039e-03 6.600032e-06
7.785000e-01 -9.083825e-03 6.599097e-06
7.790000e-01 -9.083611e-03 6.593646e-06
7.795000e-01 -9.083348e-03 6.602659e-06
7.800000e-01 -9.083192e-03 6.589599e-06
7.805000e-01 -9.082919e-03 6.594809e-06
7.810000e-01 -9.082703e-03 6.589348e-06
7.815000e-01 -9.082438e-03 6.598470e-06
7.820000e-01 -9.082222e-03 6.593006e-06
7.825000e-01 -9.082005e-03 6.587557e-06
7.830000e-01 -9.081837e-03 6.596622e-06
7.835000e-01 -9.081620e-03 6.591177e-06
7.840000e-01 -9.081402e-03 6.585747e-06
7.845000e-01 -9.081184e-03 6.580331e-06
7.850000e-01 -9.080974e-03 6.599900e-06
7.855000e-01 -9.080755e-03 6.594498e-06
7.860000e-01 -9.080536e-03 6.589110e-06
7.865000e-01 -9.080365e-03 6.598237e-06
7.870000e-01 -9.080145e-03 6.592847e-06
7.875000e-01 -9.079924e-03 6.587471e-06
7.880000e-01 -9.079703e-03 6.582110e-06
7.885000e-01 -9.079433e-03 6.591411e-06
7.890000e-01 -9.079327e-03 6.585537e-06
7.895000e-01 -9.079105e-03 6.580172e-06
7.900000e-01 -9.078834e-03 6.589500e-06
7.905000e-01 -9.078553e-03 6.594834e-06
7.910000e-01 -9.078330e-03 6.589496e-06
7.915000e-01 -9.078107e-03 6.584173e-06
7.920000e-01 -9.077933e-03 6.593487e-06
7.925000e-01 -9.077708e-03 6.588154e-06
7.930000e-01 -9.077484e-03 6.582836e-06
7.935000e-01 -9.077209e-03 6.592360e-06
7.940000e-01 -9.076984e-03 6.587047e-06
7.945000e-01 -9.076758e-03 6.581748e-06
7.950000e-01 -9.076532e-03 6.576463e-06
7.955000e-01 -9.076356e-03 6.585934e-06
7.960000e-01 -9.076129e-03 6.580659e-06
7.965000e-01 -9.075744e-03 6.586466e-06
7.970000e-01 -9.075517e-03 6.581206e-06
7.975000e-01 -9.075340e-03 6.590613e-06
7.980000e-01 -9.075112e-03 6.585363e-06
7.985000e-01 -9.074883e-03 6.580127e-06
7.990000e-01 -9.074705e-03 6.591056e-06
7.995000e-01 -9.074476e-03 6.585822e-06
8.000000e-01 -9.074246e-03 6.580601e-06
8.005000e-01 -9.074017e-03 6.575396e-06
8.010000e-01 -9.073837e-03 6.584923e-06
8.015000e-01 -9.073607e-03 6.579721e-06
8.020000e-01 -9.073376e-03 6.574533e-06
8.025000e-01 -9.073145e-03 6.569360e-06
8.030000e-01 -9.072964e-03 6.578915e-06
8.035000e-01 -9.072732e-03 6.573739e-06
8.040000e-01 -9.072442e-03 6.579863e-06
8.045000e-01 -9.072160e-03 6.589596e-06
8.050000e-01 -9.071928e-03 6.584415e-06
8.055000e-01 -9.071695e-03 6.579249e-06
8.060000e-01 -9.071462e-03 6.574611e-06
8.065000e-01 -9.071279e-03 6.584423e-06
8.070000e-01 -9.071046e-03 6.579280e-06
8.075000e-01 -9.070812e-03 6.574153e-06
8.080000e-01 -9.070578e-03 6.568945e-06
8.085000e-01 -9.070292e-03 6.578918e-06
8.090000e-01 -9.070057e-03 6.573774e-06
8.095000e-01 -9.069822e-03 6.568645e-06
8.100000e-01 -9.069647e-03 6.574344e-06
8.105000e-01 -9.069411e-03 6.575117e-06
8.110000e-01 -9.069175e-03 6.569886e-06
8.115000e-01 -9.068888e-03 6.579883e-06
8.120000e-01 -9.068651e-03 6.574648e-06
8.125000e-01 -9.068414e-03 6.569427e-06
8.130000e-01 -9.068126e-03 6.579436e-06
8.135000e-01 -9.067889e-03 6.574232e-06
8.140000e-01 -9.067651e-03 6.569042e-06
8.145000e-01 -9.067413e-03 6.563865e-06
8.150000e-01 -9.067175e-03 6.560551e-06
8.155000e-01 -9.066988e-03 6.570422e-06
8.160000e-01 -9.066810e-03 6.575953e-06
8.165000e-01 -9.066571e-03 6.570699e-06
8.170000e-01 -9.066383e-03 6.580555e-06
8.175000e-01 -9.066143e-03 6.575303e-06
8.180000e-01 -9.065903e-03 6.570064e-06
8.185000e-01 -9.065663e-03 6.564838e-06
8.190000e-01 -9.065473e-03 6.574642e-06
8.195000e-01 -9.065232e-03 6.569411e-06
8.200000e-01 -9.064991e-03 6.564194e-06
8.205000e-01 -9.064647e-03 6.559173e-06
8.210000e-01 -9.064457e-03 6.569028e-06
8.215000e-01 -9.064215e-03 6.563813e-06
8.220000e-01 -9.063973e-03 6.558610e-06
8.225000e-01 -9.063731e-03 6.553421e-06
8.230000e-01 -9.063479e-03 6.575352e-06
8.235000e-01 -9.063236e-03 6.570168e-06
8.240000e-01 -9.062993e-03 6.564997e-06
8.245000e-01 -9.062801e-03 6.575054e-06
8.250000e-01 -9.062558e-03 6.569871e-06
8.255000e-01 -9.062314e-03 6.564702e-06
8.260000e-01 -9.062069e-03 6.559546e-06
8.265000e-01 -9.061772e-03 6.570032e-06
8.270000e-01 -9.061528e-03 6.564878e-06
8.275000e-01 -9.061283e-03 6.559736e-06
8.280000e-01 -9.061038e-03 6.554608e-06
8.285000e-01 -9.060740e-03 6.565064e-06
8.290000e-01 -9.060557e-03 6.570694e-06
8.295000e-01 -9.060311e-03 6.565563e-06
8.300000e-01 -9.060065e-03 6.560446e-06
8.305000e-01 -9.059766e-03 6.570840e-06
8.310000e-01 -9.059520e-03 6.565730e-06
8.315000e-01 -9.059273e-03 6.561065e-06
8.320000e-01 -9.059026e-03 6.555928e-06
8.325000e-01 -9.058832e-03 6.566372e-06
8.330000e-01 -9.058584e-03 6.561228e-06
8.335000e-01 -9.058336e-03 6.556097e-06
8.340000e-01 -9.058088e-03 6.550979e-06
8.345000e-01 -9.057893e-03 6.561384e-06
8.350000e-01 -9.057644e-03 6.556267e-06
8.355000e-01 -9.057396e-03 6.551162e-06
8.360000e-01 -9.057085e-03 6.557774e-06
8.365000e-01 -9.056782e-03 6.568424e-06
8.370000e-01 -9.056533e-03 6.563319e-06
8.375000e-01 -9.056284e-03 6.558226e-06
8.380000e-01 -9.056034e-03 6.553147e-06
8.385000e-01 -9.055837e-03 6.563566e-06
8.390000e-01 -9.055586e-03 6.558734e-06
8.395000e-01 -9.055336e-03 6.553625e-06
8.400000e-01 -9.055085e-03 6.548527e-06
8.405000e-01 -9.054781e-03 6.559404e-06
8.410000e-01 -9.054530e-03 6.554315e-06
8.415000e-01 -9.054278e-03 6.549239e-06
8.420000e-01 -9.054134e-03 6.543916e-06
8.425000e-01 -9.053828e-03 6.554700e-06
8.430000e-01 -9.053515e-03 6.561259e-06
8.435000e-01 -9.053263e-03 6.556194e-06
8.440000e-01 -9.053010e-03 6.551142e-06
8.445000e-01 -9.052758e-03 6.546101e-06
8.450000e-01 -9.052451e-03 6.557093e-06
8.455000e-01 -9.052198e-03 6.552046e-06
8.460000e-01 -9.051945e-03 6.547011e-06
8.465000e-01 -9.051691e-03 6.541988e-06
8.470000e-01 -9.051384e-03 6.552947e-06
8.475000e-01 -9.051130e-03 6.547923e-06
8.480000e-01 -9.050876e-03 6.542913e-06
8.485000e-01 -9.050622e-03 6.537914e-06
8.490000e-01 -9.050313e-03 6.549053e-06
8.495000e-01 -9.050059e-03 6.544060e-06
8.500000e-01 -9.049743e-03 6.550883e-06
8.505000e-01 -9.049488e-03 6.545906e-06
8.510000e-01 -9.049288e-03 6.556852e-06
8.515000e-01 -9.049033e-03 6.551869e-06
8.520000e-01 -9.048777e-03 6.546898e-06
8.525000e-01 -9.048522e-03 6.541939e-06
8.530000e-01 -9.048320e-03 6.552914e-06
8.535000e-01 -9.048064e-03 6.547967e-06
8.540000e-01 -9.047808e-03 6.543033e-06
8.545000e-01 -9.047552e-03 6.538088e-06
8.550000e-01 -9.047350e-03 6.549056e-06
8.555000e-01 -9.047093e-03 6.544133e-06
8.560000e-01 -9.046727e-03 6.539462e-06
8.565000e-01 -9.046470e-03 6.534538e-06
8.570000e-01 -9.046276e-03 6.540739e-06
8.575000e-01 -9.046073e-03 6.551652e-06
8.580000e-01 -9.045815e-03 6.546744e-06
8.585000e-01 -9.045557e-03 6.541847e-06
8.590000e-01 -9.045299e-03 6.536963e-06
8.595000e-01 -9.045041e-03 6.532091e-06
8.600000e-01 -9.044783e-03 6.527231e-06
8.605000e-01 -9.044524e-03 6.522383e-06
8.610000e-01 -9.044266e-03 6.543889e-06
8.615000e-01 -9.044007e-03 6.539061e-06
8.620000e-01 -9.043748e-03 6.534245e-06
8.625000e-01 -9.043489e-03 6.529440e-06
8.630000e-01 -9.043284e-03 6.540554e-06
8.635000e-01 -9.043024e-03 6.535754e-06
8.640000e-01 -9.042828e-03 6.542345e-06
8.645000e-01 -9.042622e-03 6.527068e-06
8.650000e-01 -9.042362e-03 6.548577e-06
8.655000e-01 -9.042102e-03 6.543783e-06
8.660000e-01 -9.041841e-03 6.539000e-06
8.665000e-01 -9.041580e-03 6.534230e-06
8.670000e-01 -9.041319e-03 6.529472e-06
8.675000e-01 -9.041003e-03 6.540977e-06
8.680000e-01 -9.040742e-03 6.536212e-06
8.685000e-01 -9.040481e-03 6.531458e-06
8.690000e-01 -9.040220e-03 6.526717e-06
8.695000e-01 -9.039903e-03 6.538313e-06
8.700000e-01 -9.039641e-03 6.533571e-06
8.705000e-01 -9.039379e-03 6.528840e-06
8.710000e-01 -9.039181e-03 6.535677e-06
8.715000e-01 -9.038919e-03 6.530969e-06
8.720000e-01 -9.038601e-03 6.542685e-06
8.725000e-01 -9.038338e-03 6.538003e-06
8.730000e-01 -9.038187e-03 6.533081e-06
8.735000e-01 -9.037924e-03 6.528389e-06
8.740000e-01 -9.037605e-03 6.540147e-06
8.745000e-01 -9.037342e-03 6.535481e-06
8.750000e-01 -9.037079e-03 6.530828e-06
8.755000e-01 -9.036816e-03 6.526185e-06
8.760000e-01 -9.036552e-03 6.521555e-06
8.765000e-01 -9.036344e-03 6.533189e-06
8.770000e-01 -9.036080e-03 6.528608e-06
8.775000e-01 -9.035817e-03 6.523786e-06
8.780000e-01 -9.035553e-03 6.519133e-06
8.785000e-01 -9.035351e-03 6.525990e-06
8.790000e-01 -9.035031e-03 6.537782e-06
8.795000e-01 -9.034767e-03 6.533144e-06
8.800000e-01 -9.034502e-03 6.528518e-06
8.805000e-01 -9.034237e-03 6.523903e-06
8.810000e-01 -9.033917e-03 6.535734e-06
8.815000e-01 -9.033652e-03 6.531132e-06
8.820000e-01 -9.033387e-03 6.526541e-06
8.825000e-01 -9.033121e-03 6.521963e-06
8.830000e-01 -9.032856e-03 6.517396e-06
8.835000e-01 -9.032534e-03 6.529357e-06
8.840000e-01 -9.032269e-03 6.524816e-06
8.845000e-01 -9.032003e-03 6.520286e-06
8.850000e-01 -9.031849e-03 6.515457e-06
8.855000e-01 -9.031583e-03 6.511454e-06
8.860000e-01 -9.031261e-03 6.523449e-06
8.865000e-01 -9.030932e-03 6.531003e-06
8.870000e-01 -9.030665e-03 6.526478e-06
8.875000e-01 -9.030398e-03 6.521966e-06
8.880000e-01 -9.030188e-03 6.533849e-06
8.885000e-01 -9.029921e-03 6.529341e-06
8.890000e-01 -9.029654e-03 6.524845e-06
8.895000e-01 -9.029387e-03 6.520360e-06
8.900000e-01 -9.029120e-03 6.515887e-06
8.905000e-01 -9.028796e-03 6.528004e-06
8.910000e-01 -9.028529e-03 6.523524e-06
8.915000e-01 -9.028261e-03 6.519055e-06
8.920000e-01 -9.027994e-03 6.514598e-06
8.925000e-01 -9.027726e-03 6.510152e-06
8.930000e-01 -9.027515e-03 6.522209e-06
8.935000e-01 -9.027247e-03 6.517775e-06
8.940000e-01 -9.026866e-03 6.513579e-06
8.945000e-01 -9.026533e-03 6.521573e-06
8.950000e-01 -9.026265e-03 6.517168e-06
8.955000e-01 -9.026053e-03 6.529193e-06
8.960000e-01 -9.025841e-03 6.513492e-06
8.965000e-01 -9.025573e-03 6.508957e-06
8.970000e-01 -9.025304e-03 6.504432e-06
8.975000e-01 -9.025035e-03 6.499919e-06
8.980000e-01 -9.024824e-03 6.512160e-06
8.985000e-01 -9.024439e-03 6.507968e-06
8.990000e-01 -9.024228e-03 6.520162e-06
8.995000e-01 -9.023959e-03 6.515631e-06
9.000000e-01 -9.023689e-03 6.511111e-06
9.005000e-01 -9.023420e-03 6.506602e-06
9.010000e-01 -9.023150e-03 6.502105e-06
9.015000e-01 -9.022822e-03 6.514763e-06
9.020000e-01 -9.022553e-03 6.510269e-06
9.025000e-01 -9.022283e-03 6.505786e-06
9.030000e-01 -9.022079e-03 6.513311e-06
9.035000e-01 -9.021808e-03 6.508846e-06
9.040000e-01 -9.021597e-03 6.521319e-06
9.045000e-01 -9.021326e-03 6.516878e-06
9.050000e-01 -9.021056e-03 6.512448e-06
9.055000e-01 -9.020786e-03 6.507914e-06
9.060000e-01 -9.020515e-03 6.503467e-06
9.065000e-01 -9.020303e-03 6.515984e-06
9.070000e-01 -9.020032e-03 6.511561e-06
9.075000e-01 -9.019761e-03 6.507149e-06
9.080000e-01 -9.019490e-03 6.502749e-06
9.085000e-01 -9.019219e-03 6.498359e-06
9.090000e-01 -9.018889e-03 6.511292e-06
9.095000e-01 -9.018553e-03 6.498096e-06
9.100000e-01 -9.018282e-03 6.493646e-06
9.105000e-01 -9.018010e-03 6.489207e-06
9.110000e-01 -9.017739e-03 6.484778e-06
9.115000e-01 -9.017526e-03 6.519037e-06
9.120000e-01 -9.017255e-03 6.514677e-06
9.125000e-01 -9.016983e-03 6.510327e-06
9.130000e-01 -9.016711e-03 6.505988e-06
9.135000e-01 -9.016439e-03 6.501661e-06
9.140000e-01 -9.016109e-03 6.514618e-06
9.145000e-01 -9.015837e-03 6.510300e-06
9.150000e-01 -9.015564e-03 6.505994e-06
9.155000e-01 -9.015292e-03 6.501699e-06
9.160000e-01 -9.015020e-03 6.497415e-06
9.165000e-01 -9.014689e-03 6.510417e-06
9.170000e-01 -9.014417e-03 6.506130e-06
9.175000e-01 -9.014144e-03 6.501854e-06
9.180000e-01 -9.013872e-03 6.497588e-06
9.185000e-01 -9.013532e-03 6.484501e-06
9.190000e-01 -9.013328e-03 6.492846e-06
9.195000e-01 -9.013114e-03 6.505487e-06
9.200000e-01 -9.012842e-03 6.501156e-06
9.205000e-01 -9.012451e-03 6.497210e-06
9.210000e-01 -9.012178e-03 6.492858e-06
9.215000e-01 -9.011906e-03 6.488517e-06
9.220000e-01 -9.011691e-03 6.501242e-06
9.225000e-01 -9.011418e-03 6.496923e-06
9.230000e-01 -9.011009e-03 6.493277e-06
9.235000e-01 -9.010804e-03 6.501647e-06
9.240000e-01 -9.010531e-03 6.497914e-06
9.245000e-01 -9.010199e-03 6.511081e-06
9.250000e-01 -9.009925e-03 6.506751e-06
9.255000e-01 -9.009652e-03 6.502431e-06
9.260000e-01 -9.009310e-03 6.490571e-06
9.265000e-01 -9.009036e-03 6.486222e-06
9.270000e-01 -9.008763e-03 6.481884e-06
9.275000e-01 -9.008618e-03 6.507412e-06
9.280000e-01 -9.008344e-03 6.503077e-06
9.285000e-01 -9.008071e-03 6.498752e-06
9.290000e-01 -9.007797e-03 6.494439e-06
9.295000e-01 -9.007385e-03 6.491010e-06
9.300000e-01 -9.007170e-03 6.503644e-06
9.305000e-01 -9.006896e-03 6.499304e-06
9.310000e-01 -9.006622e-03 6.494974e-06
9.315000e-01 -9.006348e-03 6.490656e-06
9.320000e-01 -9.006074e-03 6.486348e-06
9.325000e-01 -9.005859e-03 6.499253e-06
9.330000e-01 -9.005585e-03 6.494955e-06
9.335000e-01 -9.005310e-03 6.490668e-06
9.340000e-01 -9.005036e-03 6.486391e-06
9.345000e-01 -9.004761e-03 6.482124e-06
9.350000e-01 -9.004487e-03 6.477747e-06
9.355000e-01 -9.004341e-03 6.503508e-06
9.360000e-01 -9.004066e-03 6.499245e-06
9.365000e-01 -9.003791e-03 6.494991e-06
9.370000e-01 -9.003517e-03 6.490749e-06
9.375000e-01 -9.003242e-03 6.486517e-06
9.380000e-01 -9.002769e-03 6.500542e-06
9.385000e-01 -9.002494e-03 6.496297e-06
9.390000e-01 -9.002219e-03 6.492062e-06
9.395000e-01 -9.001944e-03 6.487839e-06
9.400000e-01 -9.001669e-03 6.483625e-06
9.405000e-01 -9.001275e-03 6.479726e-06
9.410000e-01 -9.001059e-03 6.492733e-06
9.415000e-01 -9.000784e-03 6.488515e-06
9.420000e-01 -9.000509e-03 6.484308e-06
9.425000e-01 -9.000234e-03 6.480112e-06
9.430000e-01 -8.999958e-03 6.475926e-06
9.435000e-01 -8.999683e-03 6.471751e-06
9.440000e-01 -8.999417e-03 6.498316e-06
9.445000e-01 -8.999142e-03 6.494143e-06
9.450000e-01 -8.998866e-03 6.489981e-06
9.455000e-01 -8.998591e-03 6.485829e-06
9.460000e-01 -8.998316e-03 6.481688e-06
9.465000e-01 -8.998100e-03 6.494903e-06
9.470000e-01 -8.997825e-03 6.490753e-06
9.475000e-01 -8.997549e-03 6.486613e-06
9.480000e-01 -8.997273e-03 6.482484e-06
9.485000e-01 -8.996998e-03 6.478366e-06
9.490000e-01 -8.996722e-03 6.474258e-06
9.495000e-01 -8.996506e-03 6.487528e-06
9.500000e-01 -8.996230e-03 6.483423e-06
9.505000e-01 -8.995954e-03 6.479328e-06
9.510000e-01 -8.995678e-03 6.475243e-06
9.515000e-01 -8.995402e-03 6.471169e-06
9.520000e-01 -8.995126e-03 6.467105e-06
9.525000e-01 -8.994860e-03 6.493803e-06
9.530000e-01 -8.994584e-03 6.489713e-06
9.535000e-01 -8.994308e-03 6.485633e-06
9.540000e-01 -8.994032e-03 6.481563e-06
9.545000e-01 -8.993755e-03 6.477504e-06
9.550000e-01 -8.993479e-03 6.473455e-06
9.555000e-01 -8.993143e-03 6.487206e-06
9.560000e-01 -8.992867e-03 6.483143e-06
9.565000e-01 -8.992590e-03 6.479090e-06
9.570000e-01 -8.992314e-03 6.475048e-06
9.575000e-01 -8.992038e-03 6.471017e-06
9.580000e-01 -8.991761e-03 6.466996e-06
9.585000e-01 -8.991545e-03 6.480363e-06
9.590000e-01 -8.991269e-03 6.476339e-06
9.595000e-01 -8.990992e-03 6.472325e-06
9.600000e-01 -8.990716e-03 6.468323e-06
9.605000e-01 -8.990511e-03 6.475962e-06
9.610000e-01 -8.990234e-03 6.471871e-06
9.615000e-01 -8.989957e-03 6.467791e-06
9.620000e-01 -8.989742e-03 6.481126e-06
9.625000e-01 -8.989465e-03 6.477027e-06
9.630000e-01 -8.989188e-03 6.472938e-06
9.635000e-01 -8.988911e-03 6.468859e-06
9.640000e-01 -8.988634e-03 6.464790e-06
9.645000e-01 -8.988418e-03 6.478179e-06
9.650000e-01 -8.988212e-03 6.462541e-06
9.655000e-01 -8.987865e-03 6.472238e-06
9.660000e-01 -8.987588e-03 6.468091e-06
9.665000e-01 -8.987311e-03 6.463953e-06
9.670000e-01 -8.987034e-03 6.459826e-06
9.675000e-01 -8.986695e-03 6.473620e-06
9.680000e-01 -8.986418e-03 6.469502e-06
9.685000e-01 -8.986282e-03 6.464342e-06
9.690000e-01 -8.986005e-03 6.460296e-06
9.695000e-01 -8.985658e-03 6.470015e-06
9.700000e-01 -8.985380e-03 6.465907e-06
9.705000e-01 -8.985042e-03 6.479642e-06
9.710000e-01 -8.984765e-03 6.475544e-06
9.715000e-01 -8.984487e-03 6.471456e-06
9.720000e-01 -8.984210e-03 6.467378e-06
9.725000e-01 -8.983933e-03 6.463311e-06
9.730000e-01 -8.983655e-03 6.459253e-06
9.735000e-01 -8.983316e-03 6.473242e-06
9.740000e-01 -8.983039e-03 6.469187e-06
9.745000e-01 -8.982762e-03 6.465141e-06
9.750000e-01 -8.982485e-03 6.460849e-06
9.755000e-01 -8.982207e-03 6.456809e-06
9.760000e-01 -8.981930e-03 6.452779e-06
9.765000e-01 -8.981714e-03 6.466538e-06
9.770000e-01 -8.981507e-03 6.475672e-06
9.775000e-01 -8.981229e-03 6.471648e-06
9.780000e-01 -8.980890e-03 6.455064e-06
9.785000e-01 -8.980612e-03 6.450915e-06
9.790000e-01 -8.980397e-03 6.464713e-06
9.795000e-01 -8.980120e-03 6.460572e-06
9.800000e-01 -8.979842e-03 6.456440e-06
9.805000e-01 -8.979627e-03 6.470383e-06
9.810000e-01 -8.979349e-03 6.466252e-06
9.815000e-01 -8.979072e-03 6.462131e-06
9.820000e-01 -8.978794e-03 6.462260e-06
9.825000e-01 -8.978516e-03 6.458081e-06
9.830000e-01 -8.978238e-03 6.453911e-06
9.835000e-01 -8.977961e-03 6.449751e-06
9.840000e-01 -8.977683e-03 6.445600e-06
9.845000e-01 -8.977405e-03 6.441458e-06
9.850000e-01 -8.977201e-03 6.451070e-06
9.855000e-01 -8.976923e-03 6.446942e-06
9.860000e-01 -8.976583e-03 6.461190e-06
9.865000e-01 -8.976305e-03 6.457045e-06
9.870000e-01 -8.976028e-03 6.452909e-06
9.875000e-01 -8.975750e-03 6.448782e-06
9.880000e-01 -8.975410e-03 6.463063e-06
9.885000e-01 -8.975132e-03 6.458915e-06
9.890000e-01 -8.974855e-03 6.454777e-06
9.895000e-01 -8.974577e-03 6.450648e-06
9.900000e-01 -8.974299e-03 6.446528e-06
9.905000e-01 -8.974022e-03 6.442417e-06
9.910000e-01 -8.973744e-03 6.438316e-06
9.915000e-01 -8.973529e-03 6.452012e-06
9.920000e-01 -8.973251e-03 6.447906e-06
9.925000e-01 -8.972973e-03 6.443809e-06
9.930000e-01 -8.972695e-03 6.439722e-06
9.935000e-01 -8.972418e-03 6.435644e-06
9.940000e-01 -8.972063e-03 6.446752e-06
9.945000e-01 -8.971786e-03 6.442693e-06
9.950000e-01 -8.971508e-03 6.438644e-06
9.955000e-01 -8.971230e-03 6.466079e-06
9.960000e-01 -8.970953e-03 6.462028e-06
9.965000e-01 -8.970675e-03 6.457985e-06
9.970000e-01 -8.970397e-03 6.453952e-06
9.975000e-01 -8.970119e-03 6.449927e-06
9.980000e-01 -8.969842e-03 6.445913e-06
9.985000e-01 -8.969627e-03 6.459736e-06
9.990000e-01 -8.969349e-03 6.455706e-06
9.995000e-01 -8.969071e-03 6.451684e-06
1.000000e+00 -8.968793e-03 6.447672e-06
1.000500e+00 -8.968515e-03 6.443669e-06
1.001000e+00 -8.968238e-03 6.439676e-06
1.001500e+00 -8.967960e-03 6.435691e-06
1.002000e+00 -8.967745e-03 6.449378e-06
1.002500e+00 -8.967467e-03 6.445373e-06
1.003000e+00 -8.967189e-03 6.441379e-06
1.003500e+00 -8.966911e-03 6.437393e-06
1.004000e+00 -8.966555e-03 6.449144e-06
1.004500e+00 -8.966277e-03 6.445169e-06
1.005000e+00 -8.965937e-03 6.459404e-06
1.005500e+00 -8.965660e-03 6.455418e-06
1.006000e+00 -8.965382e-03 6.451441e-06
1.006500e+00 -8.965104e-03 6.447474e-06
1.007000e+00 -8.964826e-03 6.443516e-06
1.007500e+00 -8.964549e-03 6.439567e-06
1.008000e+00 -8.964335e-03 6.453931e-06
1.008500e+00 -8.964058e-03 6.449971e-06
1.009000e+00 -8.963780e-03 6.446021e-06
1.009500e+00 -8.963502e-03 6.442080e-06
1.010000e+00 -8.963224e-03 6.438148e-06
1.010500e+00 -8.962947e-03 6.434225e-06
1.011000e+00 -8.962669e-03 6.430312e-06
1.011500e+00 -8.962327e-03 6.445106e-06
1.012000e+00 -8.962050e-03 6.441193e-06
1.012500e+00 -8.961772e-03 6.437289e-06
1.013000e+00 -8.961495e-03 6.433394e-06
1.013500e+00 -8.961139e-03 6.445226e-06
1.014000e+00 -8.960861e-03 6.441341e-06
1.014500e+00 -8.960520e-03 6.456032e-06
1.015000e+00 -8.960243e-03 6.452147e-06
1.015500e+00 -8.959965e-03 6.448272e-06
1.016000e+00 -8.959688e-03 6.444406e-06
1.016500e+00 -8.959410e-03 6.440549e-06
1.017000e+00 -8.959133e-03 6.436701e-06
1.017500e+00 -8.958856e-03 6.432862e-06
1.018000e+00 -8.958514e-03 6.447839e-06
1.018500e+00 -8.958237e-03 6.444007e-06
1.019000e+00 -8.957959e-03 6.440185e-06
1.019500e+00 -8.957682e-03 6.436372e-06
1.020000e+00 -8.957405e-03 6.432568e-06
1.020500e+00 -8.957128e-03 6.428773e-06
1.021000e+00 -8.956851e-03 6.424987e-06
1.021500e+00 -8.956509e-03 6.440192e-06
1.022000e+00 -8.956297e-03 6.420577e-06
1.022500e+00 -8.956085e-03 6.435205e-06
1.023000e+00 -8.955808e-03 6.431231e-06
1.023500e+00 -8.955612e-03 6.442456e-06
1.024000e+00 -8.955335e-03 6.438500e-06
1.024500e+00 -8.955058e-03 6.434553e-06
1.025000e+00 -8.954781e-03 6.430615e-06
1.025500e+00 -8.954438e-03 6.445911e-06
1.026000e+00 -8.954162e-03 6.441950e-06
1.026500e+00 -8.953885e-03 6.437998e-06
1.027000e+00 -8.953608e-03 6.434054e-06
1.027500e+00 -8.953331e-03 6.430120e-06
1.028000e+00 -8.953054e-03 6.426194e-06
1.028500e+00 -8.952777e-03 6.422277e-06
1.029000e+00 -8.952435e-03 6.437460e-06
1.029500e+00 -8.952158e-03 6.433560e-06
1.030000e+00 -8.951882e-03 6.429670e-06
1.030500e+00 -8.951605e-03 6.425788e-06
1.031000e+00 -8.951328e-03 6.421915e-06
1.031500e+00 -8.951183e-03 6.417522e-06
1.032000e+00 -8.950841e-03 6.432751e-06
1.032500e+00 -8.950564e-03 6.428870e-06
1.033000e+00 -8.950222e-03 6.411229e-06
1.033500e+00 -8.950011e-03 6.426004e-06
1.034000e+00 -8.949654e-03 6.438404e-06
1.034500e+00 -8.949378e-03 6.434381e-06
1.035000e+00 -8.949101e-03 6.430366e-06
1.035500e+00 -8.948825e-03 6.426360e-06
1.036000e+00 -8.948615e-03 6.441096e-06
1.036500e+00 -8.948339e-03 6.437067e-06
1.037000e+00 -8.948062e-03 6.433046e-06
1.037500e+00 -8.947786e-03 6.429034e-06
1.038000e+00 -8.947509e-03 6.425031e-06
1.038500e+00 -8.947233e-03 6.421035e-06
1.039000e+00 -8.947038e-03 6.402552e-06
1.039500e+00 -8.946829e-03 6.419016e-06
1.040000e+00 -8.946552e-03 6.414861e-06
1.040500e+00 -8.946276e-03 6.410713e-06
1.041000e+00 -8.945999e-03 6.406573e-06
1.041500e+00 -8.945723e-03 6.402441e-06
1.042000e+00 -8.945447e-03 6.398317e-06
1.042500e+00 -8.945089e-03 6.410611e-06
1.043000e+00 -8.944745e-03 6.426124e-06
1.043500e+00 -8.944469e-03 6.421993e-06
1.044000e+00 -8.944193e-03 6.417870e-06
1.044500e+00 -8.943917e-03 6.413756e-06
1.045000e+00 -8.943724e-03 6.425150e-06
1.045500e+00 -8.943447e-03 6.421048e-06
1.046000e+00 -8.943104e-03 6.436607e-06
1.046500e+00 -8.942828e-03 6.432501e-06
1.047000e+00 -8.942552e-03 6.428404e-06
1.047500e+00 -8.942276e-03 6.424314e-06
1.048000e+00 -8.942000e-03 6.420232e-06
1.048500e+00 -8.941562e-03 6.417464e-06
1.049000e+00 -8.941287e-03 6.413388e-06
1.049500e+00 -8.941079e-03 6.428786e-06
1.050000e+00 -8.940804e-03 6.424725e-06
1.050500e+00 -8.940528e-03 6.420672e-06
1.051000e+00 -8.940253e-03 6.416627e-06
1.051500e+00 -8.939977e-03 6.412590e-06
1.052000e+00 -8.939702e-03 6.408560e-06
1.052500e+00 -8.939495e-03 6.423998e-06
1.053000e+00 -8.939219e-03 6.419960e-06
1.053500e+00 -8.938944e-03 6.415929e-06
1.054000e+00 -8.938669e-03 6.411906e-06
1.054500e+00 -8.938393e-03 6.407890e-06
1.055000e+00 -8.938063e-03 6.419808e-06
1.055500e+00 -8.937788e-03 6.415770e-06
1.056000e+00 -8.937581e-03 6.431216e-06
1.056500e+00 -8.937306e-03 6.427192e-06
1.057000e+00 -8.937031e-03 6.423177e-06
1.057500e+00 -8.936756e-03 6.419169e-06
1.058000e+00 -8.936481e-03 6.415169e-06
1.058500e+00 -8.936206e-03 6.411177e-06
1.059000e+00 -8.935931e-03 6.407192e-06
1.059500e+00 -8.935725e-03 6.422695e-06
1.060000e+00 -8.935450e-03 6.418707e-06
1.060500e+00 -8.935175e-03 6.414727e-06
1.061000e+00 -8.934900e-03 6.410754e-06
1.061500e+00 -8.934625e-03 6.406789e-06
1.062000e+00 -8.934351e-03 6.402832e-06
1.062500e+00 -8.934076e-03 6.398882e-06
1.063000e+00 -8.933732e-03 6.415052e-06
1.063500e+00 -8.933458e-03 6.411106e-06
1.064000e+00 -8.933183e-03 6.407168e-06
1.064500e+00 -8.932909e-03 6.403237e-06
1.065000e+00 -8.932553e-03 6.416842e-06
1.065500e+00 -8.932279e-03 6.412884e-06
1.066000e+00 -8.932005e-03 6.408935e-06
1.066500e+00 -8.931662e-03 6.425122e-06
1.067000e+00 -8.931388e-03 6.421157e-06
1.067500e+00 -8.931114e-03 6.417361e-06
1.068000e+00 -8.930840e-03 6.413470e-06
1.068500e+00 -8.930566e-03 6.409500e-06
1.069000e+00 -8.930292e-03 6.405537e-06
1.069500e+00 -8.930018e-03 6.401390e-06
1.070000e+00 -8.929829e-03 6.385006e-06
1.070500e+00 -8.929487e-03 6.400950e-06
1.071000e+00 -8.929213e-03 6.396910e-06
1.071500e+00 -8.928939e-03 6.392878e-06
1.072000e+00 -8.928665e-03 6.388853e-06
1.072500e+00 -8.928391e-03 6.384836e-06
1.073000e+00 -8.928118e-03 6.380826e-06
1.073500e+00 -8.927913e-03 6.396427e-06
1.074000e+00 -8.927725e-03 6.408395e-06
1.074500e+00 -8.927451e-03 6.404401e-06
1.075000e+00 -8.927177e-03 6.400415e-06
1.075500e+00 -8.926904e-03 6.396436e-06
1.076000e+00 -8.926630e-03 6.392465e-06
1.076500e+00 -8.926357e-03 6.388717e-06
1.077000e+00 -8.926070e-03 6.421621e-06
1.077500e+00 -8.925796e-03 6.417625e-06
1.078000e+00 -8.925523e-03 6.413637e-06
1.078500e+00 -8.925249e-03 6.409656e-06
1.079000e+00 -8.924976e-03 6.405682e-06
1.079500e+00 -8.924703e-03 6.401716e-06
1.080000e+00 -8.924430e-03 6.397757e-06
1.080500e+00 -8.924227e-03 6.413380e-06
1.081000e+00 -8.923954e-03 6.409397e-06
1.081500e+00 -8.923680e-03 6.405421e-06
1.082000e+00 -8.923407e-03 6.401453e-06
1.082500e+00 -8.923134e-03 6.397493e-06
1.083000e+00 -8.922861e-03 6.393539e-06
1.083500e+00 -8.922588e-03 6.389593e-06
1.084000e+00 -8.922315e-03 6.385654e-06
1.084500e+00 -8.921972e-03 6.402049e-06
1.085000e+00 -8.921700e-03 6.398100e-06
1.085500e+00 -8.921427e-03 6.394159e-06
1.086000e+00 -8.921241e-03 6.405927e-06
1.086500e+00 -8.920968e-03 6.401988e-06
1.087000e+00 -8.920696e-03 6.398055e-06
1.087500e+00 -8.920423e-03 6.394131e-06
1.088000e+00 -8.920221e-03 6.410063e-06
1.088500e+00 -8.919948e-03 6.406141e-06
1.089000e+00 -8.919675e-03 6.402226e-06
1.089500e+00 -8.919403e-03 6.398318e-06
1.090000e+00 -8.919131e-03 6.394418e-06
1.090500e+00 -8.918858e-03 6.390525e-06
1.091000e+00 -8.918586e-03 6.386639e-06
1.091500e+00 -8.918243e-03 6.403305e-06
1.092000e+00 -8.917971e-03 6.399415e-06
1.092500e+00 -8.917699e-03 6.395532e-06
1.093000e+00 -8.917427e-03 6.391656e-06
1.093500e+00 -8.917155e-03 6.387787e-06
1.094000e+00 -8.916883e-03 6.383926e-06
1.094500e+00 -8.916611e-03 6.380071e-06
1.095000e+00 -8.916339e-03 6.376224e-06
1.095500e+00 -8.916138e-03 6.392486e-06
1.096000e+00 -8.915866e-03 6.388629e-06
1.096500e+00 -8.915595e-03 6.384779e-06
1.097000e+00 -8.915238e-03 6.399482e-06
1.097500e+00 -8.914967e-03 6.395629e-06
1.098000e+00 -8.914695e-03 6.391783e-06
1.098500e+00 -8.914424e-03 6.387944e-06
1.099000e+00 -8.914081e-03 6.404919e-06
1.099500e+00 -8.913810e-03 6.401060e-06
1.100000e+00 -8.913539e-03 6.397208e-06
1.100500e+00 -8.913268e-03 6.393363e-06
1.101000e+00 -8.912997e-03 6.389525e-06
1.101500e+00 -8.912726e-03 6.385694e-06
1.102000e+00 -8.912455e-03 6.381871e-06
1.102500e+00 -8.912184e-03 6.378054e-06
1.103000e+00 -8.911985e-03 6.394673e-06
1.103500e+00 -8.911715e-03 6.390852e-06
1.104000e+00 -8.911444e-03 6.387038e-06
1.104500e+00 -8.911173e-03 6.383231e-06
1.105000e+00 -8.910902e-03 6.379432e-06
1.105500e+00 -8.910632e-03 6.375640e-06
1.106000e+00 -8.910451e-03 6.387743e-06
1.106500e+00 -8.910180e-03 6.383950e-06
1.107000e+00 -8.909838e-03 6.401188e-06
1.107500e+00 -8.909567e-03 6.397379e-06
1.108000e+00 -8.909297e-03 6.393578e-06
1.108500e+00 -8.909026e-03 6.389784e-06
1.109000e+00 -8.908756e-03 6.385997e-06
1.109500e+00 -8.908486e-03 6.382218e-06
1.110000e+00 -8.908216e-03 6.378445e-06
1.110500e+00 -8.908019e-03 6.395015e-06
1.111000e+00 -8.907748e-03 6.391223e-06
1.111500e+00 -8.907478e-03 6.387437e-06
1.112000e+00 -8.907208e-03 6.383659e-06
1.112500e+00 -8.906938e-03 6.379887e-06
1.113000e+00 -8.906668e-03 6.376123e-06
1.113500e+00 -8.906399e-03 6.372366e-06
1.114000e+00 -8.906129e-03 6.368616e-06
1.114500e+00 -8.905786e-03 6.386429e-06
1.115000e+00 -8.905517e-03 6.382653e-06
1.115500e+00 -8.905247e-03 6.378885e-06
1.116000e+00 -8.904978e-03 6.375124e-06
1.116500e+00 -8.904708e-03 6.371370e-06
1.117000e+00 -8.904350e-03 6.386172e-06
1.117500e+00 -8.904080e-03 6.382422e-06
1.118000e+00 -8.903811e-03 6.378679e-06
1.118500e+00 -8.903616e-03 6.395593e-06
1.119000e+00 -8.903347e-03 6.391835e-06
1.119500e+00 -8.903078e-03 6.388084e-06
1.120000e+00 -8.902809e-03 6.384340e-06
1.120500e+00 -8.902540e-03 6.380604e-06
1.121000e+00 -8.902271e-03 6.376874e-06
1.121500e+00 -8.902002e-03 6.373152e-06
1.122000e+00 -8.901733e-03 6.369437e-06
1.122500e+00 -8.901465e-03 6.365729e-06
1.123000e+00 -8.901122e-03 6.383495e-06
1.123500e+00 -8.900854e-03 6.379776e-06
1.124000e+00 -8.900585e-03 6.376065e-06
1.124500e+00 -8.900317e-03 6.372361e-06
1.125000e+00 -8.900049e-03 6.368663e-06
1.125500e+00 -8.899780e-03 6.364973e-06
1.126000e+00 -8.899512e-03 6.361290e-06
1.126500e+00 -8.899244e-03 6.357614e-06
1.127000e+00 -8.898902e-03 6.375316e-06
1.127500e+00 -8.898634e-03 6.371643e-06
1.128000e+00 -8.898276e-03 6.386557e-06
1.128500e+00 -8.898008e-03 6.382898e-06
1.129000e+00 -8.897740e-03 6.379245e-06
1.129500e+00 -8.897473e-03 6.375600e-06
1.130000e+00 -8.897205e-03 6.371961e-06
1.130500e+00 -8.896937e-03 6.368330e-06
1.131000e+00 -8.896745e-03 6.385325e-06
1.131500e+00 -8.896477e-03 6.381666e-06
1.132000e+00 -8.896209e-03 6.378013e-06
1.132500e+00 -8.895942e-03 6.374368e-06
1.133000e+00 -8.895675e-03 6.370730e-06
1.133500e+00 -8.895407e-03 6.367098e-06
1.134000e+00 -8.895140e-03 6.370555e-06
1.134500e+00 -8.894873e-03 6.366783e-06
1.135000e+00 -8.894606e-03 6.363017e-06
1.135500e+00 -8.894339e-03 6.359259e-06
1.136000e+00 -8.894072e-03 6.355506e-06
1.136500e+00 -8.893881e-03 6.373223e-06
1.137000e+00 -8.893614e-03 6.369472e-06
1.137500e+00 -8.893347e-03 6.365728e-06
1.138000e+00 -8.893080e-03 6.361991e-06
1.138500e+00 -8.892814e-03 6.358260e-06
1.139000e+00 -8.892457e-03 6.373089e-06
1.139500e+00 -8.892190e-03 6.369372e-06
1.140000e+00 -8.891924e-03 6.365662e-06
1.140500e+00 -8.891581e-03 6.384001e-06
1.141000e+00 -8.891315e-03 6.380304e-06
1.141500e+00 -8.891049e-03 6.376792e-06
1.142000e+00 -8.890783e-03 6.373072e-06
1.142500e+00 -8.890516e-03 6.369360e-06
1.143000e+00 -8.890250e-03 6.365654e-06
1.143500e+00 -8.889984e-03 6.361954e-06
1.144000e+00 -8.889719e-03 6.358262e-06
1.144500e+00 -8.889453e-03 6.354576e-06
1.145000e+00 -8.889111e-03 6.372980e-06
1.145500e+00 -8.888845e-03 6.369308e-06
1.146000e+00 -8.888579e-03 6.365642e-06
1.146500e+00 -8.888314e-03 6.361984e-06
1.147000e+00 -8.888048e-03 6.358331e-06
1.147500e+00 -8.887783e-03 6.354686e-06
1.148000e+00 -8.887518e-03 6.351047e-06
1.148500e+00 -8.887252e-03 6.347415e-06
1.149000e+00 -8.886911e-03 6.366098e-06
1.149500e+00 -8.886646e-03 6.362449e-06
1.150000e+00 -8.886474e-03 6.376603e-06
1.150500e+00 -8.886209e-03 6.372973e-06
1.151000e+00 -8.885944e-03 6.369350e-06
1.151500e+00 -8.885679e-03 6.365733e-06
1.152000e+00 -8.885567e-03 6.361505e-06
1.152500e+00 -8.885302e-03 6.357882e-06
1.153000e+00 -8.885038e-03 6.354266e-06
1.153500e+00 -8.884697e-03 6.372755e-06
1.154000e+00 -8.884432e-03 6.369152e-06
1.154500e+00 -8.884168e-03 6.365555e-06
1.155000e+00 -8.883904e-03 6.361965e-06
1.155500e+00 -8.883639e-03 6.358382e-06
1.156000e+00 -8.883375e-03 6.354805e-06
1.156500e+00 -8.883111e-03 6.351235e-06
1.157000e+00 -8.882847e-03 6.347671e-06
1.157500e+00 -8.882663e-03 6.364059e-06
1.158000e+00 -8.882398e-03 6.360453e-06
1.158500e+00 -8.882134e-03 6.356853e-06
1.159000e+00 -8.881870e-03 6.353260e-06
1.159500e+00 -8.881606e-03 6.349673e-06
1.160000e+00 -8.881342e-03 6.346093e-06
1.160500e+00 -8.881172e-03 6.360135e-06
1.161000e+00 -8.880908e-03 6.356559e-06
1.161500e+00 -8.880644e-03 6.352989e-06
1.162000e+00 -8.880459e-03 6.371218e-06
1.162500e+00 -8.880195e-03 6.367631e-06
1.163000e+00 -8.879931e-03 6.364051e-06
1.163500e+00 -8.879668e-03 6.360477e-06
1.164000e+00 -8.879404e-03 6.356910e-06
1.164500e+00 -8.879141e-03 6.353350e-06
1.165000e+00 -8.878877e-03 6.349796e-06
1.165500e+00 -8.878614e-03 6.346249e-06
1.166000e+00 -8.878351e-03 6.342708e-06
1.166500e+00 -8.878009e-03 6.361942e-06
1.167000e+00 -8.877746e-03 6.358389e-06
1.167500e+00 -8.877483e-03 6.354843e-06
1.168000e+00 -8.877220e-03 6.351303e-06
1.168500e+00 -8.876957e-03 6.347770e-06
1.169000e+00 -8.876694e-03 6.344243e-06
1.169500e+00 -8.876432e-03 6.340723e-06
1.170000e+00 -8.876169e-03 6.337210e-06
1.170500e+00 -8.875907e-03 6.333703e-06
1.171000e+00 -8.875566e-03 6.353150e-06
1.171500e+00 -8.875304e-03 6.349616e-06
1.172000e+00 -8.875042e-03 6.346089e-06
1.172500e+00 -8.874688e-03 6.361743e-06
1.173000e+00 -8.874426e-03 6.358221e-06
1.173500e+00 -8.874164e-03 6.354706e-06
1.174000e+00 -8.873902e-03 6.351198e-06
1.174500e+00 -8.873640e-03 6.347696e-06
1.175000e+00 -8.873378e-03 6.344201e-06
1.175500e+00 -8.873197e-03 6.363200e-06
1.176000e+00 -8.872935e-03 6.359718e-06
1.176500e+00 -8.872674e-03 6.356242e-06
1.177000e+00 -8.872412e-03 6.352772e-06
1.177500e+00 -8.872151e-03 6.349310e-06
1.178000e+00 -8.871890e-03 6.345853e-06
1.178500e+00 -8.871629e-03 6.342403e-06
1.179000e+00 -8.871367e-03 6.338960e-06
1.179500e+00 -8.871106e-03 6.335449e-06
1.180000e+00 -8.870926e-03 6.354518e-06
1.180500e+00 -8.870665e-03 6.351069e-06
1.181000e+00 -8.870404e-03 6.347627e-06
1.181500e+00 -8.870143e-03 6.344191e-06
1.182000e+00 -8.869882e-03 6.340761e-06
1.182500e+00 -8.869621e-03 6.337338e-06
1.183000e+00 -8.869361e-03 6.333921e-06
1.183500e+00 -8.869100e-03 6.330511e-06
1.184000e+00 -8.868839e-03 6.327107e-06
1.184500e+00 -8.868418e-03 6.324370e-06
1.185000e+00 -8.868148e-03 6.331478e-06
1.185500e+00 -8.867888e-03 6.359403e-06
1.186000e+00 -8.867628e-03 6.355577e-06
1.186500e+00 -8.867368e-03 6.352143e-06
1.187000e+00 -8.867108e-03 6.348714e-06
1.187500e+00 -8.866848e-03 6.345292e-06
1.188000e+00 -8.866776e-03 6.346096e-06
1.188500e+00 -8.866516e-03 6.342630e-06
1.189000e+00 -8.866256e-03 6.339147e-06
1.189500e+00 -8.865916e-03 6.358726e-06
1.190000e+00 -8.865657e-03 6.355244e-06
1.190500e+00 -8.865397e-03 6.351768e-06
1.191000e+00 -8.865138e-03 6.348299e-06
1.191500e+00 -8.864878e-03 6.344836e-06
1.192000e+00 -8.864619e-03 6.341380e-06
1.192500e+00 -8.864360e-03 6.337930e-06
1.193000e+00 -8.864100e-03 6.334486e-06
1.193500e+00 -8.863841e-03 6.331048e-06
1.194000e+00 -8.863582e-03 6.327617e-06
1.194500e+00 -8.863404e-03 6.346744e-06
1.195000e+00 -8.863145e-03 6.343325e-06
1.195500e+00 -8.862886e-03 6.339912e-06
1.196000e+00 -8.862628e-03 6.336505e-06
1.196500e+00 -8.862369e-03 6.333105e-06
1.197000e+00 -8.861950e-03 6.330611e-06
1.197500e+00 -8.861691e-03 6.327188e-06
1.198000e+00 -8.861433e-03 6.323771e-06
1.198500e+00 -8.861175e-03 6.320361e-06
1.199000e+00 -8.861012e-03 6.335354e-06
1.199500e+00 -8.860834e-03 6.354480e-06
1.200000e+00 -8.860576e-03 6.351087e-06
1.200500e+00 -8.860318e-03 6.347701e-06
1.201000e+00 -8.860061e-03 6.344320e-06
1.201500e+00 -8.859803e-03 6.340946e-06
1.202000e+00 -8.859545e-03 6.337578e-06
1.202500e+00 -8.859126e-03 6.335024e-06
1.203000e+00 -8.858869e-03 6.331639e-06
1.203500e+00 -8.858611e-03 6.328260e-06
1.204000e+00 -8.858354e-03 6.324887e-06
1.204500e+00 -8.858178e-03 6.344083e-06
1.205000e+00 -8.857920e-03 6.340722e-06
1.205500e+00 -8.857663e-03 6.337367e-06
1.206000e+00 -8.857406e-03 6.334019e-06
1.206500e+00 -8.857149e-03 6.330677e-06
1.207000e+00 -8.856892e-03 6.327341e-06
1.207500e+00 -8.856635e-03 6.324011e-06
1.208000e+00 -8.856218e-03 6.321931e-06
1.208500e+00 -8.855961e-03 6.318571e-06
1.209000e+00 -8.855705e-03 6.315217e-06
1.209500e+00 -8.855529e-03 6.334471e-06
1.210000e+00 -8.855273e-03 6.331129e-06
1.210500e+00 -8.855114e-03 6.346344e-06
1.211000e+00 -8.854858e-03 6.343007e-06
1.211500e+00 -8.854602e-03 6.339677e-06
1.212000e+00 -8.854346e-03 6.336352e-06
1.212500e+00 -8.854090e-03 6.333005e-06
1.213000e+00 -8.853834e-03 6.329674e-06
1.213500e+00 -8.853578e-03 6.326350e-06
1.214000e+00 -8.853322e-03 6.323033e-06
1.214500e+00 -8.853147e-03 6.342290e-06
1.215000e+00 -8.852892e-03 6.338985e-06
1.215500e+00 -8.852636e-03 6.335685e-06
1.216000e+00 -8.852381e-03 6.332392e-06
1.216500e+00 -8.852125e-03 6.329105e-06
1.217000e+00 -8.851870e-03 6.325824e-06
1.217500e+00 -8.851614e-03 6.322549e-06
1.218000e+00 -8.851359e-03 6.319281e-06
1.218500e+00 -8.851104e-03 6.315737e-06
1.219000e+00 -8.850849e-03 6.312448e-06
1.219500e+00 -8.850675e-03 6.331768e-06
1.220000e+00 -8.850420e-03 6.328490e-06
1.220500e+00 -8.850165e-03 6.325219e-06
1.221000e+00 -8.849910e-03 6.321954e-06
1.221500e+00 -8.849656e-03 6.318696e-06
1.222000e+00 -8.849401e-03 6.315443e-06
1.222500e+00 -8.849146e-03 6.312197e-06
1.223000e+00 -8.848892e-03 6.308957e-06
1.223500e+00 -8.848543e-03 6.326247e-06
1.224000e+00 -8.848289e-03 6.322835e-06
1.224500e+00 -8.848116e-03 6.342133e-06
1.225000e+00 -8.847862e-03 6.338873e-06
1.225500e+00 -8.847607e-03 6.335618e-06
1.226000e+00 -8.847353e-03 6.332371e-06
1.226500e+00 -8.847099e-03 6.329113e-06
1.227000e+00 -8.846845e-03 6.325866e-06
1.227500e+00 -8.846591e-03 6.322625e-06
1.228000e+00 -8.846338e-03 6.319391e-06
1.228500e+00 -8.846084e-03 6.316162e-06
1.229000e+00 -8.845830e-03 6.312940e-06
1.229500e+00 -8.845658e-03 6.332322e-06
1.230000e+00 -8.845404e-03 6.329111e-06
1.230500e+00 -8.845151e-03 6.325907e-06
1.231000e+00 -8.844898e-03 6.322709e-06
1.231500e+00 -8.844644e-03 6.319517e-06
1.232000e+00 -8.844391e-03 6.316331e-06
1.232500e+00 -8.844138e-03 6.313152e-06
1.233000e+00 -8.843885e-03 6.309978e-06
1.233500e+00 -8.843632e-03 6.306811e-06
1.234000e+00 -8.843379e-03 6.303650e-06
1.234500e+00 -8.843126e-03 6.300495e-06
1.235000e+00 -8.842889e-03 6.338638e-06
1.235500e+00 -8.842636e-03 6.335458e-06
1.236000e+00 -8.842384e-03 6.331615e-06
1.236500e+00 -8.842132e-03 6.328410e-06
1.237000e+00 -8.841879e-03 6.325210e-06
1.237500e+00 -8.841627e-03 6.322017e-06
1.238000e+00 -8.841374e-03 6.318830e-06
1.238500e+00 -8.841122e-03 6.315649e-06
1.239000e+00 -8.840870e-03 6.312475e-06
1.239500e+00 -8.840618e-03 6.309306e-06
1.240000e+00 -8.840447e-03 6.328743e-06
1.240500e+00 -8.840195e-03 6.325586e-06
1.241000e+00 -8.839943e-03 6.322436e-06
1.241500e+00 -8.839691e-03 6.319291e-06
1.242000e+00 -8.839439e-03 6.316153e-06
1.242500e+00 -8.839188e-03 6.313021e-06
1.243000e+00 -8.838936e-03 6.309895e-06
1.243500e+00 -8.838684e-03 6.306775e-06
1.244000e+00 -8.838433e-03 6.303661e-06
1.244500e+00 -8.838182e-03 6.300554e-06
1.245000e+00 -8.837930e-03 6.297453e-06
1.245500e+00 -8.837598e-03 6.318398e-06
1.246000e+00 -8.837347e-03 6.315271e-06
1.246500e+00 -8.837096e-03 6.312149e-06
1.247000e+00 -8.836845e-03 6.309033e-06
1.247500e+00 -8.836594e-03 6.305924e-06
1.248000e+00 -8.836452e-03 6.322508e-06
1.248500e+00 -8.836201e-03 6.319396e-06
1.249000e+00 -8.835951e-03 6.316289e-06
1.249500e+00 -8.835700e-03 6.313189e-06
1.250000e+00 -8.835450e-03 6.310095e-06
1.250500e+00 -8.835199e-03 6.307007e-06
1.251000e+00 -8.835032e-03 6.326815e-06
1.251500e+00 -8.834781e-03 6.323716e-06
1.252000e+00 -8.834531e-03 6.320623e-06
1.252500e+00 -8.834281e-03 6.317536e-06
1.253000e+00 -8.834031e-03 6.314455e-06
1.253500e+00 -8.833781e-03 6.311380e-06
1.254000e+00 -8.833531e-03 6.308311e-06
1.254500e+00 -8.833281e-03 6.305249e-06
1.255000e+00 -8.833032e-03 6.302193e-06
1.255500e+00 -8.832782e-03 6.299142e-06
1.256000e+00 -8.832532e-03 6.296098e-06
1.256500e+00 -8.832283e-03 6.293061e-06
1.257000e+00 -8.831949e-03 6.314429e-06
1.257500e+00 -8.831700e-03 6.311384e-06
1.258000e+00 -8.831450e-03 6.308345e-06
1.258500e+00 -8.831201e-03 6.305313e-06
1.259000e+00 -8.830952e-03 6.302286e-06
1.259500e+00 -8.830703e-03 6.299266e-06
1.260000e+00 -8.830454e-03 6.296252e-06
1.260500e+00 -8.830206e-03 6.293244e-06
1.261000e+00 -8.829957e-03 6.290242e-06
1.261500e+00 -8.829708e-03 6.287246e-06
1.262000e+00 -8.829460e-03 6.284257e-06
1.262500e+00 -8.829297e-03 6.304390e-06
1.263000e+00 -8.828946e-03 6.324380e-06
1.263500e+00 -8.828697e-03 6.321352e-06
1.264000e+00 -8.828449e-03 6.318330e-06
1.264500e+00 -8.828201e-03 6.315314e-06
1.265000e+00 -8.827953e-03 6.312305e-06
1.265500e+00 -8.827705e-03 6.309301e-06
1.266000e+00 -8.827457e-03 6.306304e-06
1.266500e+00 -8.827209e-03 6.303313e-06
1.267000e+00 -8.826961e-03 6.301971e-06
1.267500e+00 -8.826713e-03 6.298979e-06
1.268000e+00 -8.826466e-03 6.295994e-06
1.268500e+00 -8.826218e-03 6.293014e-06
1.269000e+00 -8.825888e-03 6.314410e-06
1.269500e+00 -8.825640e-03 6.311409e-06
1.270000e+00 -8.825393e-03 6.308413e-06
1.270500e+00 -8.825146e-03 6.305424e-06
1.271000e+00 -8.824899e-03 6.302441e-06
1.271500e+00 -8.824652e-03 6.299464e-06
1.272000e+00 -8.824322e-03 6.280250e-06
1.272500e+00 -8.824075e-03 6.277146e-06
1.273000e+00 -8.823829e-03 6.274048e-06
1.273500e+00 -8.823582e-03 6.270956e-06
1.274000e+00 -8.823336e-03 6.267870e-06
1.274500e+00 -8.823089e-03 6.264790e-06
1.275000e+00 -8.822843e-03 6.302829e-06
1.275500e+00 -8.822597e-03 6.299872e-06
1.276000e+00 -8.822351e-03 6.296921e-06
1.276500e+00 -8.822105e-03 6.293976e-06
1.277000e+00 -8.821859e-03 6.291037e-06
1.277500e+00 -8.821699e-03 6.270354e-06
1.278000e+00 -8.821367e-03 6.292182e-06
1.278500e+00 -8.821020e-03 6.310963e-06
1.279000e+00 -8.820774e-03 6.307892e-06
1.279500e+00 -8.820529e-03 6.304827e-06
1.280000e+00 -8.820284e-03 6.301768e-06
1.280500e+00 -8.820038e-03 6.298715e-06
1.281000e+00 -8.819793e-03 6.295668e-06
1.281500e+00 -8.819548e-03 6.292626e-06
1.282000e+00 -8.819303e-03 6.289591e-06
1.282500e+00 -8.819145e-03 6.310401e-06
1.283000e+00 -8.818900e-03 6.307348e-06
1.283500e+00 -8.818655e-03 6.304301e-06
1.284000e+00 -8.818410e-03 6.301259e-06
1.284500e+00 -8.818165e-03 6.298223e-06
1.285000e+00 -8.817920e-03 6.295194e-06
1.285500e+00 -8.817676e-03 6.292170e-06
1.286000e+00 -8.817431e-03 6.289152e-06
1.286500e+00 -8.817359e-03 6.284981e-06
1.287000e+00 -8.817114e-03 6.281954e-06
1.287500e+00 -8.816870e-03 6.278932e-06
1.288000e+00 -8.816540e-03 6.300568e-06
1.288500e+00 -8.816296e-03 6.297546e-06
1.289000e+00 -8.816052e-03 6.294529e-06
1.289500e+00 -8.815807e-03 6.291519e-06
1.290000e+00 -8.815563e-03 6.288514e-06
1.290500e+00 -8.815320e-03 6.285515e-06
1.291000e+00 -8.815076e-03 6.282522e-06
1.291500e+00 -8.814832e-03 6.279535e-06
1.292000e+00 -8.814588e-03 6.276554e-06
1.292500e+00 -8.814345e-03 6.273579e-06
1.293000e+00 -8.814101e-03 6.270609e-06
1.293500e+00 -8.813753e-03 6.290030e-06
1.294000e+00 -8.813509e-03 6.287067e-06
1.294500e+00 -8.813180e-03 6.309048e-06
1.295000e+00 -8.812937e-03 6.306072e-06
1.295500e+00 -8.812694e-03 6.303101e-06
1.296000e+00 -8.812451e-03 6.300136e-06
1.296500e+00 -8.812208e-03 6.300586e-06
1.297000e+00 -8.811965e-03 6.297592e-06
1.297500e+00 -8.811723e-03 6.294604e-06
1.298000e+00 -8.811480e-03 6.291622e-06
1.298500e+00 -8.811238e-03 6.288645e-06
1.299000e+00 -8.810995e-03 6.285674e-06
1.299500e+00 -8.810753e-03 6.282708e-06
1.300000e+00 -8.810511e-03 6.279748e-06
1.300500e+00 -8.810268e-03 6.276794e-06
1.301000e+00 -8.810026e-03 6.273846e-06
1.301500e+00 -8.809698e-03 6.296624e-06
1.302000e+00 -8.809456e-03 6.293645e-06
1.302500e+00 -8.809215e-03 6.290671e-06
1.303000e+00 -8.808973e-03 6.287703e-06
1.303500e+00 -8.808732e-03 6.284741e-06
1.304000e+00 -8.808490e-03 6.281784e-06
1.304500e+00 -8.808249e-03 6.278833e-06
1.305000e+00 -8.808007e-03 6.275888e-06
1.305500e+00 -8.807766e-03 6.272948e-06
1.306000e+00 -8.807525e-03 6.270015e-06
1.306500e+00 -8.807284e-03 6.267087e-06
1.307000e+00 -8.807043e-03 6.264164e-06
1.307500e+00 -8.806891e-03 6.285792e-06
1.308000e+00 -8.806650e-03 6.282869e-06
1.308500e+00 -8.806521e-03 6.301054e-06
1.309000e+00 -8.806280e-03 6.298130e-06
1.309500e+00 -8.806039e-03 6.295212e-06
1.310000e+00 -8.805799e-03 6.292300e-06
1.310500e+00 -8.805558e-03 6.289393e-06
1.311000e+00 -8.805318e-03 6.286493e-06
1.311500e+00 -8.805078e-03 6.283597e-06
1.312000e+00 -8.804837e-03 6.280708e-06
1.312500e+00 -8.804597e-03 6.277824e-06
1.313000e+00 -8.804357e-03 6.274945e-06
1.313500e+00 -8.804206e-03 6.296430e-06
1.314000e+00 -8.803966e-03 6.293538e-06
1.314500e+00 -8.803726e-03 6.290653e-06
1.315000e+00 -8.803486e-03 6.287773e-06
1.315500e+00 -8.803246e-03 6.284898e-06
1.316000e+00 -8.803007e-03 6.282030e-06
1.316500e+00 -8.802767e-03 6.279166e-06
1.317000e+00 -8.802528e-03 6.276309e-06
1.317500e+00 -8.802288e-03 6.273457e-06
1.318000e+00 -8.802049e-03 6.270611e-06
1.318500e+00 -8.801809e-03 6.267771e-06
1.319000e+00 -8.801570e-03 6.264936e-06
1.319500e+00 -8.801331e-03 6.262107e-06
1.320000e+00 -8.801092e-03 6.259283e-06
1.320500e+00 -8.800763e-03 6.283005e-06
1.321000e+00 -8.800525e-03 6.280152e-06
1.321500e+00 -8.800286e-03 6.277306e-06
1.322000e+00 -8.800048e-03 6.274465e-06
1.322500e+00 -8.799809e-03 6.271629e-06
1.323000e+00 -8.799571e-03 6.268800e-06
1.323500e+00 -8.799332e-03 6.265976e-06
1.324000e+00 -8.799094e-03 6.263157e-06
1.324500e+00 -8.798856e-03 6.260345e-06
1.325000e+00 -8.798511e-03 6.280655e-06
1.325500e+00 -8.798273e-03 6.277845e-06
1.326000e+00 -8.798035e-03 6.275040e-06
1.326500e+00 -8.797797e-03 6.272241e-06
1.327000e+00 -8.797651e-03 6.293448e-06
1.327500e+00 -8.797413e-03 6.290621e-06
1.328000e+00 -8.797175e-03 6.287800e-06
1.328500e+00 -8.796938e-03 6.284984e-06
1.329000e+00 -8.796700e-03 6.282174e-06
1.329500e+00 -8.796463e-03 6.279369e-06
1.330000e+00 -8.796226e-03 6.276571e-06
1.330500e+00 -8.795988e-03 6.273778e-06
1.331000e+00 -8.795751e-03 6.270990e-06
1.331500e+00 -8.795514e-03 6.268209e-06
1.332000e+00 -8.795277e-03 6.265433e-06
1.332500e+00 -8.795040e-03 6.262662e-06
1.333000e+00 -8.794803e-03 6.259898e-06
1.333500e+00 -8.794476e-03 6.283148e-06
1.334000e+00 -8.794240e-03 6.280375e-06
1.334500e+00 -8.794003e-03 6.277608e-06
1.335000e+00 -8.793767e-03 6.274846e-06
1.335500e+00 -8.793530e-03 6.272090e-06
1.336000e+00 -8.793294e-03 6.269340e-06
1.336500e+00 -8.793058e-03 6.266596e-06
1.337000e+00 -8.792822e-03 6.263857e-06
1.337500e+00 -8.792586e-03 6.261124e-06
1.338000e+00 -8.792350e-03 6.258553e-06
1.338500e+00 -8.792114e-03 6.255820e-06
1.339000e+00 -8.791878e-03 6.253093e-06
1.339500e+00 -8.791643e-03 6.250372e-06
1.340000e+00 -8.791521e-03 6.267629e-06
1.340500e+00 -8.791196e-03 6.290613e-06
1.341000e+00 -8.790960e-03 6.287873e-06
1.341500e+00 -8.790725e-03 6.285138e-06
1.342000e+00 -8.790489e-03 6.282409e-06
1.342500e+00 -8.790254e-03 6.279686e-06
1.343000e+00 -8.790019e-03 6.276968e-06
1.343500e+00 -8.789784e-03 6.274257e-06
1.344000e+00 -8.789549e-03 6.271550e-06
1.344500e+00 -8.789314e-03 6.268850e-06
1.345000e+00 -8.789079e-03 6.266155e-06
1.345500e+00 -8.788845e-03 6.263465e-06
1.346000e+00 -8.788610e-03 6.260781e-06
1.346500e+00 -8.788375e-03 6.258103e-06
1.347000e+00 -8.788141e-03 6.255431e-06
1.347500e+00 -8.787907e-03 6.252764e-06
1.348000e+00 -8.787584e-03 6.276034e-06
1.348500e+00 -8.787349e-03 6.273344e-06
1.349000e+00 -8.787115e-03 6.270660e-06
1.349500e+00 -8.786881e-03 6.267981e-06
1.350000e+00 -8.786648e-03 6.265308e-06
1.350500e+00 -8.786414e-03 6.262641e-06
1.351000e+00 -8.786180e-03 6.259979e-06
1.351500e+00 -8.785946e-03 6.257323e-06
1.352000e+00 -8.785713e-03 6.254673e-06
1.352500e+00 -8.785479e-03 6.252028e-06
1.353000e+00 -8.785246e-03 6.249389e-06
1.353500e+00 -8.785013e-03 6.246755e-06
1.354000e+00 -8.784780e-03 6.244128e-06
1.354500e+00 -8.784638e-03 6.265845e-06
1.355000e+00 -8.784405e-03 6.263192e-06
1.355500e+00 -8.784172e-03 6.260545e-06
1.356000e+00 -8.783939e-03 6.257904e-06
1.356500e+00 -8.783706e-03 6.255268e-06
1.357000e+00 -8.783473e-03 6.252638e-06
1.357500e+00 -8.783132e-03 6.273221e-06
1.358000e+00 -8.782899e-03 6.270601e-06
1.358500e+00 -8.782667e-03 6.267987e-06
1.359000e+00 -8.782434e-03 6.265378e-06
1.359500e+00 -8.782202e-03 6.262775e-06
1.360000e+00 -8.781970e-03 6.260177e-06
1.360500e+00 -8.781737e-03 6.257585e-06
1.361000e+00 -8.781505e-03 6.254999e-06
1.361500e+00 -8.781365e-03 6.277331e-06
1.362000e+00 -8.781133e-03 6.274727e-06
1.362500e+00 -8.780901e-03 6.272129e-06
1.363000e+00 -8.780887e-03 6.267768e-06
1.363500e+00 -8.780655e-03 6.265177e-06
1.364000e+00 -8.780423e-03 6.262592e-06
1.364500e+00 -8.780191e-03 6.260012e-06
1.365000e+00 -8.779960e-03 6.257438e-06
1.365500e+00 -8.779728e-03 6.254870e-06
1.366000e+00 -8.779497e-03 6.252307e-06
1.366500e+00 -8.779265e-03 6.249750e-06
1.367000e+00 -8.779034e-03 6.247198e-06
1.367500e+00 -8.778803e-03 6.244652e-06
1.368000e+00 -8.778571e-03 6.242112e-06
1.368500e+00 -8.778340e-03 6.239578e-06
1.369000e+00 -8.778201e-03 6.262083e-06
1.369500e+00 -8.777970e-03 6.259541e-06
1.370000e+00 -8.777739e-03 6.257004e-06
1.370500e+00 -8.777508e-03 6.254474e-06
1.371000e+00 -8.777277e-03 6.251948e-06
1.371500e+00 -8.777047e-03 6.249429e-06
1.372000e+00 -8.776816e-03 6.246915e-06
1.372500e+00 -8.776586e-03 6.244407e-06
1.373000e+00 -8.776355e-03 6.241904e-06
1.373500e+00 -8.776125e-03 6.239407e-06
1.374000e+00 -8.775895e-03 6.236915e-06
1.374500e+00 -8.775557e-03 6.257545e-06
1.375000e+00 -8.775327e-03 6.255063e-06
1.375500e+00 -8.775098e-03 6.252226e-06
1.376000e+00 -8.774959e-03 6.275050e-06
1.376500e+00 -8.774729e-03 6.272539e-06
1.377000e+00 -8.774499e-03 6.270034e-06
1.377500e+00 -8.774270e-03 6.267534e-06
1.378000e+00 -8.774040e-03 6.265040e-06
1.378500e+00 -8.773811e-03 6.262552e-06
1.379000e+00 -8.773581e-03 6.260069e-06
1.379500e+00 -8.773352e-03 6.257592e-06
1.380000e+00 -8.773123e-03 6.255121e-06
1.380500e+00 -8.772893e-03 6.252655e-06
1.381000e+00 -8.772664e-03 6.250195e-06
1.381500e+00 -8.772435e-03 6.247741e-06
1.382000e+00 -8.772206e-03 6.245292e-06
1.382500e+00 -8.771977e-03 6.242849e-06
1.383000e+00 -8.771749e-03 6.241579e-06
1.383500e+00 -8.771520e-03 6.239119e-06
1.384000e+00 -8.771201e-03 6.262595e-06
1.384500e+00 -8.770973e-03 6.260122e-06
1.385000e+00 -8.770744e-03 6.257654e-06
1.385500e+00 -8.770516e-03 6.255192e-06
1.386000e+00 -8.770288e-03 6.252736e-06
1.386500e+00 -8.770060e-03 6.250285e-06
1.387000e+00 -8.769832e-03 6.247840e-06
1.387500e+00 -8.769604e-03 6.245400e-06
1.388000e+00 -8.769376e-03 6.242966e-06
1.388500e+00 -8.769148e-03 6.240537e-06
1.389000e+00 -8.768920e-03 6.238114e-06
1.389500e+00 -8.768693e-03 6.235696e-06
1.390000e+00 -8.768465e-03 6.233284e-06
1.390500e+00 -8.768238e-03 6.230878e-06
1.391000e+00 -8.768010e-03 6.228477e-06
1.391500e+00 -8.767783e-03 6.226081e-06
1.392000e+00 -8.767556e-03 6.223691e-06
1.392500e+00 -8.767236e-03 6.247822e-06
1.393000e+00 -8.767009e-03 6.245443e-06
1.393500e+00 -8.766782e-03 6.245611e-06
1.394000e+00 -8.766555e-03 6.243210e-06
1.394500e+00 -8.766328e-03 6.240815e-06
1.395000e+00 -8.765996e-03 6.222817e-06
1.395500e+00 -8.765769e-03 6.220381e-06
1.396000e+00 -8.765543e-03 6.217950e-06
1.396500e+00 -8.765316e-03 6.254211e-06
1.397000e+00 -8.765090e-03 6.251841e-06
1.397500e+00 -8.764863e-03 6.249476e-06
1.398000e+00 -8.764637e-03 6.247116e-06
1.398500e+00 -8.764411e-03 6.244762e-06
1.399000e+00 -8.764185e-03 6.242413e-06
1.399500e+00 -8.763959e-03 6.240070e-06
1.400000e+00 -8.763733e-03 6.237732e-06
1.400500e+00 -8.763601e-03 6.260809e-06
1.401000e+00 -8.763375e-03 6.258458e-06
1.401500e+00 -8.763149e-03 6.256113e-06
1.402000e+00 -8.762924e-03 6.253772e-06
1.402500e+00 -8.762698e-03 6.251438e-06
1.403000e+00 -8.762473e-03 6.249108e-06
1.403500e+00 -8.762358e-03 6.228854e-06
1.404000e+00 -8.762133e-03 6.226476e-06
1.404500e+00 -8.761908e-03 6.224104e-06
1.405000e+00 -8.761683e-03 6.221736e-06
1.405500e+00 -8.761457e-03 6.219374e-06
1.406000e+00 -8.761232e-03 6.217017e-06
1.406500e+00 -8.761007e-03 6.214666e-06
1.407000e+00 -8.760690e-03 6.193671e-06
1.407500e+00 -8.760465e-03 6.191208e-06
1.408000e+00 -8.760134e-03 6.214409e-06
1.408500e+00 -8.759909e-03 6.211934e-06
1.409000e+00 -8.759685e-03 6.255015e-06
1.409500e+00 -8.759460e-03 6.252662e-06
1.410000e+00 -8.759236e-03 6.250313e-06
1.410500e+00 -8.759012e-03 6.247970e-06
1.411000e+00 -8.758788e-03 6.245632e-06
1.411500e+00 -8.758564e-03 6.243300e-06
1.412000e+00 -8.758340e-03 6.240973e-06
1.412500e+00 -8.758116e-03 6.238651e-06
1.413000e+00 -8.757892e-03 6.236334e-06
1.413500e+00 -8.757669e-03 6.234023e-06
1.414000e+00 -8.757445e-03 6.231717e-06
1.414500e+00 -8.757222e-03 6.229417e-06
1.415000e+00 -8.756998e-03 6.227122e-06
1.415500e+00 -8.756775e-03 6.224832e-06
1.416000e+00 -8.756456e-03 6.204003e-06
1.416500e+00 -8.756331e-03 6.228192e-06
1.417000e+00 -8.756108e-03 6.225749e-06
1.417500e+00 -8.755885e-03 6.223312e-06
1.418000e+00 -8.755662e-03 6.220879e-06
1.418500e+00 -8.755439e-03 6.218451e-06
1.419000e+00 -8.755216e-03 6.216029e-06
1.419500e+00 -8.754994e-03 6.213612e-06
1.420000e+00 -8.754771e-03 6.211200e-06
1.420500e+00 -8.754355e-03 6.210186e-06
1.421000e+00 -8.754230e-03 6.234344e-06
1.421500e+00 -8.754008e-03 6.233097e-06
1.422000e+00 -8.753786e-03 6.230628e-06
1.422500e+00 -8.753564e-03 6.228165e-06
1.423000e+00 -8.753342e-03 6.225706e-06
1.423500e+00 -8.753023e-03 6.207451e-06
1.424000e+00 -8.752801e-03 6.204905e-06
1.424500e+00 -8.752697e-03 6.224420e-06
1.425000e+00 -8.752574e-03 6.248633e-06
1.425500e+00 -8.752352e-03 6.246086e-06
1.426000e+00 -8.752131e-03 6.243543e-06
1.426500e+00 -8.751910e-03 6.241005e-06
1.427000e+00 -8.751493e-03 6.240300e-06
1.427500e+00 -8.751272e-03 6.237734e-06
1.428000e+00 -8.751051e-03 6.235173e-06
1.428500e+00 -8.750830e-03 6.232617e-06
1.429000e+00 -8.750609e-03 6.230066e-06
1.429500e+00 -8.750388e-03 6.227520e-06
1.430000e+00 -8.750168e-03 6.224978e-06
1.430500e+00 -8.749947e-03 6.222442e-06
1.431000e+00 -8.749726e-03 6.219910e-06
1.431500e+00 -8.749506e-03 6.217384e-06
1.432000e+00 -8.749286e-03 6.214862e-06
1.432500e+00 -8.749065e-03 6.212346e-06
1.433000e+00 -8.748845e-03 6.209834e-06
1.433500e+00 -8.748723e-03 6.234132e-06
1.434000e+00 -8.748503e-03 6.231628e-06
1.434500e+00 -8.748283e-03 6.229129e-06
1.435000e+00 -8.748063e-03 6.226636e-06
1.435500e+00 -8.747648e-03 6.225740e-06
1.436000e+00 -8.747429e-03 6.223222e-06
1.436500e+00 -8.747209e-03 6.220710e-06
1.437000e+00 -8.746990e-03 6.218202e-06
1.437500e+00 -8.746886e-03 6.238420e-06
1.438000e+00 -8.746667e-03 6.235921e-06
1.438500e+00 -8.746448e-03 6.233426e-06
1.439000e+00 -8.746228e-03 6.231107e-06
1.439500e+00 -8.746009e-03 6.228608e-06
1.440000e+00 -8.745790e-03 6.226115e-06
1.440500e+00 -8.745571e-03 6.223627e-06
1.441000e+00 -8.745353e-03 6.221143e-06
1.441500e+00 -8.745134e-03 6.218664e-06
1.442000e+00 -8.745014e-03 6.242935e-06
1.442500e+00 -8.744795e-03 6.240464e-06
1.443000e+00 -8.744577e-03 6.237998e-06
1.443500e+00 -8.744358e-03 6.235537e-06
1.444000e+00 -8.744140e-03 6.233081e-06
1.444500e+00 -8.743921e-03 6.230630e-06
1.445000e+00 -8.743703e-03 6.228183e-06
1.445500e+00 -8.743485e-03 6.225741e-06
1.446000e+00 -8.743267e-03 6.223305e-06
1.446500e+00 -8.743049e-03 6.220873e-06
1.447000e+00 -8.742831e-03 6.218446e-06
1.447500e+00 -8.742613e-03 6.216023e-06
1.448000e+00 -8.742396e-03 6.213606e-06
1.448500e+00 -8.742178e-03 6.211193e-06
1.449000e+00 -8.741961e-03 6.208785e-06
1.449500e+00 -8.741743e-03 6.206382e-06
1.450000e+00 -8.741625e-03 6.231120e-06
1.450500e+00 -8.741407e-03 6.228682e-06
1.451000e+00 -8.741190e-03 6.226248e-06
1.451500e+00 -8.740973e-03 6.223819e-06
1.452000e+00 -8.740755e-03 6.221395e-06
1.452500e+00 -8.740538e-03 6.218975e-06
1.453000e+00 -8.740321e-03 6.216561e-06
1.453500e+00 -8.740104e-03 6.214151e-06
1.454000e+00 -8.739887e-03 6.211746e-06
1.454500e+00 -8.739671e-03 6.209346e-06
1.455000e+00 -8.739454e-03 6.206950e-06
1.455500e+00 -8.739237e-03 6.204559e-06
1.456000e+00 -8.739021e-03 6.202173e-06
1.456500e+00 -8.738804e-03 6.199792e-06
1.457000e+00 -8.738588e-03 6.197416e-06
1.457500e+00 -8.738372e-03 6.195044e-06
1.458000e+00 -8.738256e-03 6.218396e-06
1.458500e+00 -8.738039e-03 6.215996e-06
1.459000e+00 -8.737823e-03 6.213601e-06
1.459500e+00 -8.737607e-03 6.211211e-06
1.460000e+00 -8.737275e-03 6.235444e-06
1.460500e+00 -8.737060e-03 6.233044e-06
1.461000e+00 -8.736844e-03 6.230650e-06
1.461500e+00 -8.736628e-03 6.228260e-06
1.462000e+00 -8.736413e-03 6.225875e-06
1.462500e+00 -8.736297e-03 6.199932e-06
1.463000e+00 -8.735983e-03 6.225672e-06
1.463500e+00 -8.735767e-03 6.223125e-06
1.464000e+00 -8.735552e-03 6.220582e-06
1.464500e+00 -8.735337e-03 6.218044e-06
1.465000e+00 -8.735122e-03 6.215510e-06
1.465500e+00 -8.734907e-03 6.212981e-06
1.466000e+00 -8.734890e-03 6.208314e-06
1.466500e+00 -8.734674e-03 6.205784e-06
1.467000e+00 -8.734362e-03 6.231389e-06
1.467500e+00 -8.734147e-03 6.228842e-06
1.468000e+00 -8.733932e-03 6.226300e-06
1.468500e+00 -8.733717e-03 6.223763e-06
1.469000e+00 -8.733503e-03 6.221230e-06
1.469500e+00 -8.733288e-03 6.218701e-06
1.470000e+00 -8.733074e-03 6.216178e-06
1.470500e+00 -8.732859e-03 6.213658e-06
1.471000e+00 -8.732645e-03 6.211144e-06
1.471500e+00 -8.732431e-03 6.208634e-06
1.472000e+00 -8.732217e-03 6.206128e-06
1.472500e+00 -8.732003e-03 6.203112e-06
1.473000e+00 -8.731789e-03 6.200586e-06
1.473500e+00 -8.731575e-03 6.198064e-06
1.474000e+00 -8.731361e-03 6.195547e-06
1.474500e+00 -8.731246e-03 6.219787e-06
1.475000e+00 -8.731032e-03 6.217276e-06
1.475500e+00 -8.730819e-03 6.214770e-06
1.476000e+00 -8.730605e-03 6.212269e-06
1.476500e+00 -8.730391e-03 6.209772e-06
1.477000e+00 -8.730178e-03 6.207280e-06
1.477500e+00 -8.729965e-03 6.204792e-06
1.478000e+00 -8.729751e-03 6.202309e-06
1.478500e+00 -8.729538e-03 6.199831e-06
1.479000e+00 -8.729325e-03 6.197357e-06
1.479500e+00 -8.729112e-03 6.194887e-06
1.480000e+00 -8.728899e-03 6.192423e-06
1.480500e+00 -8.728686e-03 6.189962e-06
1.481000e+00 -8.728473e-03 6.187507e-06
1.481500e+00 -8.728261e-03 6.185056e-06
1.482000e+00 -8.728048e-03 6.182609e-06
1.482500e+00 -8.727938e-03 6.207915e-06
1.483000e+00 -8.727606e-03 6.232187e-06
1.483500e+00 -8.727394e-03 6.229717e-06
1.484000e+00 -8.727181e-03 6.227251e-06
1.484500e+00 -8.726969e-03 6.224789e-06
1.485000e+00 -8.726757e-03 6.222332e-06
1.485500e+00 -8.726545e-03 6.219880e-06
1.486000e+00 -8.726333e-03 6.217432e-06
1.486500e+00 -8.726121e-03 6.214989e-06
1.487000e+00 -8.725909e-03 6.212550e-06
1.487500e+00 -8.725697e-03 6.210116e-06
1.488000e+00 -8.725485e-03 6.207686e-06
1.488500e+00 -8.725274e-03 6.205261e-06
1.489000e+00 -8.725062e-03 6.202841e-06
1.489500e+00 -8.724851e-03 6.200425e-06
1.490000e+00 -8.724639e-03 6.198014e-06
1.490500e+00 -8.724428e-03 6.195607e-06
1.491000e+00 -8.724217e-03 6.193204e-06
1.491500e+00 -8.724006e-03 6.190807e-06
1.492000e+00 -8.723688e-03 6.218809e-06
1.492500e+00 -8.723478e-03 6.216406e-06
1.493000e+00 -8.723267e-03 6.214009e-06
1.493500e+00 -8.723056e-03 6.211615e-06
1.494000e+00 -8.722845e-03 6.209227e-06
1.494500e+00 -8.722634e-03 6.206842e-06
1.495000e+00 -8.722424e-03 6.204463e-06
1.495500e+00 -8.722213e-03 6.202088e-06
1.496000e+00 -8.722003e-03 6.199717e-06
1.496500e+00 -8.721793e-03 6.197351e-06
1.497000e+00 -8.721582e-03 6.194989e-06
1.497500e+00 -8.721372e-03 6.192632e-06
1.498000e+00 -8.721162e-03 6.190279e-06
1.498500e+00 -8.720952e-03 6.187931e-06
1.499000e+00 -8.720742e-03 6.185587e-06
1.499500e+00 -8.720532e-03 6.183248e-06
1.500000e+00 -8.720323e-03 6.180913e-06
1.500500e+00 -8.720113e-03 6.178583e-06
1.501000e+00 -8.719903e-03 6.176257e-06
1.501500e+00 -8.719585e-03 6.205383e-06
1.502000e+00 -8.719506e-03 6.224183e-06
1.502500e+00 -8.719296e-03 6.221821e-06
1.503000e+00 -8.719087e-03 6.219464e-06
1.503500e+00 -8.718878e-03 6.217111e-06
1.504000e+00 -8.718669e-03 6.214763e-06
1.504500e+00 -8.718460e-03 6.212419e-06
1.505000e+00 -8.718251e-03 6.210080e-06
1.505500e+00 -8.718042e-03 6.207745e-06
1.506000e+00 -8.717833e-03 6.205415e-06
1.506500e+00 -8.717624e-03 6.203089e-06
1.507000e+00 -8.717415e-03 6.200768e-06
1.507500e+00 -8.717207e-03 6.198451e-06
1.508000e+00 -8.716998e-03 6.196139e-06
1.508500e+00 -8.716790e-03 6.193832e-06
1.509000e+00 -8.716581e-03 6.191528e-06
1.509500e+00 -8.716373e-03 6.189230e-06
1.510000e+00 -8.716165e-03 6.186936e-06
1.510500e+00 -8.715957e-03 6.184646e-06
1.511000e+00 -8.715748e-03 6.182361e-06
1.511500e+00 -8.715432e-03 6.211241e-06
1.512000e+00 -8.715224e-03 6.208944e-06
1.512500e+00 -8.715016e-03 6.206651e-06
1.513000e+00 -8.714809e-03 6.204363e-06
1.513500e+00 -8.714601e-03 6.202079e-06
1.514000e+00 -8.714393e-03 6.199800e-06
1.514500e+00 -8.714186e-03 6.197525e-06
1.515000e+00 -8.713978e-03 6.195255e-06
1.515500e+00 -8.713771e-03 6.192989e-06
1.516000e+00 -8.713564e-03 6.190727e-06
1.516500e+00 -8.713357e-03 6.188470e-06
1.517000e+00 -8.713150e-03 6.186218e-06
1.517500e+00 -8.712943e-03 6.183970e-06
1.518000e+00 -8.712736e-03 6.181726e-06
1.518500e+00 -8.712529e-03 6.179487e-06
1.519000e+00 -8.712322e-03 6.177252e-06
1.519500e+00 -8.712115e-03 6.175022e-06
1.520000e+00 -8.711909e-03 6.172797e-06
1.520500e+00 -8.711702e-03 6.170575e-06
1.521000e+00 -8.711607e-03 6.198432e-06
1.521500e+00 -8.711401e-03 6.196206e-06
1.522000e+00 -8.711195e-03 6.193985e-06
1.522500e+00 -8.710988e-03 6.191768e-06
1.523000e+00 -8.710782e-03 6.189555e-06
1.523500e+00 -8.710576e-03 6.187347e-06
1.524000e+00 -8.710370e-03 6.185143e-06
1.524500e+00 -8.710164e-03 6.182943e-06
1.525000e+00 -8.709958e-03 6.180748e-06
1.525500e+00 -8.709752e-03 6.178558e-06
1.526000e+00 -8.709547e-03 6.176372e-06
1.526500e+00 -8.709220e-03 6.200967e-06
1.527000e+00 -8.709014e-03 6.198795e-06
1.527500e+00 -8.708808e-03 6.196628e-06
1.528000e+00 -8.708603e-03 6.194465e-06
1.528500e+00 -8.708398e-03 6.192307e-06
1.529000e+00 -8.708192e-03 6.190152e-06
1.529500e+00 -8.707987e-03 6.188003e-06
1.530000e+00 -8.707782e-03 6.185857e-06
1.530500e+00 -8.707577e-03 6.183716e-06
1.531000e+00 -8.707372e-03 6.181580e-06
1.531500e+00 -8.707167e-03 6.179448e-06
1.532000e+00 -8.706852e-03 6.209546e-06
1.532500e+00 -8.706648e-03 6.207385e-06
1.533000e+00 -8.706443e-03 6.205228e-06
1.533500e+00 -8.706239e-03 6.203077e-06
1.534000e+00 -8.706034e-03 6.200929e-06
1.534500e+00 -8.705830e-03 6.198786e-06
1.535000e+00 -8.705626e-03 6.196648e-06
1.535500e+00 -8.705422e-03 6.194513e-06
1.536000e+00 -8.705217e-03 6.192384e-06
1.536500e+00 -8.705013e-03 6.190258e-06
1.537000e+00 -8.704921e-03 6.159586e-06
1.537500e+00 -8.704717e-03 6.157282e-06
1.538000e+00 -8.704513e-03 6.154982e-06
1.538500e+00 -8.704310e-03 6.152686e-06
1.539000e+00 -8.704106e-03 6.150395e-06
1.539500e+00 -8.703902e-03 6.148107e-06
1.540000e+00 -8.703587e-03 6.177968e-06
1.540500e+00 -8.703383e-03 6.175661e-06
1.541000e+00 -8.703180e-03 6.173359e-06
1.541500e+00 -8.702977e-03 6.171060e-06
1.542000e+00 -8.702774e-03 6.168766e-06
1.542500e+00 -8.702684e-03 6.196776e-06
1.543000e+00 -8.702481e-03 6.194469e-06
1.543500e+00 -8.702278e-03 6.192166e-06
1.544000e+00 -8.702075e-03 6.189867e-06
1.544500e+00 -8.701872e-03 6.187572e-06
1.545000e+00 -8.701669e-03 6.185281e-06
1.545500e+00 -8.701466e-03 6.182994e-06
1.546000e+00 -8.701041e-03 6.183265e-06
1.546500e+00 -8.700839e-03 6.181052e-06
1.547000e+00 -8.700636e-03 6.178745e-06
1.547500e+00 -8.700434e-03 6.176442e-06
1.548000e+00 -8.700232e-03 6.174143e-06
1.548500e+00 -8.700030e-03 6.171848e-06
1.549000e+00 -8.699828e-03 6.169558e-06
1.549500e+00 -8.699626e-03 6.167271e-06
1.550000e+00 -8.699425e-03 6.164989e-06
1.550500e+00 -8.699350e-03 6.185745e-06
1.551000e+00 -8.699148e-03 6.183456e-06
1.551500e+00 -8.698947e-03 6.181171e-06
1.552000e+00 -8.698745e-03 6.178890e-06
1.552500e+00 -8.698655e-03 6.206472e-06
1.553000e+00 -8.698454e-03 6.204179e-06
1.553500e+00 -8.698252e-03 6.201890e-06
1.554000e+00 -8.698051e-03 6.199605e-06
1.554500e+00 -8.697850e-03 6.197324e-06
1.555000e+00 -8.697649e-03 6.195047e-06
1.555500e+00 -8.708284e-03 6.198373e-06
1.556000e+00 -8.708078e-03 6.195645e-06
1.556500e+00 -8.707873e-03 6.192922e-06
1.557000e+00 -8.707668e-03 6.190204e-06
1.557500e+00 -8.707463e-03 6.187490e-06
1.558000e+00 -8.707258e-03 6.184780e-06
1.558500e+00 -8.707053e-03 6.182075e-06
1.559000e+00 -8.706848e-03 6.179375e-06
1.559500e+00 -8.706644e-03 6.176679e-06
1.560000e+00 -8.706439e-03 6.173987e-06
1.560500e+00 -8.706234e-03 6.171300e-06
1.561000e+00 -8.706030e-03 6.168618e-06
1.561500e+00 -8.705825e-03 6.165940e-06
1.562000e+00 -8.705621e-03 6.163266e-06
1.562500e+00 -8.705306e-03 6.140655e-06
1.563000e+00 -8.705102e-03 6.191133e-06
1.563500e+00 -8.704898e-03 6.188430e-06
1.564000e+00 -8.704695e-03 6.185732e-06
1.564500e+00 -8.704491e-03 6.183038e-06
1.565000e+00 -8.704287e-03 6.180349e-06
1.565500e+00 -8.704083e-03 6.177665e-06
1.566000e+00 -8.703880e-03 6.174985e-06
1.566500e+00 -8.703676e-03 6.172310e-06
1.567000e+00 -8.703473e-03 6.169639e-06
1.567500e+00 -8.703385e-03 6.143032e-06
1.568000e+00 -8.703181e-03 6.140260e-06
1.568500e+00 -8.702978e-03 6.137493e-06
1.569000e+00 -8.702775e-03 6.134731e-06
1.569500e+00 -8.702572e-03 6.131973e-06
1.570000e+00 -8.702368e-03 6.129220e-06
1.570500e+00 -8.702165e-03 6.126471e-06
1.571000e+00 -8.701818e-03 6.157386e-06
1.571500e+00 -8.701732e-03 6.185388e-06
1.572000e+00 -8.701529e-03 6.182606e-06
1.572500e+00 -8.701326e-03 6.179829e-06
1.573000e+00 -8.701124e-03 6.177057e-06
1.573500e+00 -8.700921e-03 6.174288e-06
1.574000e+00 -8.700719e-03 6.171525e-06
1.574500e+00 -8.700516e-03 6.168765e-06
1.575000e+00 -8.700199e-03 6.198780e-06
1.575500e+00 -8.699997e-03 6.196030e-06
1.576000e+00 -8.699795e-03 6.193284e-06
1.576500e+00 -8.699593e-03 6.190543e-06
1.577000e+00 -8.699391e-03 6.187806e-06
1.577500e+00 -8.699189e-03 6.185074e-06
1.578000e+00 -8.698987e-03 6.182346e-06
1.578500e+00 -8.698785e-03 6.179623e-06
1.579000e+00 -8.698583e-03 6.176904e-06
1.579500e+00 -8.698382e-03 6.174190e-06
1.580000e+00 -8.698180e-03 6.171480e-06
1.580500e+00 -8.697979e-03 6.168774e-06
1.581000e+00 -8.697777e-03 6.166073e-06
1.581500e+00 -8.697576e-03 6.163376e-06
1.582000e+00 -8.697374e-03 6.160684e-06
1.582500e+00 -8.697173e-03 6.157996e-06
1.583000e+00 -8.696972e-03 6.155313e-06
1.583500e+00 -8.696771e-03 6.152634e-06
1.584000e+00 -8.696688e-03 6.180026e-06
1.584500e+00 -8.696487e-03 6.177319e-06
1.585000e+00 -8.696286e-03 6.174617e-06
1.585500e+00 -8.696085e-03 6.171919e-06
1.586000e+00 -8.695884e-03 6.169226e-06
1.586500e+00 -8.695683e-03 6.166537e-06
1.587000e+00 -8.695483e-03 6.163852e-06
1.587500e+00 -8.695282e-03 6.161172e-06
1.588000e+00 -8.695082e-03 6.158497e-06
1.588500e+00 -8.694881e-03 6.155826e-06
1.589000e+00 -8.694840e-03 6.184433e-06
1.589500e+00 -8.694640e-03 6.181767e-06
1.590000e+00 -8.694440e-03 6.179105e-06
1.590500e+00 -8.694240e-03 6.176448e-06
1.591000e+00 -8.694040e-03 6.173795e-06
1.591500e+00 -8.693840e-03 6.171147e-06
1.592000e+00 -8.693640e-03 6.168503e-06
1.592500e+00 -8.693440e-03 6.165863e-06
1.593000e+00 -8.693240e-03 6.163228e-06
1.593500e+00 -8.693040e-03 6.160597e-06
1.594000e+00 -8.692841e-03 6.157971e-06
1.594500e+00 -8.692526e-03 6.190661e-06
1.595000e+00 -8.692327e-03 6.187996e-06
1.595500e+00 -8.692128e-03 6.185336e-06
1.596000e+00 -8.691929e-03 6.182681e-06
1.596500e+00 -8.691730e-03 6.180030e-06
1.597000e+00 -8.691530e-03 6.177383e-06
1.597500e+00 -8.691332e-03 6.174741e-06
1.598000e+00 -8.691133e-03 6.172103e-06
1.598500e+00 -8.690934e-03 6.169470e-06
1.599000e+00 -8.690735e-03 6.166842e-06
1.599500e+00 -8.690536e-03 6.164217e-06
1.600000e+00 -8.690338e-03 6.161598e-06
1.600500e+00 -8.690139e-03 6.158982e-06
1.601000e+00 -8.689941e-03 6.156372e-06
1.601500e+00 -8.689743e-03 6.153765e-06
1.602000e+00 -8.689544e-03 6.151163e-06
1.602500e+00 -8.689346e-03 6.148566e-06
1.603000e+00 -8.689148e-03 6.145973e-06
1.603500e+00 -8.689071e-03 6.173541e-06
1.604000e+00 -8.688873e-03 6.170918e-06
1.604500e+00 -8.688675e-03 6.168299e-06
1.605000e+00 -8.688477e-03 6.165685e-06
1.605500e+00 -8.688279e-03 6.163075e-06
1.606000e+00 -8.688081e-03 6.160470e-06
1.606500e+00 -8.687884e-03 6.157870e-06
1.607000e+00 -8.687686e-03 6.155273e-06
1.607500e+00 -8.687488e-03 6.152682e-06
1.608000e+00 -8.687291e-03 6.150095e-06
1.608500e+00 -8.687093e-03 6.147512e-06
1.609000e+00 -8.686896e-03 6.144934e-06
1.609500e+00 -8.686699e-03 6.142360e-06
1.610000e+00 -8.686501e-03 6.139791e-06
1.610500e+00 -8.686304e-03 6.137226e-06
1.611000e+00 -8.686107e-03 6.134666e-06
1.611500e+00 -8.685910e-03 6.132110e-06
1.612000e+00 -8.685713e-03 6.129559e-06
1.612500e+00 -8.685516e-03 6.127012e-06
1.613000e+00 -8.685319e-03 6.124470e-06
1.613500e+00 -8.685123e-03 6.121932e-06
1.614000e+00 -8.684771e-03 6.160075e-06
1.614500e+00 -8.684454e-03 6.192442e-06
1.615000e+00 -8.684258e-03 6.189852e-06
1.615500e+00 -8.684062e-03 6.187266e-06
1.616000e+00 -8.683866e-03 6.184685e-06
1.616500e+00 -8.683670e-03 6.182109e-06
1.617000e+00 -8.683474e-03 6.179536e-06
1.617500e+00 -8.683278e-03 6.176969e-06
1.618000e+00 -8.683082e-03 6.174406e-06
1.618500e+00 -8.682886e-03 6.171847e-06
1.619000e+00 -8.682691e-03 6.169293e-06
1.619500e+00 -8.682495e-03 6.166743e-06
1.620000e+00 -8.682299e-03 6.164198e-06
1.620500e+00 -8.682104e-03 6.161658e-06
1.621000e+00 -8.681909e-03 6.159121e-06
1.621500e+00 -8.681713e-03 6.156590e-06
1.622000e+00 -8.681518e-03 6.154063e-06
1.622500e+00 -8.681323e-03 6.151540e-06
1.623000e+00 -8.681128e-03 6.149022e-06
1.623500e+00 -8.680933e-03 6.146508e-06
1.624000e+00 -8.680738e-03 6.143999e-06
1.624500e+00 -8.680543e-03 6.141494e-06
1.625000e+00 -8.680348e-03 6.139441e-06
1.625500e+00 -8.680031e-03 6.172738e-06
1.626000e+00 -8.679837e-03 6.171081e-06
1.626500e+00 -8.679642e-03 6.169429e-06
1.627000e+00 -8.679448e-03 6.167780e-06
1.627500e+00 -8.679254e-03 6.166135e-06
1.628000e+00 -8.679059e-03 6.164494e-06
1.628500e+00 -8.678865e-03 6.162906e-06
1.629000e+00 -8.678671e-03 6.161265e-06
1.629500e+00 -8.678477e-03 6.159629e-06
1.630000e+00 -8.678283e-03 6.157996e-06
1.630500e+00 -8.678089e-03 6.156367e-06
1.631000e+00 -8.677895e-03 6.154742e-06
1.631500e+00 -8.677701e-03 6.153121e-06
1.632000e+00 -8.677508e-03 6.151504e-06
1.632500e+00 -8.677314e-03 6.149890e-06
1.633000e+00 -8.677120e-03 6.148281e-06
1.633500e+00 -8.676927e-03 6.146676e-06
1.634000e+00 -8.676734e-03 6.145074e-06
1.634500e+00 -8.676540e-03 6.143477e-06
1.635000e+00 -8.676347e-03 6.141883e-06
1.635500e+00 -8.676154e-03 6.140293e-06
1.636000e+00 -8.675961e-03 6.138707e-06
1.636500e+00 -8.675768e-03 6.137125e-06
1.637000e+00 -8.675454e-03 6.170191e-06
1.637500e+00 -8.675261e-03 6.168599e-06
1.638000e+00 -8.675068e-03 6.167011e-06
1.638500e+00 -8.674875e-03 6.165426e-06
1.639000e+00 -8.674683e-03 6.163846e-06
1.639500e+00 -8.674490e-03 6.162270e-06
1.640000e+00 -8.674297e-03 6.160697e-06
1.640500e+00 -8.674105e-03 6.159128e-06
1.641000e+00 -8.673913e-03 6.157564e-06
1.641500e+00 -8.673720e-03 6.156003e-06
1.642000e+00 -8.673528e-03 6.154446e-06
1.642500e+00 -8.673336e-03 6.152893e-06
1.643000e+00 -8.673144e-03 6.151344e-06
1.643500e+00 -8.672952e-03 6.149798e-06
1.644000e+00 -8.672760e-03 6.148257e-06
1.644500e+00 -8.672568e-03 6.146719e-06
1.645000e+00 -8.672376e-03 6.145186e-06
1.645500e+00 -8.672185e-03 6.143656e-06
1.646000e+00 -8.671993e-03 6.142130e-06
1.646500e+00 -8.671802e-03 6.140608e-06
1.647000e+00 -8.671610e-03 6.139089e-06
1.647500e+00 -8.671419e-03 6.137575e-06
1.648000e+00 -8.671352e-03 6.169181e-06
1.648500e+00 -8.671161e-03 6.167669e-06
1.649000e+00 -8.670970e-03 6.166160e-06
1.649500e+00 -8.670779e-03 6.164655e-06
1.650000e+00 -8.670588e-03 6.163154e-06
1.650500e+00 -8.670397e-03 6.161657e-06
1.651000e+00 -8.670206e-03 6.160164e-06
1.651500e+00 -8.670015e-03 6.158674e-06
1.652000e+00 -8.669824e-03 6.157188e-06
1.652500e+00 -8.669633e-03 6.155707e-06
1.653000e+00 -8.669443e-03 6.154229e-06
1.653500e+00 -8.669252e-03 6.152755e-06
1.654000e+00 -8.669062e-03 6.151284e-06
1.654500e+00 -8.668871e-03 6.149818e-06
1.655000e+00 -8.668684e-03 6.145538e-06
1.655500e+00 -8.668494e-03 6.144041e-06
1.656000e+00 -8.668304e-03 6.142549e-06
1.656500e+00 -8.668113e-03 6.141060e-06
1.657000e+00 -8.667923e-03 6.139575e-06
1.657500e+00 -8.667733e-03 6.138094e-06
1.658000e+00 -8.667668e-03 6.169194e-06
1.658500e+00 -8.667478e-03 6.167686e-06
1.659000e+00 -8.667288e-03 6.166183e-06
1.659500e+00 -8.667098e-03 6.164683e-06
1.660000e+00 -8.666908e-03 6.163187e-06
1.660500e+00 -8.666718e-03 6.161695e-06
1.661000e+00 -8.666529e-03 6.160207e-06
1.661500e+00 -8.666339e-03 6.158722e-06
1.662000e+00 -8.666149e-03 6.157242e-06
1.662500e+00 -8.665960e-03 6.155766e-06
1.663000e+00 -8.665770e-03 6.154293e-06
1.663500e+00 -8.665581e-03 6.152825e-06
1.664000e+00 -8.665392e-03 6.151360e-06
1.664500e+00 -8.665202e-03 6.149900e-06
1.665000e+00 -8.665013e-03 6.148443e-06
1.665500e+00 -8.664824e-03 6.146990e-06
1.666000e+00 -8.664635e-03 6.145541e-06
1.666500e+00 -8.664446e-03 6.144096e-06
1.667000e+00 -8.664257e-03 6.142655e-06
1.667500e+00 -8.664068e-03 6.141218e-06
1.668000e+00 -8.663880e-03 6.139784e-06
1.668500e+00 -8.663691e-03 6.138355e-06
1.669000e+00 -8.663502e-03 6.136929e-06
1.669500e+00 -8.663439e-03 6.168564e-06
1.670000e+00 -8.663125e-03 6.134090e-06
1.670500e+00 -8.662814e-03 6.167949e-06
1.671000e+00 -8.662626e-03 6.166508e-06
1.671500e+00 -8.662438e-03 6.165071e-06
1.672000e+00 -8.662250e-03 6.163638e-06
1.672500e+00 -8.662062e-03 6.162208e-06
1.673000e+00 -8.661874e-03 6.160783e-06
1.673500e+00 -8.661686e-03 6.159361e-06
1.674000e+00 -8.661498e-03 6.157944e-06
1.674500e+00 -8.661310e-03 6.156530e-06
1.675000e+00 -8.661123e-03 6.155120e-06
1.675500e+00 -8.660935e-03 6.153714e-06
1.676000e+00 -8.660748e-03 6.152312e-06
1.676500e+00 -8.660560e-03 6.150914e-06
1.677000e+00 -8.660375e-03 6.148103e-06
1.677500e+00 -8.660188e-03 6.146699e-06
1.678000e+00 -8.660000e-03 6.145298e-06
1.678500e+00 -8.659813e-03 6.143901e-06
1.679000e+00 -8.659626e-03 6.142508e-06
1.679500e+00 -8.659439e-03 6.141119e-06
1.680000e+00 -8.659252e-03 6.139734e-06
1.680500e+00 -8.659065e-03 6.138353e-06
1.681000e+00 -8.658878e-03 6.136976e-06
1.681500e+00 -8.658691e-03 6.135602e-06
1.682000e+00 -8.658504e-03 6.134233e-06
1.682500e+00 -8.658197e-03 6.110764e-06
1.683000e+00 -8.658010e-03 6.166816e-06
1.683500e+00 -8.657824e-03 6.165417e-06
1.684000e+00 -8.657638e-03 6.164022e-06
1.684500e+00 -8.657451e-03 6.162631e-06
1.685000e+00 -8.657265e-03 6.161244e-06
1.685500e+00 -8.657204e-03 6.134580e-06
1.686000e+00 -8.657297e-03 6.139915e-06
1.686500e+00 -8.657111e-03 6.138300e-06
1.687000e+00 -8.656925e-03 6.136689e-06
1.687500e+00 -8.656739e-03 6.135081e-06
1.688000e+00 -8.656553e-03 6.133477e-06
1.688500e+00 -8.656367e-03 6.131877e-06
1.689000e+00 -8.656181e-03 6.130280e-06
1.689500e+00 -8.655995e-03 6.128687e-06
1.690000e+00 -8.655810e-03 6.127097e-06
1.690500e+00 -8.655624e-03 6.125511e-06
1.691000e+00 -8.655439e-03 6.123929e-06
1.691500e+00 -8.655253e-03 6.122350e-06
1.692000e+00 -8.655231e-03 6.148012e-06
1.692500e+00 -8.655045e-03 6.146426e-06
1.693000e+00 -8.654860e-03 6.144844e-06
1.693500e+00 -8.654675e-03 6.143265e-06
1.694000e+00 -8.654489e-03 6.141690e-06
1.694500e+00 -8.654304e-03 6.140118e-06
1.695000e+00 -8.654119e-03 6.138550e-06
1.695500e+00 -8.653934e-03 6.136986e-06
1.696000e+00 -8.653749e-03 6.135425e-06
1.696500e+00 -8.653691e-03 6.167270e-06
1.697000e+00 -8.653507e-03 6.165699e-06
1.697500e+00 -8.653322e-03 6.164132e-06
1.698000e+00 -8.653137e-03 6.162568e-06
1.698500e+00 -8.652953e-03 6.161007e-06
1.699000e+00 -8.652768e-03 6.159450e-06
1.699500e+00 -8.652583e-03 6.157897e-06
1.700000e+00 -8.652239e-03 6.129488e-06
1.700500e+00 -8.652054e-03 6.127956e-06
1.701000e+00 -8.651870e-03 6.126428e-06
1.701500e+00 -8.651686e-03 6.124903e-06
1.702000e+00 -8.651502e-03 6.123382e-06
1.702500e+00 -8.651318e-03 6.121864e-06
1.703000e+00 -8.651134e-03 6.120350e-06
1.703500e+00 -8.650951e-03 6.118840e-06
1.704000e+00 -8.650767e-03 6.117333e-06
1.704500e+00 -8.650583e-03 6.115829e-06
1.705000e+00 -8.650400e-03 6.114330e-06
1.705500e+00 -8.650216e-03 6.112833e-06
1.706000e+00 -8.639980e-03 6.112944e-06
1.706500e+00 -8.639801e-03 6.110851e-06
1.707000e+00 -8.639621e-03 6.108763e-06
1.707500e+00 -8.639442e-03 6.106677e-06
1.708000e+00 -8.639392e-03 6.138353e-06
1.708500e+00 -8.639213e-03 6.136248e-06
1.709000e+00 -8.639033e-03 6.134147e-06
1.709500e+00 -8.638854e-03 6.132049e-06
1.710000e+00 -8.638675e-03 6.129955e-06
1.710500e+00 -8.638496e-03 6.127864e-06
1.711000e+00 -8.638317e-03 6.125777e-06
1.711500e+00 -8.638138e-03 6.123693e-06
1.712000e+00 -8.637959e-03 6.121612e-06
1.712500e+00 -8.637781e-03 6.119535e-06
1.713000e+00 -8.637602e-03 6.117462e-06
1.713500e+00 -8.637423e-03 6.115392e-06
1.714000e+00 -8.637245e-03 6.113326e-06
1.714500e+00 -8.637066e-03 6.111263e-06
1.715000e+00 -8.636888e-03 6.109203e-06
1.715500e+00 -8.636709e-03 6.107147e-06
1.716000e+00 -8.636531e-03 6.105095e-06
1.716500e+00 -8.636492e-03 6.130728e-06
1.717000e+00 -8.636314e-03 6.128686e-06
1.717500e+00 -8.636136e-03 6.126648e-06
1.718000e+00 -8.635958e-03 6.124613e-06
1.718500e+00 -8.635780e-03 6.122582e-06
1.719000e+00 -8.635602e-03 6.120554e-06
1.719500e+00 -8.635424e-03 6.118530e-06
1.720000e+00 -8.635247e-03 6.116509e-06
1.720500e+00 -8.635069e-03 6.114491e-06
1.721000e+00 -8.634767e-03 6.149474e-06
1.721500e+00 -8.634590e-03 6.147422e-06
1.722000e+00 -8.634412e-03 6.145372e-06
1.722500e+00 -8.634235e-03 6.143327e-06
1.723000e+00 -8.634058e-03 6.141284e-06
1.723500e+00 -8.633881e-03 6.139246e-06
1.724000e+00 -8.633704e-03 6.137210e-06
1.724500e+00 -8.633527e-03 6.135178e-06
1.725000e+00 -8.633350e-03 6.133150e-06
1.725500e+00 -8.633173e-03 6.131125e-06
1.726000e+00 -8.632996e-03 6.129104e-06
1.726500e+00 -8.632819e-03 6.127086e-06
1.727000e+00 -8.632642e-03 6.125072e-06
1.727500e+00 -8.632466e-03 6.123061e-06
1.728000e+00 -8.632289e-03 6.121054e-06
1.728500e+00 -8.632113e-03 6.119050e-06
1.729000e+00 -8.631936e-03 6.117049e-06
1.729500e+00 -8.631760e-03 6.115052e-06
1.730000e+00 -8.631584e-03 6.113059e-06
1.730500e+00 -8.631407e-03 6.111069e-06
1.731000e+00 -8.631231e-03 6.109082e-06
1.731500e+00 -8.631055e-03 6.107099e-06
1.732000e+00 -8.630879e-03 6.105119e-06
1.732500e+00 -8.630830e-03 6.135396e-06
1.733000e+00 -8.630654e-03 6.133389e-06
1.733500e+00 -8.630478e-03 6.131386e-06
1.734000e+00 -8.630302e-03 6.129386e-06
1.734500e+00 -8.630126e-03 6.127390e-06
1.735000e+00 -8.629950e-03 6.125397e-06
1.735500e+00 -8.629775e-03 6.123407e-06
1.736000e+00 -8.629599e-03 6.121422e-06
1.736500e+00 -8.629424e-03 6.119439e-06
1.737000e+00 -8.629248e-03 6.117461e-06
1.737500e+00 -8.629073e-03 6.115485e-06
1.738000e+00 -8.628897e-03 6.113513e-06
1.738500e+00 -8.628722e-03 6.111545e-06
1.739000e+00 -8.628547e-03 6.109580e-06
1.739500e+00 -8.628371e-03 6.107619e-06
1.740000e+00 -8.628196e-03 6.105661e-06
1.740500e+00 -8.628021e-03 6.103707e-06
1.741000e+00 -8.627846e-03 6.101756e-06
1.741500e+00 -8.627671e-03 6.099808e-06
1.742000e+00 -8.627496e-03 6.097864e-06
1.742500e+00 -8.627322e-03 6.095924e-06
1.743000e+00 -8.627147e-03 6.093986e-06
1.743500e+00 -8.626972e-03 6.092053e-06
1.744000e+00 -8.626798e-03 6.090123e-06
1.744500e+00 -8.626623e-03 6.088196e-06
1.745000e+00 -8.626449e-03 6.086273e-06
1.745500e+00 -8.626559e-03 6.146028e-06
1.746000e+00 -8.626385e-03 6.144057e-06
1.746500e+00 -8.626210e-03 6.142090e-06
1.747000e+00 -8.626036e-03 6.140126e-06
1.747500e+00 -8.625862e-03 6.138165e-06
1.748000e+00 -8.625687e-03 6.136208e-06
1.748500e+00 -8.625513e-03 6.134254e-06
1.749000e+00 -8.625339e-03 6.132304e-06
1.749500e+00 -8.625165e-03 6.130358e-06
1.750000e+00 -8.624991e-03 6.128415e-06
1.750500e+00 -8.624817e-03 6.126475e-06
1.751000e+00 -8.624643e-03 6.124539e-06
1.751500e+00 -8.624469e-03 6.122607e-06
1.752000e+00 -8.624295e-03 6.120678e-06
1.752500e+00 -8.624121e-03 6.118752e-06
1.753000e+00 -8.623948e-03 6.116830e-06
1.753500e+00 -8.623774e-03 6.114912e-06
1.754000e+00 -8.623600e-03 6.112997e-06
1.754500e+00 -8.623427e-03 6.111085e-06
1.755000e+00 -8.623254e-03 6.109177e-06
1.755500e+00 -8.623080e-03 6.107273e-06
1.756000e+00 -8.622907e-03 6.105371e-06
1.756500e+00 -8.622734e-03 6.103474e-06
1.757000e+00 -8.622561e-03 6.101580e-06
1.757500e+00 -8.622387e-03 6.099689e-06
1.758000e+00 -8.622214e-03 6.097802e-06
1.758500e+00 -8.622041e-03 6.095918e-06
1.759000e+00 -8.621869e-03 6.094038e-06
1.759500e+00 -8.621696e-03 6.092161e-06
1.760000e+00 -8.621523e-03 6.090288e-06
1.760500e+00 -8.621222e-03 6.126126e-06
1.761000e+00 -8.621188e-03 6.096809e-06
1.761500e+00 -8.621016e-03 6.094775e-06
1.762000e+00 -8.620843e-03 6.092744e-06
1.762500e+00 -8.620671e-03 6.090716e-06
1.763000e+00 -8.620499e-03 6.088691e-06
1.763500e+00 -8.620326e-03 6.086670e-06
1.764000e+00 -8.620154e-03 6.084652e-06
1.764500e+00 -8.619982e-03 6.082638e-06
1.765000e+00 -8.619810e-03 6.083541e-06
1.765500e+00 -8.619638e-03 6.081510e-06
1.766000e+00 -8.619466e-03 6.079482e-06
1.766500e+00 -8.619294e-03 6.077457e-06
1.767000e+00 -8.619122e-03 6.075436e-06
1.767500e+00 -8.618950e-03 6.073417e-06
1.768000e+00 -8.618779e-03 6.071403e-06
1.768500e+00 -8.618607e-03 6.069391e-06
1.769000e+00 -8.618435e-03 6.067383e-06
1.769500e+00 -8.618264e-03 6.065378e-06
1.770000e+00 -8.618092e-03 6.063377e-06
1.770500e+00 -8.617921e-03 6.061378e-06
1.771000e+00 -8.617750e-03 6.059383e-06
1.771500e+00 -8.617578e-03 6.057392e-06
1.772000e+00 -8.617407e-03 6.055403e-06
1.772500e+00 -8.617236e-03 6.053418e-06
1.773000e+00 -8.617065e-03 6.051437e-06
1.773500e+00 -8.616894e-03 6.049458e-06
1.774000e+00 -8.616723e-03 6.047483e-06
1.774500e+00 -8.616552e-03 6.103566e-06
1.775000e+00 -8.616382e-03 6.101709e-06
1.775500e+00 -8.616211e-03 6.099856e-06
1.776000e+00 -8.615907e-03 6.136634e-06
1.776500e+00 -8.615884e-03 6.105520e-06
1.777000e+00 -8.615714e-03 6.103527e-06
1.777500e+00 -8.615543e-03 6.101538e-06
1.778000e+00 -8.615373e-03 6.099553e-06
1.778500e+00 -8.615202e-03 6.097570e-06
1.779000e+00 -8.615032e-03 6.095591e-06
1.779500e+00 -8.614862e-03 6.093616e-06
1.780000e+00 -8.614692e-03 6.091643e-06
1.780500e+00 -8.614522e-03 6.089674e-06
1.781000e+00 -8.614352e-03 6.087708e-06
1.781500e+00 -8.614037e-03 6.119698e-06
1.782000e+00 -8.613867e-03 6.117724e-06
1.782500e+00 -8.613698e-03 6.115752e-06
1.783000e+00 -8.613528e-03 6.113784e-06
1.783500e+00 -8.613358e-03 6.111819e-06
1.784000e+00 -8.613189e-03 6.109858e-06
1.784500e+00 -8.613019e-03 6.107900e-06
1.785000e+00 -8.612850e-03 6.105945e-06
1.785500e+00 -8.612681e-03 6.103993e-06
1.786000e+00 -8.612511e-03 6.102045e-06
1.786500e+00 -8.612342e-03 6.100100e-06
1.787000e+00 -8.612173e-03 6.098158e-06
1.787500e+00 -8.612004e-03 6.096219e-06
1.788000e+00 -8.611835e-03 6.094284e-06
1.788500e+00 -8.611666e-03 6.092352e-06
1.789000e+00 -8.611497e-03 6.090423e-06
1.789500e+00 -8.611328e-03 6.088498e-06
1.790000e+00 -8.611160e-03 6.086576e-06
1.790500e+00 -8.610991e-03 6.084657e-06
1.791000e+00 -8.610822e-03 6.082741e-06
1.791500e+00 -8.610516e-03 6.120155e-06
1.792000e+00 -8.610348e-03 6.118224e-06
1.792500e+00 -8.610180e-03 6.116295e-06
1.793000e+00 -8.610011e-03 6.114371e-06
1.793500e+00 -8.609843e-03 6.112449e-06
1.794000e+00 -8.609675e-03 6.110531e-06
1.794500e+00 -8.609507e-03 6.108616e-06
1.795000e+00 -8.609339e-03 6.106704e-06
1.795500e+00 -8.609171e-03 6.104796e-06
1.796000e+00 -8.609003e-03 6.102891e-06
1.796500e+00 -8.608835e-03 6.100989e-06
1.797000e+00 -8.608667e-03 6.099090e-06
1.797500e+00 -8.608499e-03 6.097195e-06
1.798000e+00 -8.608331e-03 6.095303e-06
1.798500e+00 -8.608164e-03 6.093414e-06
1.799000e+00 -8.607996e-03 6.091528e-06
1.799500e+00 -8.607829e-03 6.089646e-06
1.800000e+00 -8.607661e-03 6.087767e-06
1.800500e+00 -8.607494e-03 6.085891e-06
1.801000e+00 -8.607326e-03 6.084018e-06
1.801500e+00 -8.607159e-03 6.082149e-06
1.802000e+00 -8.606992e-03 6.080283e-06
1.802500e+00 -8.606825e-03 6.078420e-06
1.803000e+00 -8.606658e-03 6.076560e-06
1.803500e+00 -8.606491e-03 6.074704e-06
1.804000e+00 -8.606324e-03 6.072851e-06
1.804500e+00 -8.606157e-03 6.071001e-06
1.805000e+00 -8.605990e-03 6.069154e-06
1.805500e+00 -8.605823e-03 6.067310e-06
1.806000e+00 -8.605802e-03 6.102570e-06
1.806500e+00 -8.605635e-03 6.100701e-06
1.807000e+00 -8.605468e-03 6.098835e-06
1.807500e+00 -8.605301e-03 6.096973e-06
1.808000e+00 -8.605135e-03 6.095114e-06
1.808500e+00 -8.604968e-03 6.093258e-06
1.809000e+00 -8.604802e-03 6.091405e-06
1.809500e+00 -8.604635e-03 6.089555e-06
1.810000e+00 -8.604469e-03 6.087709e-06
1.810500e+00 -8.604303e-03 6.085866e-06
1.811000e+00 -8.604137e-03 6.084026e-06
1.811500e+00 -8.603970e-03 6.082190e-06
1.812000e+00 -8.603804e-03 6.080356e-06
1.812500e+00 -8.603638e-03 6.078526e-06
1.813000e+00 -8.603472e-03 6.076700e-06
1.813500e+00 -8.603306e-03 6.074876e-06
1.814000e+00 -8.603140e-03 6.073056e-06
1.814500e+00 -8.602975e-03 6.071239e-06
1.815000e+00 -8.602809e-03 6.069425e-06
1.815500e+00 -8.602643e-03 6.067614e-06
1.816000e+00 -8.602323e-03 6.101563e-06
1.816500e+00 -8.602158e-03 6.099750e-06
1.817000e+00 -8.601992e-03 6.097941e-06
1.817500e+00 -8.601827e-03 6.096135e-06
1.818000e+00 -8.601661e-03 6.094333e-06
1.818500e+00 -8.601496e-03 6.092533e-06
1.819000e+00 -8.601331e-03 6.090737e-06
1.819500e+00 -8.601166e-03 6.088944e-06
1.820000e+00 -8.601001e-03 6.087154e-06
1.820500e+00 -8.600836e-03 6.085367e-06
1.821000e+00 -8.600671e-03 6.083584e-06
1.821500e+00 -8.600506e-03 6.081804e-06
1.822000e+00 -8.600341e-03 6.080027e-06
1.822500e+00 -8.600037e-03 6.118451e-06
1.823000e+00 -8.599872e-03 6.116652e-06
1.823500e+00 -8.599708e-03 6.114857e-06
1.824000e+00 -8.599543e-03 6.113064e-06
1.824500e+00 -8.599379e-03 6.111275e-06
1.825000e+00 -8.599214e-03 6.109490e-06
1.825500e+00 -8.599050e-03 6.107707e-06
1.826000e+00 -8.598886e-03 6.105928e-06
1.826500e+00 -8.598722e-03 6.104151e-06
1.827000e+00 -8.598557e-03 6.102379e-06
1.827500e+00 -8.598393e-03 6.100609e-06
1.828000e+00 -8.598229e-03 6.098842e-06
1.828500e+00 -8.598065e-03 6.097079e-06
1.829000e+00 -8.597902e-03 6.095319e-06
1.829500e+00 -8.597738e-03 6.093562e-06
1.830000e+00 -8.597574e-03 6.091809e-06
1.830500e+00 -8.597410e-03 6.090058e-06
1.831000e+00 -8.597247e-03 6.088311e-06
1.831500e+00 -8.597083e-03 6.086567e-06
1.832000e+00 -8.596919e-03 6.084827e-06
1.832500e+00 -8.596756e-03 6.083089e-06
1.833000e+00 -8.596595e-03 6.083239e-06
1.833500e+00 -8.596432e-03 6.081494e-06
1.834000e+00 -8.596268e-03 6.079752e-06
1.834500e+00 -8.596105e-03 6.078013e-06
1.835000e+00 -8.595942e-03 6.076277e-06
1.835500e+00 -8.595779e-03 6.074544e-06
1.836000e+00 -8.595616e-03 6.072815e-06
1.836500e+00 -8.595453e-03 6.071089e-06
1.837000e+00 -8.595290e-03 6.069366e-06
1.837500e+00 -8.595275e-03 6.102232e-06
1.838000e+00 -8.595112e-03 6.100476e-06
1.838500e+00 -8.594949e-03 6.098724e-06
1.839000e+00 -8.594786e-03 6.096974e-06
1.839500e+00 -8.594623e-03 6.095228e-06
1.840000e+00 -8.594461e-03 6.093486e-06
1.840500e+00 -8.594298e-03 6.091746e-06
1.841000e+00 -8.594136e-03 6.090010e-06
1.841500e+00 -8.593973e-03 6.088277e-06
1.842000e+00 -8.593811e-03 6.086547e-06
1.842500e+00 -8.593648e-03 6.084821e-06
1.843000e+00 -8.593486e-03 6.083098e-06
1.843500e+00 -8.593324e-03 6.081378e-06
1.844000e+00 -8.593161e-03 6.079661e-06
1.844500e+00 -8.592999e-03 6.077948e-06
1.845000e+00 -8.592837e-03 6.076238e-06
1.845500e+00 -8.592675e-03 6.074531e-06
1.846000e+00 -8.592513e-03 6.072827e-06
1.846500e+00 -8.592351e-03 6.071127e-06
1.847000e+00 -8.592190e-03 6.069429e-06
1.847500e+00 -8.592028e-03 6.067736e-06
1.848000e+00 -8.591866e-03 6.066045e-06
1.848500e+00 -8.591704e-03 6.064357e-06
1.849000e+00 -8.591543e-03 6.062673e-06
1.849500e+00 -8.591381e-03 6.060992e-06
1.850000e+00 -8.591220e-03 6.059315e-06
1.850500e+00 -8.591058e-03 6.057640e-06
1.851000e+00 -8.590897e-03 6.055969e-06
1.851500e+00 -8.590736e-03 6.054301e-06
1.852000e+00 -8.590574e-03 6.052636e-06
1.852500e+00 -8.590413e-03 6.050974e-06
1.853000e+00 -8.590252e-03 6.049316e-06
1.853500e+00 -8.590091e-03 6.047661e-06
1.854000e+00 -8.589930e-03 6.046009e-06
1.854500e+00 -8.589769e-03 6.044360e-06
1.855000e+00 -8.588096e-03 6.108744e-06
1.855500e+00 -8.587936e-03 6.105178e-06
1.856000e+00 -8.587775e-03 6.101616e-06
1.856500e+00 -8.587615e-03 6.098056e-06
1.857000e+00 -8.587455e-03 6.094499e-06
1.857500e+00 -8.587294e-03 6.090945e-06
1.858000e+00 -8.587134e-03 6.087394e-06
1.858500e+00 -8.586974e-03 6.083846e-06
1.859000e+00 -8.586814e-03 6.080301e-06
1.859500e+00 -8.586654e-03 6.076759e-06
1.860000e+00 -8.586494e-03 6.073219e-06
1.860500e+00 -8.586616e-03 6.066631e-06
1.861000e+00 -8.586456e-03 6.063090e-06
1.861500e+00 -8.586296e-03 6.059552e-06
1.862000e+00 -8.586136e-03 6.056017e-06
1.862500e+00 -8.585976e-03 6.052485e-06
1.863000e+00 -8.585817e-03 6.048956e-06
1.863500e+00 -8.585657e-03 6.045430e-06
1.864000e+00 -8.585738e-03 6.088320e-06
1.864500e+00 -8.585578e-03 6.084772e-06
1.865000e+00 -8.585418e-03 6.081227e-06
1.865500e+00 -8.585259e-03 6.077685e-06
1.866000e+00 -8.585100e-03 6.074146e-06
1.866500e+00 -8.584940e-03 6.070609e-06
1.867000e+00 -8.584781e-03 6.067076e-06
1.867500e+00 -8.584622e-03 6.063545e-06
1.868000e+00 -8.584463e-03 6.060018e-06
1.868500e+00 -8.584303e-03 6.056493e-06
1.869000e+00 -8.584144e-03 6.052971e-06
1.869500e+00 -8.583985e-03 6.049452e-06
1.870000e+00 -8.583826e-03 6.045936e-06
1.870500e+00 -8.583668e-03 6.042423e-06
1.871000e+00 -8.583509e-03 6.038913e-06
1.871500e+00 -8.583350e-03 6.035405e-06
1.872000e+00 -8.583191e-03 6.031901e-06
1.872500e+00 -8.582894e-03 6.068152e-06
1.873000e+00 -8.582736e-03 6.064652e-06
1.873500e+00 -8.582577e-03 6.061154e-06
1.874000e+00 -8.582420e-03 6.058636e-06
1.874500e+00 -8.582262e-03 6.055121e-06
1.875000e+00 -8.582103e-03 6.051609e-06
1.875500e+00 -8.581945e-03 6.048100e-06
1.876000e+00 -8.581787e-03 6.044594e-06
1.876500e+00 -8.581629e-03 6.041091e-06
1.877000e+00 -8.581471e-03 6.037591e-06
1.877500e+00 -8.581313e-03 6.034094e-06
1.878000e+00 -8.581155e-03 6.030600e-06
1.878500e+00 -8.580997e-03 6.027108e-06
1.879000e+00 -8.580840e-03 6.023620e-06
1.879500e+00 -8.580682e-03 6.020135e-06
1.880000e+00 -8.580524e-03 6.016652e-06
1.880500e+00 -8.580367e-03 6.013173e-06
1.881000e+00 -8.580209e-03 6.009697e-06
1.881500e+00 -8.579790e-03 6.067700e-06
1.882000e+00 -8.579632e-03 6.064185e-06
1.882500e+00 -8.579475e-03 6.060673e-06
1.883000e+00 -8.579318e-03 6.057164e-06
1.883500e+00 -8.579160e-03 6.053658e-06
1.884000e+00 -8.579003e-03 6.050154e-06
1.884500e+00 -8.578846e-03 6.046654e-06
1.885000e+00 -8.578689e-03 6.043156e-06
1.885500e+00 -8.578532e-03 6.041086e-06
1.886000e+00 -8.578376e-03 6.040962e-06
1.886500e+00 -8.578219e-03 6.040843e-06
1.887000e+00 -8.578062e-03 6.040730e-06
1.887500e+00 -8.577905e-03 6.040622e-06
1.888000e+00 -8.577749e-03 6.040518e-06
1.888500e+00 -8.577592e-03 6.040420e-06
1.889000e+00 -8.577435e-03 6.040327e-06
1.889500e+00 -8.577279e-03 6.040239e-06
1.890000e+00 -8.577123e-03 6.040157e-06
1.890500e+00 -8.576966e-03 6.040079e-06
1.891000e+00 -8.576810e-03 6.040007e-06
1.891500e+00 -8.576653e-03 6.044249e-06
1.892000e+00 -8.576497e-03 6.044130e-06
1.892500e+00 -8.576205e-03 6.017322e-06
1.893000e+00 -8.576049e-03 6.017139e-06
1.893500e+00 -8.575893e-03 6.016960e-06
1.894000e+00 -8.575737e-03 6.082785e-06
1.894500e+00 -8.575581e-03 6.082668e-06
1.895000e+00 -8.575425e-03 6.082555e-06
1.895500e+00 -8.575269e-03 6.082448e-06
1.896000e+00 -8.575113e-03 6.082346e-06
1.896500e+00 -8.574958e-03 6.082249e-06
1.897000e+00 -8.574802e-03 6.082156e-06
1.897500e+00 -8.574647e-03 6.082069e-06
1.898000e+00 -8.574491e-03 6.081987e-06
1.898500e+00 -8.574336e-03 6.081910e-06
1.899000e+00 -8.574181e-03 6.081838e-06


==> figs/dat/im2pigA2pi_GSFF.txt <==
4.000000e-02 -2.124345e-08 1.242490e-07
4.050000e-02 -3.247615e-08 1.238874e-07
4.100000e-02 -1.504264e-08 1.249316e-07
4.150000e-02 -1.035439e-08 1.242563e-07
4.200000e-02 -3.703309e-08 1.238727e-07
4.250000e-02 4.332503e-08 1.249598e-07
4.300000e-02 -2.509082e-08 1.244909e-07
4.350000e-02 -3.941839e-08 1.246657e-07
4.400000e-02 -3.272038e-08 1.242540e-07
4.450000e-02 -1.133778e-09 1.248755e-07
4.500000e-02 -1.827267e-08 1.249890e-07
4.550000e-02 2.680378e-07 1.243891e-07
4.600000e-02 1.224221e-06 5.745625e-08
4.650000e-02 -2.366072e-08 1.248633e-07
4.700000e-02 -2.090755e-08 1.247357e-07
4.750000e-02 -2.243611e-08 1.249516e-07
4.800000e-02 -1.705747e-08 1.247653e-07
4.850000e-02 1.722664e-09 1.249419e-07
4.900000e-02 -2.584169e-08 1.247316e-07
4.950000e-02 -6.216919e-08 1.246551e-07
5.000000e-02 7.951920e-07 1.249267e-07
5.050000e-02 -3.866480e-08 1.248933e-07
5.100000e-02 -2.415112e-08 1.249313e-07
5.150000e-02 -1.758215e-08 1.249293e-07
5.200000e-02 -7.341928e-09 1.249341e-07
5.250000e-02 -1.797481e-07 1.248696e-07
5.300000e-02 -2.650344e-08 1.249689e-07
5.350000e-02 -1.439755e-08 1.249474e-07
5.400000e-02 -1.501672e-08 1.248563e-07
5.450000e-02 -8.598608e-09 1.248937e-07
5.500000e-02 -2.325782e-09 1.249637e-07
5.550000e-02 -2.867773e-08 1.249717e-07
5.600000e-02 1.887989e-08 1.248993e-07
5.650000e-02 -2.299710e-08 1.249506e-07
5.700000e-02 -1.720489e-08 1.249775e-07
5.750000e-02 -1.888487e-08 1.249828e-07
5.800000e-02 -1.676981e-08 1.249846e-07
5.850000e-02 -1.796290e-08 1.249890e-07
5.900000e-02 -1.669418e-08 1.249784e-07
5.950000e-02 -2.343212e-08 1.249927e-07
6.000000e-02 -2.797061e-08 1.249613e-07
6.050000e-02 -2.066678e-08 1.249893e-07
6.100000e-02 -2.381578e-08 1.249669e-07
6.150000e-02 -3.714698e-08 1.249920e-07
6.200000e-02 -1.947565e-07 1.249820e-07
6.250000e-02 -2.210474e-08 1.249727e-07
6.300000e-02 -1.983200e-08 1.249937e-07
6.350000e-02 -1.717352e-08 1.249975e-07
6.400000e-02 -1.379136e-08 1.249813e-07
6.450000e-02 -1.387609e-08 1.249620e-07
6.500000e-02 -1.899947e-08 1.249962e-07
6.550000e-02 -1.369371e-08 1.249623e-07
6.600000e-02 -4.225942e-08 1.249884e-07
6.650000e-02 -1.108889e-08 1.249887e-07
6.700000e-02 -1.403664e-08 1.249721e-07
6.750000e-02 -1.813227e-08 1.249758e-07
6.800000e-02 -1.331786e-08 1.249813e-07
6.850000e-02 -2.316329e-08 1.249675e-07
6.900000e-02 -1.299602e-08 1.249923e-07
6.950000e-02 -2.057067e-08 1.249873e-07
7.000000e-02 -8.871073e-09 1.249712e-07
7.050000e-02 -2.839559e-08 1.249934e-07
7.100000e-02 -1.329189e-08 1.249998e-07
7.150000e-02 -8.962938e-09 1.249885e-07
7.200000e-02 -9.133266e-09 1.249845e-07
7.250000e-02 -7.056694e-09 1.249912e-07
7.300000e-02 -6.740067e-09 1.249929e-07
7.350000e-02 -5.765366e-09 1.249898e-07
7.400000e-02 -8.963045e-09 1.249926e-07
7.450000e-02 -5.676527e-09 1.249997e-07
7.500000e-02 -4.042206e-09 1.249947e-07
7.550000e-02 -3.068701e-09 1.249982e-07
7.600000e-02 -3.232306e-09 1.249985e-07
7.650000e-02 -3.227412e-09 1.249965e-07
7.700000e-02 -2.419218e-09 1.249991e-07
7.750000e-02 -2.358024e-09 1.249993e-07
7.800000e-02 -1.242422e-09 1.249917e-07
7.850000e-02 3.615481e-06 1.249987e-07
7.900000e-02 2.241310e-05 1.249945e-07
7.950000e-02 4.901013e-05 1.249932e-07
8.000000e-02 8.077837e-05 1.249990e-07
8.050000e-02 1.163736e-04 1.249942e-07
8.100000e-02 1.549196e-04 1.549193e-07
8.150000e-02 1.957793e-04 1.957787e-07
8.200000e-02 2.384640e-04 2.384523e-07
8.250000e-02 2.825867e-04 2.825829e-07
8.300000e-02 3.278173e-04 3.277987e-07
8.350000e-02 3.738888e-04 3.738390e-07
8.400000e-02 4.206041e-04 4.205650e-07
8.450000e-02 4.677372e-04 4.677108e-07
8.500000e-02 5.151305e-04 5.150733e-07
8.550000e-02 5.626479e-04 5.625471e-07
8.600000e-02 6.102140e-04 6.100387e-07
8.650000e-02 6.575104e-04 6.574425e-07
8.700000e-02 7.046780e-04 7.044914e-07
8.750000e-02 7.515205e-04 7.513162e-07
8.800000e-02 7.979880e-04 7.979387e-07
8.850000e-02 8.440699e-04 8.438933e-07
8.900000e-02 8.894928e-04 8.892516e-07
8.950000e-02 9.344513e-04 9.343354e-07
9.000000e-02 9.788364e-04 9.785818e-07
9.050000e-02 1.022578e-03 1.022458e-06
9.100000e-02 1.065786e-03 1.065609e-06
9.150000e-02 1.108135e-03 1.108011e-06
9.200000e-02 1.149763e-03 1.149608e-06
9.250000e-02 1.190640e-03 1.190383e-06
9.300000e-02 1.230748e-03 1.230561e-06
9.350000e-02 1.270075e-03 1.269833e-06
9.400000e-02 1.308594e-03 1.308384e-06
9.450000e-02 1.346300e-03 1.345931e-06
9.500000e-02 1.383184e-03 1.383148e-06
9.550000e-02 1.419241e-03 1.418933e-06
9.600000e-02 1.454461e-03 1.454241e-06
9.650000e-02 1.488845e-03 1.488578e-06
9.700000e-02 1.522389e-03 1.522074e-06
9.750000e-02 1.555089e-03 1.554702e-06
9.800000e-02 1.586946e-03 1.586832e-06
9.850000e-02 1.617962e-03 1.617600e-06
9.900000e-02 1.648141e-03 1.647909e-06
9.950000e-02 1.677485e-03 1.677151e-06
1.000000e-01 1.705998e-03 1.705600e-06
1.005000e-01 1.733683e-03 1.733193e-06
1.010000e-01 1.760552e-03 1.760480e-06
1.015000e-01 1.786603e-03 1.786101e-06
1.020000e-01 1.811844e-03 1.811530e-06
1.025000e-01 1.836285e-03 1.835935e-06
1.030000e-01 1.859934e-03 1.859495e-06
1.035000e-01 1.882797e-03 1.882776e-06
1.040000e-01 1.904883e-03 1.904632e-06
1.045000e-01 1.926199e-03 1.925678e-06
1.050000e-01 1.946759e-03 1.946588e-06
1.055000e-01 1.966565e-03 1.966208e-06
1.060000e-01 1.985632e-03 1.985201e-06
1.065000e-01 2.003966e-03 2.003610e-06
1.070000e-01 2.021583e-03 2.021497e-06
1.075000e-01 2.038486e-03 2.038197e-06
1.080000e-01 2.054688e-03 2.054492e-06
1.085000e-01 2.070195e-03 2.069730e-06
1.090000e-01 2.085018e-03 2.084419e-06
1.095000e-01 2.099176e-03 2.098966e-06
1.100000e-01 2.112669e-03 2.112565e-06
1.105000e-01 2.125512e-03 2.125249e-06
1.110000e-01 2.137715e-03 2.137701e-06
1.115000e-01 2.149291e-03 2.148630e-06
1.120000e-01 2.160243e-03 2.160038e-06
1.125000e-01 2.170591e-03 2.169971e-06
1.130000e-01 2.180334e-03 2.179770e-06
1.135000e-01 2.189489e-03 2.189479e-06
1.140000e-01 2.198068e-03 2.197762e-06
1.145000e-01 2.206072e-03 2.205986e-06
1.150000e-01 2.213525e-03 2.213511e-06
1.155000e-01 2.220423e-03 2.219824e-06
1.160000e-01 2.226790e-03 2.226493e-06
1.165000e-01 2.232622e-03 2.231960e-06
1.170000e-01 2.237929e-03 2.237449e-06
1.175000e-01 2.242733e-03 2.242348e-06
1.180000e-01 2.247034e-03 2.246634e-06
1.185000e-01 2.250847e-03 2.250547e-06
1.190000e-01 2.254180e-03 2.253668e-06
1.195000e-01 2.257034e-03 2.256924e-06
1.200000e-01 2.259431e-03 2.258938e-06
1.205000e-01 2.261373e-03 2.261120e-06
1.210000e-01 2.262870e-03 2.262776e-06
1.215000e-01 2.263933e-03 2.263227e-06
1.220000e-01 2.264563e-03 2.263884e-06
1.225000e-01 2.264781e-03 2.264779e-06
1.230000e-01 2.264586e-03 2.264492e-06
1.235000e-01 2.263994e-03 2.263731e-06
1.240000e-01 2.263005e-03 2.262540e-06
1.245000e-01 2.261630e-03 2.261623e-06
1.250000e-01 2.259879e-03 2.259614e-06
1.255000e-01 2.257764e-03 2.257166e-06
1.260000e-01 2.255282e-03 2.254990e-06
1.265000e-01 2.252447e-03 2.252381e-06
1.270000e-01 2.249268e-03 2.248728e-06
1.275000e-01 2.245750e-03 2.245411e-06
1.280000e-01 2.241906e-03 2.241724e-06
1.285000e-01 2.237739e-03 2.237690e-06
1.290000e-01 2.233249e-03 2.232594e-06
1.295000e-01 2.228458e-03 2.227874e-06
1.300000e-01 2.223365e-03 2.222827e-06
1.305000e-01 2.217978e-03 2.217471e-06
1.310000e-01 2.212298e-03 2.211779e-06
1.315000e-01 2.206338e-03 2.205769e-06
1.320000e-01 2.200108e-03 2.199470e-06
1.325000e-01 2.193604e-03 2.193579e-06
1.330000e-01 2.186844e-03 2.186713e-06
1.335000e-01 2.179826e-03 2.179570e-06
1.340000e-01 2.172562e-03 2.172162e-06
1.345000e-01 2.165052e-03 2.164492e-06
1.350000e-01 2.157312e-03 2.157272e-06
1.355000e-01 2.149338e-03 2.148827e-06
1.360000e-01 2.141136e-03 2.140626e-06
1.365000e-01 2.132713e-03 2.132233e-06
1.370000e-01 2.124085e-03 2.123596e-06
1.375000e-01 2.115244e-03 2.114736e-06
1.380000e-01 2.106198e-03 2.105601e-06
1.385000e-01 2.096962e-03 2.096537e-06
1.390000e-01 2.087529e-03 2.087384e-06
1.395000e-01 2.077911e-03 2.077832e-06
1.400000e-01 2.068112e-03 2.068107e-06
1.405000e-01 2.058137e-03 2.057697e-06
1.410000e-01 2.047991e-03 2.047562e-06
1.415000e-01 2.037678e-03 2.037250e-06
1.420000e-01 2.027208e-03 2.026793e-06
1.425000e-01 2.016575e-03 2.016528e-06
1.430000e-01 2.005792e-03 2.005454e-06
1.435000e-01 1.994861e-03 1.994449e-06
1.440000e-01 1.983784e-03 1.983295e-06
1.445000e-01 1.972573e-03 1.972382e-06
1.450000e-01 1.961227e-03 1.960938e-06
1.455000e-01 1.949750e-03 1.949359e-06
1.460000e-01 1.938153e-03 1.938068e-06
1.465000e-01 1.926429e-03 1.926196e-06
1.470000e-01 1.914584e-03 1.914202e-06
1.475000e-01 1.902631e-03 1.902301e-06
1.480000e-01 1.890565e-03 1.890500e-06
1.485000e-01 1.878394e-03 1.877979e-06
1.490000e-01 1.866124e-03 1.866073e-06
1.495000e-01 1.853754e-03 1.853360e-06
1.500000e-01 1.841290e-03 1.841236e-06
1.505000e-01 1.828731e-03 1.828162e-06
1.510000e-01 1.816090e-03 1.815580e-06
1.515000e-01 1.803362e-03 1.803127e-06
1.520000e-01 1.790555e-03 1.790033e-06
1.525000e-01 1.777672e-03 1.777420e-06
1.530000e-01 1.764711e-03 1.764172e-06
1.535000e-01 1.751688e-03 1.751421e-06
1.540000e-01 1.738594e-03 1.738338e-06
1.545000e-01 1.725433e-03 1.725393e-06
1.550000e-01 1.712213e-03 1.711846e-06
1.555000e-01 1.698937e-03 1.698852e-06
1.560000e-01 1.685605e-03 1.685331e-06
1.565000e-01 1.672220e-03 1.671726e-06
1.570000e-01 1.658788e-03 1.658633e-06
1.575000e-01 1.645309e-03 1.644985e-06
1.580000e-01 1.631786e-03 1.631271e-06
1.585000e-01 1.618221e-03 1.617967e-06
1.590000e-01 1.604622e-03 1.604564e-06
1.595000e-01 1.590985e-03 1.590813e-06
1.600000e-01 1.577317e-03 1.577049e-06
1.605000e-01 1.563618e-03 1.563286e-06
1.610000e-01 1.549893e-03 1.549465e-06
1.615000e-01 1.536142e-03 1.535670e-06
1.620000e-01 1.522367e-03 1.522362e-06
1.625000e-01 1.508574e-03 1.508556e-06
1.630000e-01 1.494763e-03 1.494748e-06
1.635000e-01 1.480939e-03 1.480458e-06
1.640000e-01 1.467101e-03 1.466956e-06
1.645000e-01 1.453249e-03 1.453129e-06
1.650000e-01 1.439391e-03 1.439206e-06
1.655000e-01 1.425526e-03 1.425396e-06
1.660000e-01 1.411657e-03 1.411595e-06
1.665000e-01 1.397788e-03 1.397344e-06
1.670000e-01 1.383917e-03 1.383569e-06
1.675000e-01 1.370049e-03 1.369807e-06
1.680000e-01 1.356185e-03 1.356148e-06
1.685000e-01 1.342327e-03 1.342236e-06
1.690000e-01 1.328476e-03 1.328309e-06
1.695000e-01 1.314635e-03 1.314410e-06
1.700000e-01 1.300806e-03 1.300689e-06
1.705000e-01 1.286991e-03 1.286804e-06
1.710000e-01 1.273191e-03 1.273122e-06
1.715000e-01 1.259407e-03 1.259034e-06
1.720000e-01 1.245642e-03 1.245637e-06
1.725000e-01 1.231899e-03 1.231877e-06
1.730000e-01 1.218179e-03 1.217867e-06
1.735000e-01 1.204483e-03 1.204312e-06
1.740000e-01 1.190812e-03 1.190791e-06
1.745000e-01 1.177169e-03 1.176907e-06
1.750000e-01 1.163555e-03 1.163362e-06
1.755000e-01 1.149970e-03 1.149641e-06
1.760000e-01 1.136418e-03 1.136197e-06
1.765000e-01 1.122899e-03 1.122653e-06
1.770000e-01 1.109416e-03 1.109289e-06
1.775000e-01 1.095968e-03 1.095884e-06
1.780000e-01 1.082560e-03 1.082224e-06
1.785000e-01 1.069188e-03 1.068841e-06
1.790000e-01 1.055859e-03 1.055641e-06
1.795000e-01 1.042572e-03 1.042396e-06
1.800000e-01 1.029328e-03 1.029280e-06
1.805000e-01 1.016130e-03 1.015866e-06
1.810000e-01 1.002978e-03 1.002858e-06
1.815000e-01 9.898711e-04 9.895601e-07
1.820000e-01 9.768164e-04 9.766296e-07
1.825000e-01 9.638095e-04 9.637667e-07
1.830000e-01 9.508537e-04 9.507690e-07
1.835000e-01 9.379493e-04 9.376917e-07
1.840000e-01 9.250993e-04 9.250051e-07
1.845000e-01 9.123049e-04 9.120579e-07
1.850000e-01 8.995655e-04 8.994941e-07
1.855000e-01 8.868820e-04 8.866769e-07
1.860000e-01 8.742576e-04 8.742387e-07
1.865000e-01 8.616932e-04 8.615569e-07
1.870000e-01 8.491873e-04 8.489106e-07
1.875000e-01 8.367436e-04 8.365893e-07
1.880000e-01 8.243613e-04 8.241015e-07
1.885000e-01 8.120433e-04 8.118706e-07
1.890000e-01 7.997905e-04 7.995215e-07
1.895000e-01 7.876023e-04 7.875289e-07
1.900000e-01 7.754796e-04 7.753236e-07
1.905000e-01 7.634259e-04 7.631943e-07
1.910000e-01 7.514413e-04 7.513503e-07
1.915000e-01 7.395235e-04 7.393001e-07
1.920000e-01 7.276766e-04 7.275540e-07
1.925000e-01 7.159016e-04 7.157112e-07
1.930000e-01 7.041970e-04 7.039456e-07
1.935000e-01 6.925660e-04 6.925125e-07
1.940000e-01 6.810094e-04 6.807853e-07
1.945000e-01 6.695267e-04 6.694861e-07
1.950000e-01 6.581187e-04 6.580200e-07
1.955000e-01 6.467883e-04 6.466372e-07
1.960000e-01 6.355336e-04 6.353356e-07
1.965000e-01 6.243575e-04 6.243479e-07
1.970000e-01 6.132593e-04 6.132034e-07
1.975000e-01 6.022420e-04 6.021494e-07
1.980000e-01 5.913035e-04 5.911790e-07
1.985000e-01 5.804473e-04 5.802946e-07
1.990000e-01 5.696715e-04 5.694948e-07
1.995000e-01 5.589795e-04 5.587821e-07
2.000000e-01 5.483700e-04 5.483614e-07
2.005000e-01 5.378444e-04 5.376207e-07
2.010000e-01 5.274035e-04 5.272957e-07
2.015000e-01 5.170484e-04 5.169252e-07
2.020000e-01 5.067782e-04 5.065918e-07
2.025000e-01 4.965953e-04 4.965798e-07
2.030000e-01 4.865002e-04 4.864668e-07
2.035000e-01 4.764921e-04 4.763332e-07
2.040000e-01 4.665732e-04 4.664969e-07
2.045000e-01 4.567440e-04 4.566176e-07
2.050000e-01 4.470038e-04 4.468485e-07
2.055000e-01 4.373547e-04 4.372821e-07
2.060000e-01 4.277973e-04 4.276402e-07
2.065000e-01 4.183311e-04 4.183008e-07
2.070000e-01 4.089569e-04 4.088940e-07
2.075000e-01 3.996765e-04 3.995838e-07
2.080000e-01 3.904888e-04 3.903695e-07
2.085000e-01 3.813961e-04 3.812525e-07
2.090000e-01 3.723977e-04 3.723291e-07
2.095000e-01 3.634950e-04 3.633971e-07
2.100000e-01 3.546873e-04 3.545632e-07
2.105000e-01 3.459763e-04 3.459625e-07
2.110000e-01 3.373627e-04 3.373239e-07
2.115000e-01 3.288457e-04 3.287845e-07
2.120000e-01 3.204275e-04 3.203454e-07
2.125000e-01 3.121074e-04 3.120953e-07
2.130000e-01 3.038859e-04 3.038500e-07
2.135000e-01 2.957647e-04 2.956640e-07
2.140000e-01 2.877432e-04 2.877302e-07
2.145000e-01 2.798218e-04 2.797834e-07
2.150000e-01 2.720021e-04 2.719398e-07
2.155000e-01 2.642837e-04 2.642761e-07
2.160000e-01 2.566669e-04 2.566355e-07
2.165000e-01 2.491525e-04 2.490960e-07
2.170000e-01 2.417417e-04 2.416559e-07
2.175000e-01 2.344345e-04 2.343939e-07
2.180000e-01 2.272306e-04 2.270761e-07
2.185000e-01 2.201304e-04 2.200511e-07
2.190000e-01 2.131359e-04 2.131270e-07
2.195000e-01 2.062463e-04 2.061894e-07
2.200000e-01 1.994623e-04 1.993868e-07
2.205000e-01 1.927841e-04 1.926414e-07
2.210000e-01 1.862127e-04 1.861071e-07
2.215000e-01 1.797486e-04 1.795825e-07
2.220000e-01 1.733911e-04 1.733675e-07
2.225000e-01 1.671422e-04 1.670854e-07
2.230000e-01 1.610010e-04 1.608226e-07
2.235000e-01 1.549685e-04 1.548861e-07
2.240000e-01 1.490447e-04 1.489511e-07
2.245000e-01 1.432309e-04 1.431816e-07
2.250000e-01 1.375261e-04 1.374221e-07
2.255000e-01 1.319312e-04 1.318857e-07
2.260000e-01 1.264472e-04 1.263576e-07
2.265000e-01 1.210626e-04 1.249846e-07
2.270000e-01 1.158074e-04 1.249581e-07
2.275000e-01 1.106612e-04 1.249970e-07
2.280000e-01 1.056252e-04 1.249794e-07
2.285000e-01 1.007016e-04 1.249735e-07
2.290000e-01 9.589022e-05 1.249202e-07
2.295000e-01 9.119204e-05 1.249108e-07
2.300000e-01 8.660723e-05 1.249223e-07
2.305000e-01 8.213641e-05 1.249881e-07
2.310000e-01 7.777972e-05 1.249399e-07
2.315000e-01 7.353723e-05 1.249539e-07
2.320000e-01 6.940780e-05 1.249905e-07
2.325000e-01 6.540281e-05 1.249466e-07
2.330000e-01 6.149275e-05 1.249440e-07
2.335000e-01 5.771681e-05 1.249264e-07
2.340000e-01 5.405890e-05 1.249351e-07
2.345000e-01 5.051456e-05 1.249420e-07
2.350000e-01 4.708580e-05 1.249362e-07
2.355000e-01 4.377510e-05 1.248838e-07
2.360000e-01 4.058176e-05 1.249817e-07
2.365000e-01 3.750561e-05 1.249433e-07
2.370000e-01 3.454328e-05 1.248453e-07
2.375000e-01 3.171175e-05 1.249022e-07
2.380000e-01 2.897281e-05 1.249616e-07
2.385000e-01 2.638561e-05 1.246855e-07
2.390000e-01 2.391071e-05 1.248865e-07
2.395000e-01 2.155074e-05 1.249078e-07
2.400000e-01 1.931052e-05 1.248958e-07
2.405000e-01 1.719583e-05 1.249260e-07
2.410000e-01 1.517512e-05 1.248175e-07
2.415000e-01 1.330152e-05 1.245798e-07
2.420000e-01 1.155623e-05 1.247415e-07
2.425000e-01 9.927535e-06 1.248114e-07
2.430000e-01 8.435177e-06 1.243863e-07
2.435000e-01 7.004850e-06 1.240187e-07
2.440000e-01 5.756725e-06 1.248046e-07
2.445000e-01 4.608250e-06 1.236230e-07
2.450000e-01 3.575373e-06 1.232619e-07
2.455000e-01 2.663705e-06 1.237459e-07
2.460000e-01 1.697663e-06 1.249647e-07
2.465000e-01 8.477164e-07 1.128369e-07
2.470000e-01 4.852929e-07 9.665095e-08
2.475000e-01 3.172022e-07 1.002533e-07
2.480000e-01 2.026864e-07 1.178610e-07
2.485000e-01 1.327893e-08 2.975176e-08
2.490000e-01 0.000000e+00 0.000000e+00
2.495000e-01 0.000000e+00 0.000000e+00
2.500000e-01 0.000000e+00 0.000000e+00
2.505000e-01 0.000000e+00 0.000000e+00
2.510000e-01 0.000000e+00 0.000000e+00
2.515000e-01 0.000000e+00 0.000000e+00
2.520000e-01 0.000000e+00 0.000000e+00
2.525000e-01 0.000000e+00 0.000000e+00
2.530000e-01 0.000000e+00 0.000000e+00
2.535000e-01 0.000000e+00 0.000000e+00
2.540000e-01 0.000000e+00 0.000000e+00
2.545000e-01 0.000000e+00 0.000000e+00
2.550000e-01 0.000000e+00 0.000000e+00
2.555000e-01 0.000000e+00 0.000000e+00
2.560000e-01 0.000000e+00 0.000000e+00
2.565000e-01 0.000000e+00 0.000000e+00
2.570000e-01 0.000000e+00 0.000000e+00
2.575000e-01 0.000000e+00 0.000000e+00
2.580000e-01 0.000000e+00 0.000000e+00
2.585000e-01 0.000000e+00 0.000000e+00
2.590000e-01 0.000000e+00 0.000000e+00
2.595000e-01 0.000000e+00 0.000000e+00
2.600000e-01 0.000000e+00 0.000000e+00
2.605000e-01 0.000000e+00 0.000000e+00
2.610000e-01 0.000000e+00 0.000000e+00
2.615000e-01 0.000000e+00 0.000000e+00
2.620000e-01 0.000000e+00 0.000000e+00
2.625000e-01 0.000000e+00 0.000000e+00
2.630000e-01 0.000000e+00 0.000000e+00
2.635000e-01 0.000000e+00 0.000000e+00
2.640000e-01 0.000000e+00 0.000000e+00
2.645000e-01 0.000000e+00 0.000000e+00
2.650000e-01 0.000000e+00 0.000000e+00
2.655000e-01 0.000000e+00 0.000000e+00
2.660000e-01 0.000000e+00 0.000000e+00
2.665000e-01 0.000000e+00 0.000000e+00
2.670000e-01 0.000000e+00 0.000000e+00
2.675000e-01 0.000000e+00 0.000000e+00
2.680000e-01 0.000000e+00 0.000000e+00
2.685000e-01 0.000000e+00 0.000000e+00
2.690000e-01 0.000000e+00 0.000000e+00
2.695000e-01 0.000000e+00 0.000000e+00
2.700000e-01 0.000000e+00 0.000000e+00
2.705000e-01 0.000000e+00 0.000000e+00
2.710000e-01 0.000000e+00 0.000000e+00
2.715000e-01 0.000000e+00 0.000000e+00
2.720000e-01 0.000000e+00 0.000000e+00
2.725000e-01 0.000000e+00 0.000000e+00
2.730000e-01 0.000000e+00 0.000000e+00
2.735000e-01 0.000000e+00 0.000000e+00
2.740000e-01 0.000000e+00 0.000000e+00
2.745000e-01 0.000000e+00 0.000000e+00
2.750000e-01 0.000000e+00 0.000000e+00
2.755000e-01 0.000000e+00 0.000000e+00
2.760000e-01 0.000000e+00 0.000000e+00
2.765000e-01 0.000000e+00 0.000000e+00
2.770000e-01 0.000000e+00 0.000000e+00
2.775000e-01 0.000000e+00 0.000000e+00
2.780000e-01 0.000000e+00 0.000000e+00
2.785000e-01 0.000000e+00 0.000000e+00
2.790000e-01 0.000000e+00 0.000000e+00
2.795000e-01 0.000000e+00 0.000000e+00
2.800000e-01 0.000000e+00 0.000000e+00
2.805000e-01 0.000000e+00 0.000000e+00
2.810000e-01 0.000000e+00 0.000000e+00
2.815000e-01 0.000000e+00 0.000000e+00
2.820000e-01 0.000000e+00 0.000000e+00
2.825000e-01 0.000000e+00 0.000000e+00
2.830000e-01 0.000000e+00 0.000000e+00
2.835000e-01 0.000000e+00 0.000000e+00
2.840000e-01 0.000000e+00 0.000000e+00
2.845000e-01 0.000000e+00 0.000000e+00
2.850000e-01 0.000000e+00 0.000000e+00
2.855000e-01 0.000000e+00 0.000000e+00
2.860000e-01 0.000000e+00 0.000000e+00
2.865000e-01 0.000000e+00 0.000000e+00
2.870000e-01 0.000000e+00 0.000000e+00
2.875000e-01 0.000000e+00 0.000000e+00
2.880000e-01 0.000000e+00 0.000000e+00
2.885000e-01 0.000000e+00 0.000000e+00
2.890000e-01 0.000000e+00 0.000000e+00
2.895000e-01 0.000000e+00 0.000000e+00
2.900000e-01 0.000000e+00 0.000000e+00
2.905000e-01 0.000000e+00 0.000000e+00
2.910000e-01 0.000000e+00 0.000000e+00
2.915000e-01 0.000000e+00 0.000000e+00
2.920000e-01 0.000000e+00 0.000000e+00
2.925000e-01 0.000000e+00 0.000000e+00
2.930000e-01 0.000000e+00 0.000000e+00
2.935000e-01 0.000000e+00 0.000000e+00
2.940000e-01 0.000000e+00 0.000000e+00
2.945000e-01 0.000000e+00 0.000000e+00
2.950000e-01 0.000000e+00 0.000000e+00
2.955000e-01 0.000000e+00 0.000000e+00
2.960000e-01 0.000000e+00 0.000000e+00
2.965000e-01 0.000000e+00 0.000000e+00
2.970000e-01 0.000000e+00 0.000000e+00
2.975000e-01 0.000000e+00 0.000000e+00
2.980000e-01 0.000000e+00 0.000000e+00
2.985000e-01 0.000000e+00 0.000000e+00
2.990000e-01 0.000000e+00 0.000000e+00
2.995000e-01 0.000000e+00 0.000000e+00
3.000000e-01 0.000000e+00 0.000000e+00
3.005000e-01 0.000000e+00 0.000000e+00
3.010000e-01 0.000000e+00 0.000000e+00
3.015000e-01 0.000000e+00 0.000000e+00
3.020000e-01 0.000000e+00 0.000000e+00
3.025000e-01 0.000000e+00 0.000000e+00
3.030000e-01 0.000000e+00 0.000000e+00
3.035000e-01 0.000000e+00 0.000000e+00
3.040000e-01 0.000000e+00 0.000000e+00
3.045000e-01 0.000000e+00 0.000000e+00
3.050000e-01 0.000000e+00 0.000000e+00
3.055000e-01 0.000000e+00 0.000000e+00
3.060000e-01 0.000000e+00 0.000000e+00
3.065000e-01 0.000000e+00 0.000000e+00
3.070000e-01 0.000000e+00 0.000000e+00
3.075000e-01 0.000000e+00 0.000000e+00
3.080000e-01 0.000000e+00 0.000000e+00
3.085000e-01 0.000000e+00 0.000000e+00
3.090000e-01 0.000000e+00 0.000000e+00
3.095000e-01 0.000000e+00 0.000000e+00
3.100000e-01 0.000000e+00 0.000000e+00
3.105000e-01 0.000000e+00 0.000000e+00
3.110000e-01 0.000000e+00 0.000000e+00
3.115000e-01 0.000000e+00 0.000000e+00
3.120000e-01 0.000000e+00 0.000000e+00
3.125000e-01 0.000000e+00 0.000000e+00
3.130000e-01 0.000000e+00 0.000000e+00
3.135000e-01 0.000000e+00 0.000000e+00
3.140000e-01 0.000000e+00 0.000000e+00
3.145000e-01 0.000000e+00 0.000000e+00
3.150000e-01 0.000000e+00 0.000000e+00
3.155000e-01 0.000000e+00 0.000000e+00
3.160000e-01 0.000000e+00 0.000000e+00
3.165000e-01 0.000000e+00 0.000000e+00
3.170000e-01 0.000000e+00 0.000000e+00
3.175000e-01 0.000000e+00 0.000000e+00
3.180000e-01 0.000000e+00 0.000000e+00
3.185000e-01 0.000000e+00 0.000000e+00
3.190000e-01 0.000000e+00 0.000000e+00
3.195000e-01 0.000000e+00 0.000000e+00
3.200000e-01 0.000000e+00 0.000000e+00
3.205000e-01 0.000000e+00 0.000000e+00
3.210000e-01 0.000000e+00 0.000000e+00
3.215000e-01 0.000000e+00 0.000000e+00
3.220000e-01 0.000000e+00 0.000000e+00
3.225000e-01 0.000000e+00 0.000000e+00
3.230000e-01 0.000000e+00 0.000000e+00
3.235000e-01 0.000000e+00 0.000000e+00
3.240000e-01 0.000000e+00 0.000000e+00
3.245000e-01 0.000000e+00 0.000000e+00
3.250000e-01 0.000000e+00 0.000000e+00
3.255000e-01 0.000000e+00 0.000000e+00
3.260000e-01 0.000000e+00 0.000000e+00
3.265000e-01 0.000000e+00 0.000000e+00
3.270000e-01 0.000000e+00 0.000000e+00
3.275000e-01 0.000000e+00 0.000000e+00
3.280000e-01 0.000000e+00 0.000000e+00
3.285000e-01 0.000000e+00 0.000000e+00
3.290000e-01 0.000000e+00 0.000000e+00
3.295000e-01 0.000000e+00 0.000000e+00
3.300000e-01 0.000000e+00 0.000000e+00
3.305000e-01 0.000000e+00 0.000000e+00
3.310000e-01 0.000000e+00 0.000000e+00
3.315000e-01 0.000000e+00 0.000000e+00
3.320000e-01 0.000000e+00 0.000000e+00
3.325000e-01 0.000000e+00 0.000000e+00
3.330000e-01 0.000000e+00 0.000000e+00
3.335000e-01 0.000000e+00 0.000000e+00
3.340000e-01 0.000000e+00 0.000000e+00
3.345000e-01 0.000000e+00 0.000000e+00
3.350000e-01 0.000000e+00 0.000000e+00
3.355000e-01 0.000000e+00 0.000000e+00
3.360000e-01 0.000000e+00 0.000000e+00
3.365000e-01 0.000000e+00 0.000000e+00
3.370000e-01 0.000000e+00 0.000000e+00
3.375000e-01 0.000000e+00 0.000000e+00
3.380000e-01 0.000000e+00 0.000000e+00
3.385000e-01 0.000000e+00 0.000000e+00
3.390000e-01 0.000000e+00 0.000000e+00
3.395000e-01 0.000000e+00 0.000000e+00
3.400000e-01 0.000000e+00 0.000000e+00
3.405000e-01 0.000000e+00 0.000000e+00
3.410000e-01 0.000000e+00 0.000000e+00
3.415000e-01 0.000000e+00 0.000000e+00
3.420000e-01 0.000000e+00 0.000000e+00
3.425000e-01 0.000000e+00 0.000000e+00
3.430000e-01 0.000000e+00 0.000000e+00
3.435000e-01 0.000000e+00 0.000000e+00
3.440000e-01 0.000000e+00 0.000000e+00
3.445000e-01 0.000000e+00 0.000000e+00
3.450000e-01 0.000000e+00 0.000000e+00
3.455000e-01 0.000000e+00 0.000000e+00
3.460000e-01 0.000000e+00 0.000000e+00
3.465000e-01 0.000000e+00 0.000000e+00
3.470000e-01 0.000000e+00 0.000000e+00
3.475000e-01 0.000000e+00 0.000000e+00
3.480000e-01 0.000000e+00 0.000000e+00
3.485000e-01 0.000000e+00 0.000000e+00
3.490000e-01 0.000000e+00 0.000000e+00
3.495000e-01 0.000000e+00 0.000000e+00
3.500000e-01 0.000000e+00 0.000000e+00
3.505000e-01 0.000000e+00 0.000000e+00
3.510000e-01 0.000000e+00 0.000000e+00
3.515000e-01 0.000000e+00 0.000000e+00
3.520000e-01 0.000000e+00 0.000000e+00
3.525000e-01 0.000000e+00 0.000000e+00
3.530000e-01 0.000000e+00 0.000000e+00
3.535000e-01 0.000000e+00 0.000000e+00
3.540000e-01 0.000000e+00 0.000000e+00
3.545000e-01 0.000000e+00 0.000000e+00
3.550000e-01 0.000000e+00 0.000000e+00
3.555000e-01 0.000000e+00 0.000000e+00
3.560000e-01 0.000000e+00 0.000000e+00
3.565000e-01 0.000000e+00 0.000000e+00
3.570000e-01 0.000000e+00 0.000000e+00
3.575000e-01 0.000000e+00 0.000000e+00
3.580000e-01 0.000000e+00 0.000000e+00
3.585000e-01 0.000000e+00 0.000000e+00
3.590000e-01 0.000000e+00 0.000000e+00
3.595000e-01 0.000000e+00 0.000000e+00
3.600000e-01 0.000000e+00 0.000000e+00
3.605000e-01 0.000000e+00 0.000000e+00
3.610000e-01 0.000000e+00 0.000000e+00
3.615000e-01 0.000000e+00 0.000000e+00
3.620000e-01 0.000000e+00 0.000000e+00
3.625000e-01 0.000000e+00 0.000000e+00
3.630000e-01 0.000000e+00 0.000000e+00
3.635000e-01 0.000000e+00 0.000000e+00
3.640000e-01 0.000000e+00 0.000000e+00
3.645000e-01 0.000000e+00 0.000000e+00
3.650000e-01 0.000000e+00 0.000000e+00
3.655000e-01 0.000000e+00 0.000000e+00
3.660000e-01 0.000000e+00 0.000000e+00
3.665000e-01 0.000000e+00 0.000000e+00
3.670000e-01 0.000000e+00 0.000000e+00
3.675000e-01 0.000000e+00 0.000000e+00
3.680000e-01 0.000000e+00 0.000000e+00
3.685000e-01 0.000000e+00 0.000000e+00
3.690000e-01 0.000000e+00 0.000000e+00
3.695000e-01 0.000000e+00 0.000000e+00
3.700000e-01 0.000000e+00 0.000000e+00
3.705000e-01 0.000000e+00 0.000000e+00
3.710000e-01 0.000000e+00 0.000000e+00
3.715000e-01 0.000000e+00 0.000000e+00
3.720000e-01 0.000000e+00 0.000000e+00
3.725000e-01 0.000000e+00 0.000000e+00
3.730000e-01 0.000000e+00 0.000000e+00
3.735000e-01 0.000000e+00 0.000000e+00
3.740000e-01 0.000000e+00 0.000000e+00
3.745000e-01 0.000000e+00 0.000000e+00
3.750000e-01 0.000000e+00 0.000000e+00
3.755000e-01 0.000000e+00 0.000000e+00
3.760000e-01 0.000000e+00 0.000000e+00
3.765000e-01 0.000000e+00 0.000000e+00
3.770000e-01 0.000000e+00 0.000000e+00
3.775000e-01 0.000000e+00 0.000000e+00
3.780000e-01 0.000000e+00 0.000000e+00
3.785000e-01 0.000000e+00 0.000000e+00
3.790000e-01 0.000000e+00 0.000000e+00
3.795000e-01 0.000000e+00 0.000000e+00
3.800000e-01 0.000000e+00 0.000000e+00
3.805000e-01 0.000000e+00 0.000000e+00
3.810000e-01 0.000000e+00 0.000000e+00
3.815000e-01 0.000000e+00 0.000000e+00
3.820000e-01 0.000000e+00 0.000000e+00
3.825000e-01 0.000000e+00 0.000000e+00
3.830000e-01 0.000000e+00 0.000000e+00
3.835000e-01 0.000000e+00 0.000000e+00
3.840000e-01 0.000000e+00 0.000000e+00
3.845000e-01 0.000000e+00 0.000000e+00
3.850000e-01 0.000000e+00 0.000000e+00
3.855000e-01 0.000000e+00 0.000000e+00
3.860000e-01 0.000000e+00 0.000000e+00
3.865000e-01 0.000000e+00 0.000000e+00
3.870000e-01 0.000000e+00 0.000000e+00
3.875000e-01 0.000000e+00 0.000000e+00
3.880000e-01 0.000000e+00 0.000000e+00
3.885000e-01 0.000000e+00 0.000000e+00
3.890000e-01 0.000000e+00 0.000000e+00
3.895000e-01 0.000000e+00 0.000000e+00
3.900000e-01 0.000000e+00 0.000000e+00
3.905000e-01 0.000000e+00 0.000000e+00
3.910000e-01 0.000000e+00 0.000000e+00
3.915000e-01 0.000000e+00 0.000000e+00
3.920000e-01 0.000000e+00 0.000000e+00
3.925000e-01 0.000000e+00 0.000000e+00
3.930000e-01 0.000000e+00 0.000000e+00
3.935000e-01 0.000000e+00 0.000000e+00
3.940000e-01 0.000000e+00 0.000000e+00
3.945000e-01 0.000000e+00 0.000000e+00
3.950000e-01 0.000000e+00 0.000000e+00
3.955000e-01 0.000000e+00 0.000000e+00
3.960000e-01 0.000000e+00 0.000000e+00
3.965000e-01 0.000000e+00 0.000000e+00
3.970000e-01 0.000000e+00 0.000000e+00
3.975000e-01 0.000000e+00 0.000000e+00
3.980000e-01 0.000000e+00 0.000000e+00
3.985000e-01 0.000000e+00 0.000000e+00
3.990000e-01 0.000000e+00 0.000000e+00
3.995000e-01 0.000000e+00 0.000000e+00
4.000000e-01 0.000000e+00 0.000000e+00
4.005000e-01 0.000000e+00 0.000000e+00
4.010000e-01 0.000000e+00 0.000000e+00
4.015000e-01 0.000000e+00 0.000000e+00
4.020000e-01 0.000000e+00 0.000000e+00
4.025000e-01 0.000000e+00 0.000000e+00
4.030000e-01 0.000000e+00 0.000000e+00
4.035000e-01 0.000000e+00 0.000000e+00
4.040000e-01 0.000000e+00 0.000000e+00
4.045000e-01 0.000000e+00 0.000000e+00
4.050000e-01 0.000000e+00 0.000000e+00
4.055000e-01 0.000000e+00 0.000000e+00
4.060000e-01 0.000000e+00 0.000000e+00
4.065000e-01 0.000000e+00 0.000000e+00
4.070000e-01 0.000000e+00 0.000000e+00
4.075000e-01 0.000000e+00 0.000000e+00
4.080000e-01 0.000000e+00 0.000000e+00
4.085000e-01 0.000000e+00 0.000000e+00
4.090000e-01 0.000000e+00 0.000000e+00
4.095000e-01 0.000000e+00 0.000000e+00
4.100000e-01 0.000000e+00 0.000000e+00
4.105000e-01 0.000000e+00 0.000000e+00
4.110000e-01 0.000000e+00 0.000000e+00
4.115000e-01 0.000000e+00 0.000000e+00
4.120000e-01 0.000000e+00 0.000000e+00
4.125000e-01 0.000000e+00 0.000000e+00
4.130000e-01 0.000000e+00 0.000000e+00
4.135000e-01 0.000000e+00 0.000000e+00
4.140000e-01 0.000000e+00 0.000000e+00
4.145000e-01 0.000000e+00 0.000000e+00
4.150000e-01 0.000000e+00 0.000000e+00
4.155000e-01 0.000000e+00 0.000000e+00
4.160000e-01 0.000000e+00 0.000000e+00
4.165000e-01 0.000000e+00 0.000000e+00
4.170000e-01 0.000000e+00 0.000000e+00
4.175000e-01 0.000000e+00 0.000000e+00
4.180000e-01 0.000000e+00 0.000000e+00
4.185000e-01 0.000000e+00 0.000000e+00
4.190000e-01 0.000000e+00 0.000000e+00
4.195000e-01 0.000000e+00 0.000000e+00
4.200000e-01 0.000000e+00 0.000000e+00
4.205000e-01 0.000000e+00 0.000000e+00
4.210000e-01 0.000000e+00 0.000000e+00
4.215000e-01 0.000000e+00 0.000000e+00
4.220000e-01 0.000000e+00 0.000000e+00
4.225000e-01 0.000000e+00 0.000000e+00
4.230000e-01 0.000000e+00 0.000000e+00
4.235000e-01 0.000000e+00 0.000000e+00
4.240000e-01 0.000000e+00 0.000000e+00
4.245000e-01 0.000000e+00 0.000000e+00
4.250000e-01 0.000000e+00 0.000000e+00
4.255000e-01 0.000000e+00 0.000000e+00
4.260000e-01 0.000000e+00 0.000000e+00
4.265000e-01 0.000000e+00 0.000000e+00
4.270000e-01 0.000000e+00 0.000000e+00
4.275000e-01 0.000000e+00 0.000000e+00
4.280000e-01 0.000000e+00 0.000000e+00
4.285000e-01 0.000000e+00 0.000000e+00
4.290000e-01 0.000000e+00 0.000000e+00
4.295000e-01 0.000000e+00 0.000000e+00
4.300000e-01 0.000000e+00 0.000000e+00
4.305000e-01 0.000000e+00 0.000000e+00
4.310000e-01 0.000000e+00 0.000000e+00
4.315000e-01 0.000000e+00 0.000000e+00
4.320000e-01 0.000000e+00 0.000000e+00
4.325000e-01 0.000000e+00 0.000000e+00
4.330000e-01 0.000000e+00 0.000000e+00
4.335000e-01 0.000000e+00 0.000000e+00
4.340000e-01 0.000000e+00 0.000000e+00
4.345000e-01 0.000000e+00 0.000000e+00
4.350000e-01 0.000000e+00 0.000000e+00
4.355000e-01 0.000000e+00 0.000000e+00
4.360000e-01 0.000000e+00 0.000000e+00
4.365000e-01 0.000000e+00 0.000000e+00
4.370000e-01 0.000000e+00 0.000000e+00
4.375000e-01 0.000000e+00 0.000000e+00
4.380000e-01 0.000000e+00 0.000000e+00
4.385000e-01 0.000000e+00 0.000000e+00
4.390000e-01 0.000000e+00 0.000000e+00
4.395000e-01 0.000000e+00 0.000000e+00
4.400000e-01 0.000000e+00 0.000000e+00
4.405000e-01 0.000000e+00 0.000000e+00
4.410000e-01 0.000000e+00 0.000000e+00
4.415000e-01 0.000000e+00 0.000000e+00
4.420000e-01 0.000000e+00 0.000000e+00
4.425000e-01 0.000000e+00 0.000000e+00
4.430000e-01 0.000000e+00 0.000000e+00
4.435000e-01 0.000000e+00 0.000000e+00
4.440000e-01 0.000000e+00 0.000000e+00
4.445000e-01 0.000000e+00 0.000000e+00
4.450000e-01 0.000000e+00 0.000000e+00
4.455000e-01 0.000000e+00 0.000000e+00
4.460000e-01 0.000000e+00 0.000000e+00
4.465000e-01 0.000000e+00 0.000000e+00
4.470000e-01 0.000000e+00 0.000000e+00
4.475000e-01 0.000000e+00 0.000000e+00
4.480000e-01 0.000000e+00 0.000000e+00
4.485000e-01 0.000000e+00 0.000000e+00
4.490000e-01 0.000000e+00 0.000000e+00
4.495000e-01 0.000000e+00 0.000000e+00
4.500000e-01 0.000000e+00 0.000000e+00
4.505000e-01 0.000000e+00 0.000000e+00
4.510000e-01 0.000000e+00 0.000000e+00
4.515000e-01 0.000000e+00 0.000000e+00
4.520000e-01 0.000000e+00 0.000000e+00
4.525000e-01 0.000000e+00 0.000000e+00
4.530000e-01 0.000000e+00 0.000000e+00
4.535000e-01 0.000000e+00 0.000000e+00
4.540000e-01 0.000000e+00 0.000000e+00
4.545000e-01 0.000000e+00 0.000000e+00
4.550000e-01 0.000000e+00 0.000000e+00
4.555000e-01 0.000000e+00 0.000000e+00
4.560000e-01 0.000000e+00 0.000000e+00
4.565000e-01 0.000000e+00 0.000000e+00
4.570000e-01 0.000000e+00 0.000000e+00
4.575000e-01 0.000000e+00 0.000000e+00
4.580000e-01 0.000000e+00 0.000000e+00
4.585000e-01 0.000000e+00 0.000000e+00
4.590000e-01 0.000000e+00 0.000000e+00
4.595000e-01 0.000000e+00 0.000000e+00
4.600000e-01 0.000000e+00 0.000000e+00
4.605000e-01 0.000000e+00 0.000000e+00
4.610000e-01 0.000000e+00 0.000000e+00
4.615000e-01 0.000000e+00 0.000000e+00
4.620000e-01 0.000000e+00 0.000000e+00
4.625000e-01 0.000000e+00 0.000000e+00
4.630000e-01 0.000000e+00 0.000000e+00
4.635000e-01 0.000000e+00 0.000000e+00
4.640000e-01 0.000000e+00 0.000000e+00
4.645000e-01 0.000000e+00 0.000000e+00
4.650000e-01 0.000000e+00 0.000000e+00
4.655000e-01 0.000000e+00 0.000000e+00
4.660000e-01 0.000000e+00 0.000000e+00
4.665000e-01 0.000000e+00 0.000000e+00
4.670000e-01 0.000000e+00 0.000000e+00
4.675000e-01 0.000000e+00 0.000000e+00
4.680000e-01 0.000000e+00 0.000000e+00
4.685000e-01 0.000000e+00 0.000000e+00
4.690000e-01 0.000000e+00 0.000000e+00
4.695000e-01 0.000000e+00 0.000000e+00
4.700000e-01 0.000000e+00 0.000000e+00
4.705000e-01 0.000000e+00 0.000000e+00
4.710000e-01 0.000000e+00 0.000000e+00
4.715000e-01 0.000000e+00 0.000000e+00
4.720000e-01 0.000000e+00 0.000000e+00
4.725000e-01 0.000000e+00 0.000000e+00
4.730000e-01 0.000000e+00 0.000000e+00
4.735000e-01 0.000000e+00 0.000000e+00
4.740000e-01 0.000000e+00 0.000000e+00
4.745000e-01 0.000000e+00 0.000000e+00
4.750000e-01 0.000000e+00 0.000000e+00
4.755000e-01 0.000000e+00 0.000000e+00
4.760000e-01 0.000000e+00 0.000000e+00
4.765000e-01 0.000000e+00 0.000000e+00
4.770000e-01 0.000000e+00 0.000000e+00
4.775000e-01 0.000000e+00 0.000000e+00
4.780000e-01 0.000000e+00 0.000000e+00
4.785000e-01 0.000000e+00 0.000000e+00
4.790000e-01 0.000000e+00 0.000000e+00
4.795000e-01 0.000000e+00 0.000000e+00
4.800000e-01 0.000000e+00 0.000000e+00
4.805000e-01 0.000000e+00 0.000000e+00
4.810000e-01 0.000000e+00 0.000000e+00
4.815000e-01 0.000000e+00 0.000000e+00
4.820000e-01 0.000000e+00 0.000000e+00
4.825000e-01 0.000000e+00 0.000000e+00
4.830000e-01 0.000000e+00 0.000000e+00
4.835000e-01 0.000000e+00 0.000000e+00
4.840000e-01 0.000000e+00 0.000000e+00
4.845000e-01 0.000000e+00 0.000000e+00
4.850000e-01 0.000000e+00 0.000000e+00
4.855000e-01 0.000000e+00 0.000000e+00
4.860000e-01 0.000000e+00 0.000000e+00
4.865000e-01 0.000000e+00 0.000000e+00
4.870000e-01 0.000000e+00 0.000000e+00
4.875000e-01 0.000000e+00 0.000000e+00
4.880000e-01 0.000000e+00 0.000000e+00
4.885000e-01 0.000000e+00 0.000000e+00
4.890000e-01 0.000000e+00 0.000000e+00
4.895000e-01 0.000000e+00 0.000000e+00
4.900000e-01 0.000000e+00 0.000000e+00
4.905000e-01 0.000000e+00 0.000000e+00
4.910000e-01 0.000000e+00 0.000000e+00
4.915000e-01 0.000000e+00 0.000000e+00
4.920000e-01 0.000000e+00 0.000000e+00
4.925000e-01 0.000000e+00 0.000000e+00
4.930000e-01 0.000000e+00 0.000000e+00
4.935000e-01 0.000000e+00 0.000000e+00
4.940000e-01 0.000000e+00 0.000000e+00
4.945000e-01 0.000000e+00 0.000000e+00
4.950000e-01 0.000000e+00 0.000000e+00
4.955000e-01 0.000000e+00 0.000000e+00
4.960000e-01 0.000000e+00 0.000000e+00
4.965000e-01 0.000000e+00 0.000000e+00
4.970000e-01 0.000000e+00 0.000000e+00
4.975000e-01 0.000000e+00 0.000000e+00
4.980000e-01 0.000000e+00 0.000000e+00
4.985000e-01 0.000000e+00 0.000000e+00
4.990000e-01 0.000000e+00 0.000000e+00
4.995000e-01 0.000000e+00 0.000000e+00
5.000000e-01 0.000000e+00 0.000000e+00
5.005000e-01 0.000000e+00 0.000000e+00
5.010000e-01 0.000000e+00 0.000000e+00
5.015000e-01 0.000000e+00 0.000000e+00
5.020000e-01 0.000000e+00 0.000000e+00
5.025000e-01 0.000000e+00 0.000000e+00
5.030000e-01 0.000000e+00 0.000000e+00
5.035000e-01 0.000000e+00 0.000000e+00
5.040000e-01 0.000000e+00 0.000000e+00
5.045000e-01 0.000000e+00 0.000000e+00
5.050000e-01 0.000000e+00 0.000000e+00
5.055000e-01 0.000000e+00 0.000000e+00
5.060000e-01 0.000000e+00 0.000000e+00
5.065000e-01 0.000000e+00 0.000000e+00
5.070000e-01 0.000000e+00 0.000000e+00
5.075000e-01 0.000000e+00 0.000000e+00
5.080000e-01 0.000000e+00 0.000000e+00
5.085000e-01 0.000000e+00 0.000000e+00
5.090000e-01 0.000000e+00 0.000000e+00
5.095000e-01 0.000000e+00 0.000000e+00
5.100000e-01 0.000000e+00 0.000000e+00
5.105000e-01 0.000000e+00 0.000000e+00
5.110000e-01 0.000000e+00 0.000000e+00
5.115000e-01 0.000000e+00 0.000000e+00
5.120000e-01 0.000000e+00 0.000000e+00
5.125000e-01 0.000000e+00 0.000000e+00
5.130000e-01 0.000000e+00 0.000000e+00
5.135000e-01 0.000000e+00 0.000000e+00
5.140000e-01 0.000000e+00 0.000000e+00
5.145000e-01 0.000000e+00 0.000000e+00
5.150000e-01 0.000000e+00 0.000000e+00
5.155000e-01 0.000000e+00 0.000000e+00
5.160000e-01 0.000000e+00 0.000000e+00
5.165000e-01 0.000000e+00 0.000000e+00
5.170000e-01 0.000000e+00 0.000000e+00
5.175000e-01 0.000000e+00 0.000000e+00
5.180000e-01 0.000000e+00 0.000000e+00
5.185000e-01 0.000000e+00 0.000000e+00
5.190000e-01 0.000000e+00 0.000000e+00
5.195000e-01 0.000000e+00 0.000000e+00
5.200000e-01 0.000000e+00 0.000000e+00
5.205000e-01 0.000000e+00 0.000000e+00
5.210000e-01 0.000000e+00 0.000000e+00
5.215000e-01 0.000000e+00 0.000000e+00
5.220000e-01 0.000000e+00 0.000000e+00
5.225000e-01 0.000000e+00 0.000000e+00
5.230000e-01 0.000000e+00 0.000000e+00
5.235000e-01 0.000000e+00 0.000000e+00
5.240000e-01 0.000000e+00 0.000000e+00
5.245000e-01 0.000000e+00 0.000000e+00
5.250000e-01 0.000000e+00 0.000000e+00
5.255000e-01 0.000000e+00 0.000000e+00
5.260000e-01 0.000000e+00 0.000000e+00
5.265000e-01 0.000000e+00 0.000000e+00
5.270000e-01 0.000000e+00 0.000000e+00
5.275000e-01 0.000000e+00 0.000000e+00
5.280000e-01 0.000000e+00 0.000000e+00
5.285000e-01 0.000000e+00 0.000000e+00
5.290000e-01 0.000000e+00 0.000000e+00
5.295000e-01 0.000000e+00 0.000000e+00
5.300000e-01 0.000000e+00 0.000000e+00
5.305000e-01 0.000000e+00 0.000000e+00
5.310000e-01 0.000000e+00 0.000000e+00
5.315000e-01 0.000000e+00 0.000000e+00
5.320000e-01 0.000000e+00 0.000000e+00
5.325000e-01 0.000000e+00 0.000000e+00
5.330000e-01 0.000000e+00 0.000000e+00
5.335000e-01 0.000000e+00 0.000000e+00
5.340000e-01 0.000000e+00 0.000000e+00
5.345000e-01 0.000000e+00 0.000000e+00
5.350000e-01 0.000000e+00 0.000000e+00
5.355000e-01 0.000000e+00 0.000000e+00
5.360000e-01 0.000000e+00 0.000000e+00
5.365000e-01 0.000000e+00 0.000000e+00
5.370000e-01 0.000000e+00 0.000000e+00
5.375000e-01 0.000000e+00 0.000000e+00
5.380000e-01 0.000000e+00 0.000000e+00
5.385000e-01 0.000000e+00 0.000000e+00
5.390000e-01 0.000000e+00 0.000000e+00
5.395000e-01 0.000000e+00 0.000000e+00
5.400000e-01 0.000000e+00 0.000000e+00
5.405000e-01 0.000000e+00 0.000000e+00
5.410000e-01 0.000000e+00 0.000000e+00
5.415000e-01 0.000000e+00 0.000000e+00
5.420000e-01 0.000000e+00 0.000000e+00
5.425000e-01 0.000000e+00 0.000000e+00
5.430000e-01 0.000000e+00 0.000000e+00
5.435000e-01 0.000000e+00 0.000000e+00
5.440000e-01 0.000000e+00 0.000000e+00
5.445000e-01 0.000000e+00 0.000000e+00
5.450000e-01 0.000000e+00 0.000000e+00
5.455000e-01 0.000000e+00 0.000000e+00
5.460000e-01 0.000000e+00 0.000000e+00
5.465000e-01 0.000000e+00 0.000000e+00
5.470000e-01 0.000000e+00 0.000000e+00
5.475000e-01 0.000000e+00 0.000000e+00
5.480000e-01 0.000000e+00 0.000000e+00
5.485000e-01 0.000000e+00 0.000000e+00
5.490000e-01 0.000000e+00 0.000000e+00
5.495000e-01 0.000000e+00 0.000000e+00
5.500000e-01 0.000000e+00 0.000000e+00
5.505000e-01 0.000000e+00 0.000000e+00
5.510000e-01 0.000000e+00 0.000000e+00
5.515000e-01 0.000000e+00 0.000000e+00
5.520000e-01 0.000000e+00 0.000000e+00
5.525000e-01 0.000000e+00 0.000000e+00
5.530000e-01 0.000000e+00 0.000000e+00
5.535000e-01 0.000000e+00 0.000000e+00
5.540000e-01 0.000000e+00 0.000000e+00
5.545000e-01 0.000000e+00 0.000000e+00
5.550000e-01 0.000000e+00 0.000000e+00
5.555000e-01 0.000000e+00 0.000000e+00
5.560000e-01 0.000000e+00 0.000000e+00
5.565000e-01 0.000000e+00 0.000000e+00
5.570000e-01 0.000000e+00 0.000000e+00
5.575000e-01 0.000000e+00 0.000000e+00
5.580000e-01 0.000000e+00 0.000000e+00
5.585000e-01 0.000000e+00 0.000000e+00
5.590000e-01 0.000000e+00 0.000000e+00
5.595000e-01 0.000000e+00 0.000000e+00
5.600000e-01 0.000000e+00 0.000000e+00
5.605000e-01 0.000000e+00 0.000000e+00
5.610000e-01 0.000000e+00 0.000000e+00
5.615000e-01 0.000000e+00 0.000000e+00
5.620000e-01 0.000000e+00 0.000000e+00
5.625000e-01 0.000000e+00 0.000000e+00
5.630000e-01 0.000000e+00 0.000000e+00
5.635000e-01 0.000000e+00 0.000000e+00
5.640000e-01 0.000000e+00 0.000000e+00
5.645000e-01 0.000000e+00 0.000000e+00
5.650000e-01 0.000000e+00 0.000000e+00
5.655000e-01 0.000000e+00 0.000000e+00
5.660000e-01 0.000000e+00 0.000000e+00
5.665000e-01 0.000000e+00 0.000000e+00
5.670000e-01 0.000000e+00 0.000000e+00
5.675000e-01 0.000000e+00 0.000000e+00
5.680000e-01 0.000000e+00 0.000000e+00
5.685000e-01 0.000000e+00 0.000000e+00
5.690000e-01 0.000000e+00 0.000000e+00
5.695000e-01 0.000000e+00 0.000000e+00
5.700000e-01 0.000000e+00 0.000000e+00
5.705000e-01 0.000000e+00 0.000000e+00
5.710000e-01 0.000000e+00 0.000000e+00
5.715000e-01 0.000000e+00 0.000000e+00
5.720000e-01 0.000000e+00 0.000000e+00
5.725000e-01 0.000000e+00 0.000000e+00
5.730000e-01 0.000000e+00 0.000000e+00
5.735000e-01 0.000000e+00 0.000000e+00
5.740000e-01 0.000000e+00 0.000000e+00
5.745000e-01 0.000000e+00 0.000000e+00
5.750000e-01 0.000000e+00 0.000000e+00
5.755000e-01 0.000000e+00 0.000000e+00
5.760000e-01 0.000000e+00 0.000000e+00
5.765000e-01 0.000000e+00 0.000000e+00
5.770000e-01 0.000000e+00 0.000000e+00
5.775000e-01 0.000000e+00 0.000000e+00
5.780000e-01 0.000000e+00 0.000000e+00
5.785000e-01 0.000000e+00 0.000000e+00
5.790000e-01 0.000000e+00 0.000000e+00
5.795000e-01 0.000000e+00 0.000000e+00
5.800000e-01 0.000000e+00 0.000000e+00
5.805000e-01 0.000000e+00 0.000000e+00
5.810000e-01 0.000000e+00 0.000000e+00
5.815000e-01 0.000000e+00 0.000000e+00
5.820000e-01 0.000000e+00 0.000000e+00
5.825000e-01 0.000000e+00 0.000000e+00
5.830000e-01 0.000000e+00 0.000000e+00
5.835000e-01 0.000000e+00 0.000000e+00
5.840000e-01 0.000000e+00 0.000000e+00
5.845000e-01 0.000000e+00 0.000000e+00
5.850000e-01 0.000000e+00 0.000000e+00
5.855000e-01 0.000000e+00 0.000000e+00
5.860000e-01 0.000000e+00 0.000000e+00
5.865000e-01 0.000000e+00 0.000000e+00
5.870000e-01 0.000000e+00 0.000000e+00
5.875000e-01 0.000000e+00 0.000000e+00
5.880000e-01 0.000000e+00 0.000000e+00
5.885000e-01 0.000000e+00 0.000000e+00
5.890000e-01 0.000000e+00 0.000000e+00
5.895000e-01 0.000000e+00 0.000000e+00
5.900000e-01 0.000000e+00 0.000000e+00
5.905000e-01 0.000000e+00 0.000000e+00
5.910000e-01 0.000000e+00 0.000000e+00
5.915000e-01 0.000000e+00 0.000000e+00
5.920000e-01 0.000000e+00 0.000000e+00
5.925000e-01 0.000000e+00 0.000000e+00
5.930000e-01 0.000000e+00 0.000000e+00
5.935000e-01 0.000000e+00 0.000000e+00
5.940000e-01 0.000000e+00 0.000000e+00
5.945000e-01 0.000000e+00 0.000000e+00
5.950000e-01 0.000000e+00 0.000000e+00
5.955000e-01 0.000000e+00 0.000000e+00
5.960000e-01 0.000000e+00 0.000000e+00
5.965000e-01 0.000000e+00 0.000000e+00
5.970000e-01 0.000000e+00 0.000000e+00
5.975000e-01 0.000000e+00 0.000000e+00
5.980000e-01 0.000000e+00 0.000000e+00
5.985000e-01 0.000000e+00 0.000000e+00
5.990000e-01 0.000000e+00 0.000000e+00
5.995000e-01 0.000000e+00 0.000000e+00
6.000000e-01 0.000000e+00 0.000000e+00
6.005000e-01 0.000000e+00 0.000000e+00
6.010000e-01 0.000000e+00 0.000000e+00
6.015000e-01 0.000000e+00 0.000000e+00
6.020000e-01 0.000000e+00 0.000000e+00
6.025000e-01 0.000000e+00 0.000000e+00
6.030000e-01 0.000000e+00 0.000000e+00
6.035000e-01 0.000000e+00 0.000000e+00
6.040000e-01 0.000000e+00 0.000000e+00
6.045000e-01 0.000000e+00 0.000000e+00
6.050000e-01 0.000000e+00 0.000000e+00
6.055000e-01 0.000000e+00 0.000000e+00
6.060000e-01 0.000000e+00 0.000000e+00
6.065000e-01 0.000000e+00 0.000000e+00
6.070000e-01 0.000000e+00 0.000000e+00
6.075000e-01 0.000000e+00 0.000000e+00
6.080000e-01 0.000000e+00 0.000000e+00
6.085000e-01 0.000000e+00 0.000000e+00
6.090000e-01 0.000000e+00 0.000000e+00
6.095000e-01 0.000000e+00 0.000000e+00
6.100000e-01 0.000000e+00 0.000000e+00
6.105000e-01 0.000000e+00 0.000000e+00
6.110000e-01 0.000000e+00 0.000000e+00
6.115000e-01 0.000000e+00 0.000000e+00
6.120000e-01 0.000000e+00 0.000000e+00
6.125000e-01 0.000000e+00 0.000000e+00
6.130000e-01 0.000000e+00 0.000000e+00
6.135000e-01 0.000000e+00 0.000000e+00
6.140000e-01 0.000000e+00 0.000000e+00
6.145000e-01 0.000000e+00 0.000000e+00
6.150000e-01 0.000000e+00 0.000000e+00
6.155000e-01 0.000000e+00 0.000000e+00
6.160000e-01 0.000000e+00 0.000000e+00
6.165000e-01 0.000000e+00 0.000000e+00
6.170000e-01 0.000000e+00 0.000000e+00
6.175000e-01 0.000000e+00 0.000000e+00
6.180000e-01 0.000000e+00 0.000000e+00
6.185000e-01 0.000000e+00 0.000000e+00
6.190000e-01 0.000000e+00 0.000000e+00
6.195000e-01 0.000000e+00 0.000000e+00
6.200000e-01 0.000000e+00 0.000000e+00
6.205000e-01 0.000000e+00 0.000000e+00
6.210000e-01 0.000000e+00 0.000000e+00
6.215000e-01 0.000000e+00 0.000000e+00
6.220000e-01 0.000000e+00 0.000000e+00
6.225000e-01 0.000000e+00 0.000000e+00
6.230000e-01 0.000000e+00 0.000000e+00
6.235000e-01 0.000000e+00 0.000000e+00
6.240000e-01 0.000000e+00 0.000000e+00
6.245000e-01 0.000000e+00 0.000000e+00
6.250000e-01 0.000000e+00 0.000000e+00
6.255000e-01 0.000000e+00 0.000000e+00
6.260000e-01 0.000000e+00 0.000000e+00
6.265000e-01 0.000000e+00 0.000000e+00
6.270000e-01 0.000000e+00 0.000000e+00
6.275000e-01 0.000000e+00 0.000000e+00
6.280000e-01 0.000000e+00 0.000000e+00
6.285000e-01 0.000000e+00 0.000000e+00
6.290000e-01 0.000000e+00 0.000000e+00
6.295000e-01 0.000000e+00 0.000000e+00
6.300000e-01 0.000000e+00 0.000000e+00
6.305000e-01 0.000000e+00 0.000000e+00
6.310000e-01 0.000000e+00 0.000000e+00
6.315000e-01 0.000000e+00 0.000000e+00
6.320000e-01 0.000000e+00 0.000000e+00
6.325000e-01 0.000000e+00 0.000000e+00
6.330000e-01 0.000000e+00 0.000000e+00
6.335000e-01 0.000000e+00 0.000000e+00
6.340000e-01 0.000000e+00 0.000000e+00
6.345000e-01 0.000000e+00 0.000000e+00
6.350000e-01 0.000000e+00 0.000000e+00
6.355000e-01 0.000000e+00 0.000000e+00
6.360000e-01 0.000000e+00 0.000000e+00
6.365000e-01 0.000000e+00 0.000000e+00
6.370000e-01 0.000000e+00 0.000000e+00
6.375000e-01 0.000000e+00 0.000000e+00
6.380000e-01 0.000000e+00 0.000000e+00
6.385000e-01 0.000000e+00 0.000000e+00
6.390000e-01 0.000000e+00 0.000000e+00
6.395000e-01 0.000000e+00 0.000000e+00
6.400000e-01 0.000000e+00 0.000000e+00
6.405000e-01 0.000000e+00 0.000000e+00
6.410000e-01 0.000000e+00 0.000000e+00
6.415000e-01 0.000000e+00 0.000000e+00
6.420000e-01 0.000000e+00 0.000000e+00
6.425000e-01 0.000000e+00 0.000000e+00
6.430000e-01 0.000000e+00 0.000000e+00
6.435000e-01 0.000000e+00 0.000000e+00
6.440000e-01 0.000000e+00 0.000000e+00
6.445000e-01 0.000000e+00 0.000000e+00
6.450000e-01 0.000000e+00 0.000000e+00
6.455000e-01 0.000000e+00 0.000000e+00
6.460000e-01 0.000000e+00 0.000000e+00
6.465000e-01 0.000000e+00 0.000000e+00
6.470000e-01 0.000000e+00 0.000000e+00
6.475000e-01 0.000000e+00 0.000000e+00
6.480000e-01 0.000000e+00 0.000000e+00
6.485000e-01 0.000000e+00 0.000000e+00
6.490000e-01 0.000000e+00 0.000000e+00
6.495000e-01 0.000000e+00 0.000000e+00
6.500000e-01 0.000000e+00 0.000000e+00
6.505000e-01 0.000000e+00 0.000000e+00
6.510000e-01 0.000000e+00 0.000000e+00
6.515000e-01 0.000000e+00 0.000000e+00
6.520000e-01 0.000000e+00 0.000000e+00
6.525000e-01 0.000000e+00 0.000000e+00
6.530000e-01 0.000000e+00 0.000000e+00
6.535000e-01 0.000000e+00 0.000000e+00
6.540000e-01 0.000000e+00 0.000000e+00
6.545000e-01 0.000000e+00 0.000000e+00
6.550000e-01 0.000000e+00 0.000000e+00
6.555000e-01 0.000000e+00 0.000000e+00
6.560000e-01 0.000000e+00 0.000000e+00
6.565000e-01 0.000000e+00 0.000000e+00
6.570000e-01 0.000000e+00 0.000000e+00
6.575000e-01 0.000000e+00 0.000000e+00
6.580000e-01 0.000000e+00 0.000000e+00
6.585000e-01 0.000000e+00 0.000000e+00
6.590000e-01 0.000000e+00 0.000000e+00
6.595000e-01 0.000000e+00 0.000000e+00
6.600000e-01 0.000000e+00 0.000000e+00
6.605000e-01 0.000000e+00 0.000000e+00
6.610000e-01 0.000000e+00 0.000000e+00
6.615000e-01 0.000000e+00 0.000000e+00
6.620000e-01 0.000000e+00 0.000000e+00
6.625000e-01 0.000000e+00 0.000000e+00
6.630000e-01 0.000000e+00 0.000000e+00
6.635000e-01 0.000000e+00 0.000000e+00
6.640000e-01 0.000000e+00 0.000000e+00
6.645000e-01 0.000000e+00 0.000000e+00
6.650000e-01 0.000000e+00 0.000000e+00
6.655000e-01 0.000000e+00 0.000000e+00
6.660000e-01 0.000000e+00 0.000000e+00
6.665000e-01 0.000000e+00 0.000000e+00
6.670000e-01 0.000000e+00 0.000000e+00
6.675000e-01 0.000000e+00 0.000000e+00
6.680000e-01 0.000000e+00 0.000000e+00
6.685000e-01 0.000000e+00 0.000000e+00
6.690000e-01 0.000000e+00 0.000000e+00
6.695000e-01 0.000000e+00 0.000000e+00
6.700000e-01 0.000000e+00 0.000000e+00
6.705000e-01 0.000000e+00 0.000000e+00
6.710000e-01 0.000000e+00 0.000000e+00
6.715000e-01 0.000000e+00 0.000000e+00
6.720000e-01 0.000000e+00 0.000000e+00
6.725000e-01 0.000000e+00 0.000000e+00
6.730000e-01 0.000000e+00 0.000000e+00
6.735000e-01 0.000000e+00 0.000000e+00
6.740000e-01 0.000000e+00 0.000000e+00
6.745000e-01 0.000000e+00 0.000000e+00
6.750000e-01 0.000000e+00 0.000000e+00
6.755000e-01 0.000000e+00 0.000000e+00
6.760000e-01 0.000000e+00 0.000000e+00
6.765000e-01 0.000000e+00 0.000000e+00
6.770000e-01 0.000000e+00 0.000000e+00
6.775000e-01 0.000000e+00 0.000000e+00
6.780000e-01 0.000000e+00 0.000000e+00
6.785000e-01 0.000000e+00 0.000000e+00
6.790000e-01 0.000000e+00 0.000000e+00
6.795000e-01 0.000000e+00 0.000000e+00
6.800000e-01 0.000000e+00 0.000000e+00
6.805000e-01 0.000000e+00 0.000000e+00
6.810000e-01 0.000000e+00 0.000000e+00
6.815000e-01 0.000000e+00 0.000000e+00
6.820000e-01 0.000000e+00 0.000000e+00
6.825000e-01 0.000000e+00 0.000000e+00
6.830000e-01 0.000000e+00 0.000000e+00
6.835000e-01 0.000000e+00 0.000000e+00
6.840000e-01 0.000000e+00 0.000000e+00
6.845000e-01 0.000000e+00 0.000000e+00
6.850000e-01 0.000000e+00 0.000000e+00
6.855000e-01 0.000000e+00 0.000000e+00
6.860000e-01 0.000000e+00 0.000000e+00
6.865000e-01 0.000000e+00 0.000000e+00
6.870000e-01 0.000000e+00 0.000000e+00
6.875000e-01 0.000000e+00 0.000000e+00
6.880000e-01 0.000000e+00 0.000000e+00
6.885000e-01 0.000000e+00 0.000000e+00
6.890000e-01 0.000000e+00 0.000000e+00
6.895000e-01 0.000000e+00 0.000000e+00
6.900000e-01 0.000000e+00 0.000000e+00
6.905000e-01 0.000000e+00 0.000000e+00
6.910000e-01 0.000000e+00 0.000000e+00
6.915000e-01 0.000000e+00 0.000000e+00
6.920000e-01 0.000000e+00 0.000000e+00
6.925000e-01 0.000000e+00 0.000000e+00
6.930000e-01 0.000000e+00 0.000000e+00
6.935000e-01 0.000000e+00 0.000000e+00
6.940000e-01 0.000000e+00 0.000000e+00
6.945000e-01 0.000000e+00 0.000000e+00
6.950000e-01 0.000000e+00 0.000000e+00
6.955000e-01 0.000000e+00 0.000000e+00
6.960000e-01 0.000000e+00 0.000000e+00
6.965000e-01 0.000000e+00 0.000000e+00
6.970000e-01 0.000000e+00 0.000000e+00
6.975000e-01 0.000000e+00 0.000000e+00
6.980000e-01 0.000000e+00 0.000000e+00
6.985000e-01 0.000000e+00 0.000000e+00
6.990000e-01 0.000000e+00 0.000000e+00
6.995000e-01 0.000000e+00 0.000000e+00
7.000000e-01 0.000000e+00 0.000000e+00
7.005000e-01 0.000000e+00 0.000000e+00
7.010000e-01 0.000000e+00 0.000000e+00
7.015000e-01 0.000000e+00 0.000000e+00
7.020000e-01 0.000000e+00 0.000000e+00
7.025000e-01 0.000000e+00 0.000000e+00
7.030000e-01 0.000000e+00 0.000000e+00
7.035000e-01 0.000000e+00 0.000000e+00
7.040000e-01 0.000000e+00 0.000000e+00
7.045000e-01 0.000000e+00 0.000000e+00
7.050000e-01 0.000000e+00 0.000000e+00
7.055000e-01 0.000000e+00 0.000000e+00
7.060000e-01 0.000000e+00 0.000000e+00
7.065000e-01 0.000000e+00 0.000000e+00
7.070000e-01 0.000000e+00 0.000000e+00
7.075000e-01 0.000000e+00 0.000000e+00
7.080000e-01 0.000000e+00 0.000000e+00
7.085000e-01 0.000000e+00 0.000000e+00
7.090000e-01 0.000000e+00 0.000000e+00
7.095000e-01 0.000000e+00 0.000000e+00
7.100000e-01 0.000000e+00 0.000000e+00
7.105000e-01 0.000000e+00 0.000000e+00
7.110000e-01 0.000000e+00 0.000000e+00
7.115000e-01 0.000000e+00 0.000000e+00
7.120000e-01 0.000000e+00 0.000000e+00
7.125000e-01 0.000000e+00 0.000000e+00
7.130000e-01 0.000000e+00 0.000000e+00
7.135000e-01 0.000000e+00 0.000000e+00
7.140000e-01 0.000000e+00 0.000000e+00
7.145000e-01 0.000000e+00 0.000000e+00
7.150000e-01 0.000000e+00 0.000000e+00
7.155000e-01 0.000000e+00 0.000000e+00
7.160000e-01 0.000000e+00 0.000000e+00
7.165000e-01 0.000000e+00 0.000000e+00
7.170000e-01 0.000000e+00 0.000000e+00
7.175000e-01 0.000000e+00 0.000000e+00
7.180000e-01 0.000000e+00 0.000000e+00
7.185000e-01 0.000000e+00 0.000000e+00
7.190000e-01 0.000000e+00 0.000000e+00
7.195000e-01 0.000000e+00 0.000000e+00
7.200000e-01 0.000000e+00 0.000000e+00
7.205000e-01 0.000000e+00 0.000000e+00
7.210000e-01 0.000000e+00 0.000000e+00
7.215000e-01 0.000000e+00 0.000000e+00
7.220000e-01 0.000000e+00 0.000000e+00
7.225000e-01 0.000000e+00 0.000000e+00
7.230000e-01 0.000000e+00 0.000000e+00
7.235000e-01 0.000000e+00 0.000000e+00
7.240000e-01 0.000000e+00 0.000000e+00
7.245000e-01 0.000000e+00 0.000000e+00
7.250000e-01 0.000000e+00 0.000000e+00
7.255000e-01 0.000000e+00 0.000000e+00
7.260000e-01 0.000000e+00 0.000000e+00
7.265000e-01 0.000000e+00 0.000000e+00
7.270000e-01 0.000000e+00 0.000000e+00
7.275000e-01 0.000000e+00 0.000000e+00
7.280000e-01 0.000000e+00 0.000000e+00
7.285000e-01 0.000000e+00 0.000000e+00
7.290000e-01 0.000000e+00 0.000000e+00
7.295000e-01 0.000000e+00 0.000000e+00
7.300000e-01 0.000000e+00 0.000000e+00
7.305000e-01 0.000000e+00 0.000000e+00
7.310000e-01 0.000000e+00 0.000000e+00
7.315000e-01 0.000000e+00 0.000000e+00
7.320000e-01 0.000000e+00 0.000000e+00
7.325000e-01 0.000000e+00 0.000000e+00
7.330000e-01 0.000000e+00 0.000000e+00
7.335000e-01 0.000000e+00 0.000000e+00
7.340000e-01 0.000000e+00 0.000000e+00
7.345000e-01 0.000000e+00 0.000000e+00
7.350000e-01 0.000000e+00 0.000000e+00
7.355000e-01 0.000000e+00 0.000000e+00
7.360000e-01 0.000000e+00 0.000000e+00
7.365000e-01 0.000000e+00 0.000000e+00
7.370000e-01 0.000000e+00 0.000000e+00
7.375000e-01 0.000000e+00 0.000000e+00
7.380000e-01 0.000000e+00 0.000000e+00
7.385000e-01 0.000000e+00 0.000000e+00
7.390000e-01 0.000000e+00 0.000000e+00
7.395000e-01 0.000000e+00 0.000000e+00
7.400000e-01 0.000000e+00 0.000000e+00
7.405000e-01 0.000000e+00 0.000000e+00
7.410000e-01 0.000000e+00 0.000000e+00
7.415000e-01 0.000000e+00 0.000000e+00
7.420000e-01 0.000000e+00 0.000000e+00
7.425000e-01 0.000000e+00 0.000000e+00
7.430000e-01 0.000000e+00 0.000000e+00
7.435000e-01 0.000000e+00 0.000000e+00
7.440000e-01 0.000000e+00 0.000000e+00
7.445000e-01 0.000000e+00 0.000000e+00
7.450000e-01 0.000000e+00 0.000000e+00
7.455000e-01 0.000000e+00 0.000000e+00
7.460000e-01 0.000000e+00 0.000000e+00
7.465000e-01 0.000000e+00 0.000000e+00
7.470000e-01 0.000000e+00 0.000000e+00
7.475000e-01 0.000000e+00 0.000000e+00
7.480000e-01 0.000000e+00 0.000000e+00
7.485000e-01 0.000000e+00 0.000000e+00
7.490000e-01 0.000000e+00 0.000000e+00
7.495000e-01 0.000000e+00 0.000000e+00
7.500000e-01 0.000000e+00 0.000000e+00
7.505000e-01 0.000000e+00 0.000000e+00
7.510000e-01 0.000000e+00 0.000000e+00
7.515000e-01 0.000000e+00 0.000000e+00
7.520000e-01 0.000000e+00 0.000000e+00
7.525000e-01 0.000000e+00 0.000000e+00
7.530000e-01 0.000000e+00 0.000000e+00
7.535000e-01 0.000000e+00 0.000000e+00
7.540000e-01 0.000000e+00 0.000000e+00
7.545000e-01 0.000000e+00 0.000000e+00
7.550000e-01 0.000000e+00 0.000000e+00
7.555000e-01 0.000000e+00 0.000000e+00
7.560000e-01 0.000000e+00 0.000000e+00
7.565000e-01 0.000000e+00 0.000000e+00
7.570000e-01 0.000000e+00 0.000000e+00
7.575000e-01 0.000000e+00 0.000000e+00
7.580000e-01 0.000000e+00 0.000000e+00
7.585000e-01 0.000000e+00 0.000000e+00
7.590000e-01 0.000000e+00 0.000000e+00
7.595000e-01 0.000000e+00 0.000000e+00
7.600000e-01 0.000000e+00 0.000000e+00
7.605000e-01 0.000000e+00 0.000000e+00
7.610000e-01 0.000000e+00 0.000000e+00
7.615000e-01 0.000000e+00 0.000000e+00
7.620000e-01 0.000000e+00 0.000000e+00
7.625000e-01 0.000000e+00 0.000000e+00
7.630000e-01 0.000000e+00 0.000000e+00
7.635000e-01 0.000000e+00 0.000000e+00
7.640000e-01 0.000000e+00 0.000000e+00
7.645000e-01 0.000000e+00 0.000000e+00
7.650000e-01 0.000000e+00 0.000000e+00
7.655000e-01 0.000000e+00 0.000000e+00
7.660000e-01 0.000000e+00 0.000000e+00
7.665000e-01 0.000000e+00 0.000000e+00
7.670000e-01 0.000000e+00 0.000000e+00
7.675000e-01 0.000000e+00 0.000000e+00
7.680000e-01 0.000000e+00 0.000000e+00
7.685000e-01 0.000000e+00 0.000000e+00
7.690000e-01 0.000000e+00 0.000000e+00
7.695000e-01 0.000000e+00 0.000000e+00
7.700000e-01 0.000000e+00 0.000000e+00
7.705000e-01 0.000000e+00 0.000000e+00
7.710000e-01 0.000000e+00 0.000000e+00
7.715000e-01 0.000000e+00 0.000000e+00
7.720000e-01 0.000000e+00 0.000000e+00
7.725000e-01 0.000000e+00 0.000000e+00
7.730000e-01 0.000000e+00 0.000000e+00
7.735000e-01 0.000000e+00 0.000000e+00
7.740000e-01 0.000000e+00 0.000000e+00
7.745000e-01 0.000000e+00 0.000000e+00
7.750000e-01 0.000000e+00 0.000000e+00
7.755000e-01 0.000000e+00 0.000000e+00
7.760000e-01 0.000000e+00 0.000000e+00
7.765000e-01 0.000000e+00 0.000000e+00
7.770000e-01 0.000000e+00 0.000000e+00
7.775000e-01 0.000000e+00 0.000000e+00
7.780000e-01 0.000000e+00 0.000000e+00
7.785000e-01 0.000000e+00 0.000000e+00
7.790000e-01 0.000000e+00 0.000000e+00
7.795000e-01 0.000000e+00 0.000000e+00
7.800000e-01 0.000000e+00 0.000000e+00
7.805000e-01 0.000000e+00 0.000000e+00
7.810000e-01 0.000000e+00 0.000000e+00
7.815000e-01 0.000000e+00 0.000000e+00
7.820000e-01 0.000000e+00 0.000000e+00
7.825000e-01 0.000000e+00 0.000000e+00
7.830000e-01 0.000000e+00 0.000000e+00
7.835000e-01 0.000000e+00 0.000000e+00
7.840000e-01 0.000000e+00 0.000000e+00
7.845000e-01 0.000000e+00 0.000000e+00
7.850000e-01 0.000000e+00 0.000000e+00
7.855000e-01 0.000000e+00 0.000000e+00
7.860000e-01 0.000000e+00 0.000000e+00
7.865000e-01 0.000000e+00 0.000000e+00
7.870000e-01 0.000000e+00 0.000000e+00
7.875000e-01 0.000000e+00 0.000000e+00
7.880000e-01 0.000000e+00 0.000000e+00
7.885000e-01 0.000000e+00 0.000000e+00
7.890000e-01 0.000000e+00 0.000000e+00
7.895000e-01 0.000000e+00 0.000000e+00
7.900000e-01 0.000000e+00 0.000000e+00
7.905000e-01 0.000000e+00 0.000000e+00
7.910000e-01 0.000000e+00 0.000000e+00
7.915000e-01 0.000000e+00 0.000000e+00
7.920000e-01 0.000000e+00 0.000000e+00
7.925000e-01 0.000000e+00 0.000000e+00
7.930000e-01 0.000000e+00 0.000000e+00
7.935000e-01 0.000000e+00 0.000000e+00
7.940000e-01 0.000000e+00 0.000000e+00
7.945000e-01 0.000000e+00 0.000000e+00
7.950000e-01 0.000000e+00 0.000000e+00
7.955000e-01 0.000000e+00 0.000000e+00
7.960000e-01 0.000000e+00 0.000000e+00
7.965000e-01 0.000000e+00 0.000000e+00
7.970000e-01 0.000000e+00 0.000000e+00
7.975000e-01 0.000000e+00 0.000000e+00
7.980000e-01 0.000000e+00 0.000000e+00
7.985000e-01 0.000000e+00 0.000000e+00
7.990000e-01 0.000000e+00 0.000000e+00
7.995000e-01 0.000000e+00 0.000000e+00
8.000000e-01 0.000000e+00 0.000000e+00
8.005000e-01 0.000000e+00 0.000000e+00
8.010000e-01 0.000000e+00 0.000000e+00
8.015000e-01 0.000000e+00 0.000000e+00
8.020000e-01 0.000000e+00 0.000000e+00
8.025000e-01 0.000000e+00 0.000000e+00
8.030000e-01 0.000000e+00 0.000000e+00
8.035000e-01 0.000000e+00 0.000000e+00
8.040000e-01 0.000000e+00 0.000000e+00
8.045000e-01 0.000000e+00 0.000000e+00
8.050000e-01 0.000000e+00 0.000000e+00
8.055000e-01 0.000000e+00 0.000000e+00
8.060000e-01 0.000000e+00 0.000000e+00
8.065000e-01 0.000000e+00 0.000000e+00
8.070000e-01 0.000000e+00 0.000000e+00
8.075000e-01 0.000000e+00 0.000000e+00
8.080000e-01 0.000000e+00 0.000000e+00
8.085000e-01 0.000000e+00 0.000000e+00
8.090000e-01 0.000000e+00 0.000000e+00
8.095000e-01 0.000000e+00 0.000000e+00
8.100000e-01 0.000000e+00 0.000000e+00
8.105000e-01 0.000000e+00 0.000000e+00
8.110000e-01 0.000000e+00 0.000000e+00
8.115000e-01 0.000000e+00 0.000000e+00
8.120000e-01 0.000000e+00 0.000000e+00
8.125000e-01 0.000000e+00 0.000000e+00
8.130000e-01 0.000000e+00 0.000000e+00
8.135000e-01 0.000000e+00 0.000000e+00
8.140000e-01 0.000000e+00 0.000000e+00
8.145000e-01 0.000000e+00 0.000000e+00
8.150000e-01 0.000000e+00 0.000000e+00
8.155000e-01 0.000000e+00 0.000000e+00
8.160000e-01 0.000000e+00 0.000000e+00
8.165000e-01 0.000000e+00 0.000000e+00
8.170000e-01 0.000000e+00 0.000000e+00
8.175000e-01 0.000000e+00 0.000000e+00
8.180000e-01 0.000000e+00 0.000000e+00
8.185000e-01 0.000000e+00 0.000000e+00
8.190000e-01 0.000000e+00 0.000000e+00
8.195000e-01 0.000000e+00 0.000000e+00
8.200000e-01 0.000000e+00 0.000000e+00
8.205000e-01 0.000000e+00 0.000000e+00
8.210000e-01 0.000000e+00 0.000000e+00
8.215000e-01 0.000000e+00 0.000000e+00
8.220000e-01 0.000000e+00 0.000000e+00
8.225000e-01 0.000000e+00 0.000000e+00
8.230000e-01 0.000000e+00 0.000000e+00
8.235000e-01 0.000000e+00 0.000000e+00
8.240000e-01 0.000000e+00 0.000000e+00
8.245000e-01 0.000000e+00 0.000000e+00
8.250000e-01 0.000000e+00 0.000000e+00
8.255000e-01 0.000000e+00 0.000000e+00
8.260000e-01 0.000000e+00 0.000000e+00
8.265000e-01 0.000000e+00 0.000000e+00
8.270000e-01 0.000000e+00 0.000000e+00
8.275000e-01 0.000000e+00 0.000000e+00
8.280000e-01 0.000000e+00 0.000000e+00
8.285000e-01 0.000000e+00 0.000000e+00
8.290000e-01 0.000000e+00 0.000000e+00
8.295000e-01 0.000000e+00 0.000000e+00
8.300000e-01 0.000000e+00 0.000000e+00
8.305000e-01 0.000000e+00 0.000000e+00
8.310000e-01 0.000000e+00 0.000000e+00
8.315000e-01 0.000000e+00 0.000000e+00
8.320000e-01 0.000000e+00 0.000000e+00
8.325000e-01 0.000000e+00 0.000000e+00
8.330000e-01 0.000000e+00 0.000000e+00
8.335000e-01 0.000000e+00 0.000000e+00
8.340000e-01 0.000000e+00 0.000000e+00
8.345000e-01 0.000000e+00 0.000000e+00
8.350000e-01 0.000000e+00 0.000000e+00
8.355000e-01 0.000000e+00 0.000000e+00
8.360000e-01 0.000000e+00 0.000000e+00
8.365000e-01 0.000000e+00 0.000000e+00
8.370000e-01 0.000000e+00 0.000000e+00
8.375000e-01 0.000000e+00 0.000000e+00
8.380000e-01 0.000000e+00 0.000000e+00
8.385000e-01 0.000000e+00 0.000000e+00
8.390000e-01 0.000000e+00 0.000000e+00
8.395000e-01 0.000000e+00 0.000000e+00
8.400000e-01 0.000000e+00 0.000000e+00
8.405000e-01 0.000000e+00 0.000000e+00
8.410000e-01 0.000000e+00 0.000000e+00
8.415000e-01 0.000000e+00 0.000000e+00
8.420000e-01 0.000000e+00 0.000000e+00
8.425000e-01 0.000000e+00 0.000000e+00
8.430000e-01 0.000000e+00 0.000000e+00
8.435000e-01 0.000000e+00 0.000000e+00
8.440000e-01 0.000000e+00 0.000000e+00
8.445000e-01 0.000000e+00 0.000000e+00
8.450000e-01 0.000000e+00 0.000000e+00
8.455000e-01 0.000000e+00 0.000000e+00
8.460000e-01 0.000000e+00 0.000000e+00
8.465000e-01 0.000000e+00 0.000000e+00
8.470000e-01 0.000000e+00 0.000000e+00
8.475000e-01 0.000000e+00 0.000000e+00
8.480000e-01 0.000000e+00 0.000000e+00
8.485000e-01 0.000000e+00 0.000000e+00
8.490000e-01 0.000000e+00 0.000000e+00
8.495000e-01 0.000000e+00 0.000000e+00
8.500000e-01 0.000000e+00 0.000000e+00
8.505000e-01 0.000000e+00 0.000000e+00
8.510000e-01 0.000000e+00 0.000000e+00
8.515000e-01 0.000000e+00 0.000000e+00
8.520000e-01 0.000000e+00 0.000000e+00
8.525000e-01 0.000000e+00 0.000000e+00
8.530000e-01 0.000000e+00 0.000000e+00
8.535000e-01 0.000000e+00 0.000000e+00
8.540000e-01 0.000000e+00 0.000000e+00
8.545000e-01 0.000000e+00 0.000000e+00
8.550000e-01 0.000000e+00 0.000000e+00
8.555000e-01 0.000000e+00 0.000000e+00
8.560000e-01 0.000000e+00 0.000000e+00
8.565000e-01 0.000000e+00 0.000000e+00
8.570000e-01 0.000000e+00 0.000000e+00
8.575000e-01 0.000000e+00 0.000000e+00
8.580000e-01 0.000000e+00 0.000000e+00
8.585000e-01 0.000000e+00 0.000000e+00
8.590000e-01 0.000000e+00 0.000000e+00
8.595000e-01 0.000000e+00 0.000000e+00
8.600000e-01 0.000000e+00 0.000000e+00
8.605000e-01 0.000000e+00 0.000000e+00
8.610000e-01 0.000000e+00 0.000000e+00
8.615000e-01 0.000000e+00 0.000000e+00
8.620000e-01 0.000000e+00 0.000000e+00
8.625000e-01 0.000000e+00 0.000000e+00
8.630000e-01 0.000000e+00 0.000000e+00
8.635000e-01 0.000000e+00 0.000000e+00
8.640000e-01 0.000000e+00 0.000000e+00
8.645000e-01 0.000000e+00 0.000000e+00
8.650000e-01 0.000000e+00 0.000000e+00
8.655000e-01 0.000000e+00 0.000000e+00
8.660000e-01 0.000000e+00 0.000000e+00
8.665000e-01 0.000000e+00 0.000000e+00
8.670000e-01 0.000000e+00 0.000000e+00
8.675000e-01 0.000000e+00 0.000000e+00
8.680000e-01 0.000000e+00 0.000000e+00
8.685000e-01 0.000000e+00 0.000000e+00
8.690000e-01 0.000000e+00 0.000000e+00
8.695000e-01 0.000000e+00 0.000000e+00
8.700000e-01 0.000000e+00 0.000000e+00
8.705000e-01 0.000000e+00 0.000000e+00
8.710000e-01 0.000000e+00 0.000000e+00
8.715000e-01 0.000000e+00 0.000000e+00
8.720000e-01 0.000000e+00 0.000000e+00
8.725000e-01 0.000000e+00 0.000000e+00
8.730000e-01 0.000000e+00 0.000000e+00
8.735000e-01 0.000000e+00 0.000000e+00
8.740000e-01 0.000000e+00 0.000000e+00
8.745000e-01 0.000000e+00 0.000000e+00
8.750000e-01 0.000000e+00 0.000000e+00
8.755000e-01 0.000000e+00 0.000000e+00
8.760000e-01 0.000000e+00 0.000000e+00
8.765000e-01 0.000000e+00 0.000000e+00
8.770000e-01 0.000000e+00 0.000000e+00
8.775000e-01 0.000000e+00 0.000000e+00
8.780000e-01 0.000000e+00 0.000000e+00
8.785000e-01 0.000000e+00 0.000000e+00
8.790000e-01 0.000000e+00 0.000000e+00
8.795000e-01 0.000000e+00 0.000000e+00
8.800000e-01 0.000000e+00 0.000000e+00
8.805000e-01 0.000000e+00 0.000000e+00
8.810000e-01 0.000000e+00 0.000000e+00
8.815000e-01 0.000000e+00 0.000000e+00
8.820000e-01 0.000000e+00 0.000000e+00
8.825000e-01 0.000000e+00 0.000000e+00
8.830000e-01 0.000000e+00 0.000000e+00
8.835000e-01 0.000000e+00 0.000000e+00
8.840000e-01 0.000000e+00 0.000000e+00
8.845000e-01 0.000000e+00 0.000000e+00
8.850000e-01 0.000000e+00 0.000000e+00
8.855000e-01 0.000000e+00 0.000000e+00
8.860000e-01 0.000000e+00 0.000000e+00
8.865000e-01 0.000000e+00 0.000000e+00
8.870000e-01 0.000000e+00 0.000000e+00
8.875000e-01 0.000000e+00 0.000000e+00
8.880000e-01 0.000000e+00 0.000000e+00
8.885000e-01 0.000000e+00 0.000000e+00
8.890000e-01 0.000000e+00 0.000000e+00
8.895000e-01 0.000000e+00 0.000000e+00
8.900000e-01 0.000000e+00 0.000000e+00
8.905000e-01 0.000000e+00 0.000000e+00
8.910000e-01 0.000000e+00 0.000000e+00
8.915000e-01 0.000000e+00 0.000000e+00
8.920000e-01 0.000000e+00 0.000000e+00
8.925000e-01 0.000000e+00 0.000000e+00
8.930000e-01 0.000000e+00 0.000000e+00
8.935000e-01 0.000000e+00 0.000000e+00
8.940000e-01 0.000000e+00 0.000000e+00
8.945000e-01 0.000000e+00 0.000000e+00
8.950000e-01 0.000000e+00 0.000000e+00
8.955000e-01 0.000000e+00 0.000000e+00
8.960000e-01 0.000000e+00 0.000000e+00
8.965000e-01 0.000000e+00 0.000000e+00
8.970000e-01 0.000000e+00 0.000000e+00
8.975000e-01 0.000000e+00 0.000000e+00
8.980000e-01 0.000000e+00 0.000000e+00
8.985000e-01 0.000000e+00 0.000000e+00
8.990000e-01 0.000000e+00 0.000000e+00
8.995000e-01 0.000000e+00 0.000000e+00
9.000000e-01 0.000000e+00 0.000000e+00
9.005000e-01 0.000000e+00 0.000000e+00
9.010000e-01 0.000000e+00 0.000000e+00
9.015000e-01 0.000000e+00 0.000000e+00
9.020000e-01 0.000000e+00 0.000000e+00
9.025000e-01 0.000000e+00 0.000000e+00
9.030000e-01 0.000000e+00 0.000000e+00
9.035000e-01 0.000000e+00 0.000000e+00
9.040000e-01 0.000000e+00 0.000000e+00
9.045000e-01 0.000000e+00 0.000000e+00
9.050000e-01 0.000000e+00 0.000000e+00
9.055000e-01 0.000000e+00 0.000000e+00
9.060000e-01 0.000000e+00 0.000000e+00
9.065000e-01 0.000000e+00 0.000000e+00
9.070000e-01 0.000000e+00 0.000000e+00
9.075000e-01 0.000000e+00 0.000000e+00
9.080000e-01 0.000000e+00 0.000000e+00
9.085000e-01 0.000000e+00 0.000000e+00
9.090000e-01 0.000000e+00 0.000000e+00
9.095000e-01 0.000000e+00 0.000000e+00
9.100000e-01 0.000000e+00 0.000000e+00
9.105000e-01 0.000000e+00 0.000000e+00
9.110000e-01 0.000000e+00 0.000000e+00
9.115000e-01 0.000000e+00 0.000000e+00
9.120000e-01 0.000000e+00 0.000000e+00
9.125000e-01 0.000000e+00 0.000000e+00
9.130000e-01 0.000000e+00 0.000000e+00
9.135000e-01 0.000000e+00 0.000000e+00
9.140000e-01 0.000000e+00 0.000000e+00
9.145000e-01 0.000000e+00 0.000000e+00
9.150000e-01 0.000000e+00 0.000000e+00
9.155000e-01 0.000000e+00 0.000000e+00
9.160000e-01 0.000000e+00 0.000000e+00
9.165000e-01 0.000000e+00 0.000000e+00
9.170000e-01 0.000000e+00 0.000000e+00
9.175000e-01 0.000000e+00 0.000000e+00
9.180000e-01 0.000000e+00 0.000000e+00
9.185000e-01 0.000000e+00 0.000000e+00
9.190000e-01 0.000000e+00 0.000000e+00
9.195000e-01 0.000000e+00 0.000000e+00
9.200000e-01 0.000000e+00 0.000000e+00
9.205000e-01 0.000000e+00 0.000000e+00
9.210000e-01 0.000000e+00 0.000000e+00
9.215000e-01 0.000000e+00 0.000000e+00
9.220000e-01 0.000000e+00 0.000000e+00
9.225000e-01 0.000000e+00 0.000000e+00
9.230000e-01 0.000000e+00 0.000000e+00
9.235000e-01 0.000000e+00 0.000000e+00
9.240000e-01 0.000000e+00 0.000000e+00
9.245000e-01 0.000000e+00 0.000000e+00
9.250000e-01 0.000000e+00 0.000000e+00
9.255000e-01 0.000000e+00 0.000000e+00
9.260000e-01 0.000000e+00 0.000000e+00
9.265000e-01 0.000000e+00 0.000000e+00
9.270000e-01 0.000000e+00 0.000000e+00
9.275000e-01 0.000000e+00 0.000000e+00
9.280000e-01 0.000000e+00 0.000000e+00
9.285000e-01 0.000000e+00 0.000000e+00
9.290000e-01 0.000000e+00 0.000000e+00
9.295000e-01 0.000000e+00 0.000000e+00
9.300000e-01 0.000000e+00 0.000000e+00
9.305000e-01 0.000000e+00 0.000000e+00
9.310000e-01 0.000000e+00 0.000000e+00
9.315000e-01 0.000000e+00 0.000000e+00
9.320000e-01 0.000000e+00 0.000000e+00
9.325000e-01 0.000000e+00 0.000000e+00
9.330000e-01 0.000000e+00 0.000000e+00
9.335000e-01 0.000000e+00 0.000000e+00
9.340000e-01 0.000000e+00 0.000000e+00
9.345000e-01 0.000000e+00 0.000000e+00
9.350000e-01 0.000000e+00 0.000000e+00
9.355000e-01 0.000000e+00 0.000000e+00
9.360000e-01 0.000000e+00 0.000000e+00
9.365000e-01 0.000000e+00 0.000000e+00
9.370000e-01 0.000000e+00 0.000000e+00
9.375000e-01 0.000000e+00 0.000000e+00
9.380000e-01 0.000000e+00 0.000000e+00
9.385000e-01 0.000000e+00 0.000000e+00
9.390000e-01 0.000000e+00 0.000000e+00
9.395000e-01 0.000000e+00 0.000000e+00
9.400000e-01 0.000000e+00 0.000000e+00
9.405000e-01 0.000000e+00 0.000000e+00
9.410000e-01 0.000000e+00 0.000000e+00
9.415000e-01 0.000000e+00 0.000000e+00
9.420000e-01 0.000000e+00 0.000000e+00
9.425000e-01 0.000000e+00 0.000000e+00
9.430000e-01 0.000000e+00 0.000000e+00
9.435000e-01 0.000000e+00 0.000000e+00
9.440000e-01 0.000000e+00 0.000000e+00
9.445000e-01 0.000000e+00 0.000000e+00
9.450000e-01 0.000000e+00 0.000000e+00
9.455000e-01 0.000000e+00 0.000000e+00
9.460000e-01 0.000000e+00 0.000000e+00
9.465000e-01 0.000000e+00 0.000000e+00
9.470000e-01 0.000000e+00 0.000000e+00
9.475000e-01 0.000000e+00 0.000000e+00
9.480000e-01 0.000000e+00 0.000000e+00
9.485000e-01 0.000000e+00 0.000000e+00
9.490000e-01 0.000000e+00 0.000000e+00
9.495000e-01 0.000000e+00 0.000000e+00
9.500000e-01 0.000000e+00 0.000000e+00
9.505000e-01 0.000000e+00 0.000000e+00
9.510000e-01 0.000000e+00 0.000000e+00
9.515000e-01 0.000000e+00 0.000000e+00
9.520000e-01 0.000000e+00 0.000000e+00
9.525000e-01 0.000000e+00 0.000000e+00
9.530000e-01 0.000000e+00 0.000000e+00
9.535000e-01 0.000000e+00 0.000000e+00
9.540000e-01 0.000000e+00 0.000000e+00
9.545000e-01 0.000000e+00 0.000000e+00
9.550000e-01 0.000000e+00 0.000000e+00
9.555000e-01 0.000000e+00 0.000000e+00
9.560000e-01 0.000000e+00 0.000000e+00
9.565000e-01 0.000000e+00 0.000000e+00
9.570000e-01 0.000000e+00 0.000000e+00
9.575000e-01 0.000000e+00 0.000000e+00
9.580000e-01 0.000000e+00 0.000000e+00
9.585000e-01 0.000000e+00 0.000000e+00
9.590000e-01 0.000000e+00 0.000000e+00
9.595000e-01 0.000000e+00 0.000000e+00
9.600000e-01 0.000000e+00 0.000000e+00
9.605000e-01 0.000000e+00 0.000000e+00
9.610000e-01 0.000000e+00 0.000000e+00
9.615000e-01 0.000000e+00 0.000000e+00
9.620000e-01 0.000000e+00 0.000000e+00
9.625000e-01 0.000000e+00 0.000000e+00
9.630000e-01 0.000000e+00 0.000000e+00
9.635000e-01 0.000000e+00 0.000000e+00
9.640000e-01 0.000000e+00 0.000000e+00
9.645000e-01 0.000000e+00 0.000000e+00
9.650000e-01 0.000000e+00 0.000000e+00
9.655000e-01 0.000000e+00 0.000000e+00
9.660000e-01 0.000000e+00 0.000000e+00
9.665000e-01 0.000000e+00 0.000000e+00
9.670000e-01 0.000000e+00 0.000000e+00
9.675000e-01 0.000000e+00 0.000000e+00
9.680000e-01 0.000000e+00 0.000000e+00
9.685000e-01 0.000000e+00 0.000000e+00
9.690000e-01 0.000000e+00 0.000000e+00
9.695000e-01 0.000000e+00 0.000000e+00
9.700000e-01 0.000000e+00 0.000000e+00
9.705000e-01 0.000000e+00 0.000000e+00
9.710000e-01 0.000000e+00 0.000000e+00
9.715000e-01 0.000000e+00 0.000000e+00
9.720000e-01 0.000000e+00 0.000000e+00
9.725000e-01 0.000000e+00 0.000000e+00
9.730000e-01 0.000000e+00 0.000000e+00
9.735000e-01 0.000000e+00 0.000000e+00
9.740000e-01 0.000000e+00 0.000000e+00
9.745000e-01 0.000000e+00 0.000000e+00
9.750000e-01 0.000000e+00 0.000000e+00
9.755000e-01 0.000000e+00 0.000000e+00
9.760000e-01 0.000000e+00 0.000000e+00
9.765000e-01 0.000000e+00 0.000000e+00
9.770000e-01 0.000000e+00 0.000000e+00
9.775000e-01 0.000000e+00 0.000000e+00
9.780000e-01 0.000000e+00 0.000000e+00
9.785000e-01 0.000000e+00 0.000000e+00
9.790000e-01 0.000000e+00 0.000000e+00
9.795000e-01 0.000000e+00 0.000000e+00
9.800000e-01 0.000000e+00 0.000000e+00
9.805000e-01 0.000000e+00 0.000000e+00
9.810000e-01 0.000000e+00 0.000000e+00
9.815000e-01 0.000000e+00 0.000000e+00
9.820000e-01 0.000000e+00 0.000000e+00
9.825000e-01 0.000000e+00 0.000000e+00
9.830000e-01 0.000000e+00 0.000000e+00
9.835000e-01 0.000000e+00 0.000000e+00
9.840000e-01 0.000000e+00 0.000000e+00
9.845000e-01 0.000000e+00 0.000000e+00
9.850000e-01 0.000000e+00 0.000000e+00
9.855000e-01 0.000000e+00 0.000000e+00
9.860000e-01 0.000000e+00 0.000000e+00
9.865000e-01 0.000000e+00 0.000000e+00
9.870000e-01 0.000000e+00 0.000000e+00
9.875000e-01 0.000000e+00 0.000000e+00
9.880000e-01 0.000000e+00 0.000000e+00
9.885000e-01 0.000000e+00 0.000000e+00
9.890000e-01 0.000000e+00 0.000000e+00
9.895000e-01 0.000000e+00 0.000000e+00
9.900000e-01 0.000000e+00 0.000000e+00
9.905000e-01 0.000000e+00 0.000000e+00
9.910000e-01 0.000000e+00 0.000000e+00
9.915000e-01 0.000000e+00 0.000000e+00
9.920000e-01 0.000000e+00 0.000000e+00
9.925000e-01 0.000000e+00 0.000000e+00
9.930000e-01 0.000000e+00 0.000000e+00
9.935000e-01 0.000000e+00 0.000000e+00
9.940000e-01 0.000000e+00 0.000000e+00
9.945000e-01 0.000000e+00 0.000000e+00
9.950000e-01 0.000000e+00 0.000000e+00
9.955000e-01 0.000000e+00 0.000000e+00
9.960000e-01 0.000000e+00 0.000000e+00
9.965000e-01 0.000000e+00 0.000000e+00
9.970000e-01 0.000000e+00 0.000000e+00
9.975000e-01 0.000000e+00 0.000000e+00
9.980000e-01 0.000000e+00 0.000000e+00
9.985000e-01 0.000000e+00 0.000000e+00
9.990000e-01 0.000000e+00 0.000000e+00
9.995000e-01 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00
1.000500e+00 0.000000e+00 0.000000e+00
1.001000e+00 0.000000e+00 0.000000e+00
1.001500e+00 0.000000e+00 0.000000e+00
1.002000e+00 0.000000e+00 0.000000e+00
1.002500e+00 0.000000e+00 0.000000e+00
1.003000e+00 0.000000e+00 0.000000e+00
1.003500e+00 0.000000e+00 0.000000e+00
1.004000e+00 0.000000e+00 0.000000e+00
1.004500e+00 0.000000e+00 0.000000e+00
1.005000e+00 0.000000e+00 0.000000e+00
1.005500e+00 0.000000e+00 0.000000e+00
1.006000e+00 0.000000e+00 0.000000e+00
1.006500e+00 0.000000e+00 0.000000e+00
1.007000e+00 0.000000e+00 0.000000e+00
1.007500e+00 0.000000e+00 0.000000e+00
1.008000e+00 0.000000e+00 0.000000e+00
1.008500e+00 0.000000e+00 0.000000e+00
1.009000e+00 0.000000e+00 0.000000e+00
1.009500e+00 0.000000e+00 0.000000e+00
1.010000e+00 0.000000e+00 0.000000e+00
1.010500e+00 0.000000e+00 0.000000e+00
1.011000e+00 0.000000e+00 0.000000e+00
1.011500e+00 0.000000e+00 0.000000e+00
1.012000e+00 0.000000e+00 0.000000e+00
1.012500e+00 0.000000e+00 0.000000e+00
1.013000e+00 0.000000e+00 0.000000e+00
1.013500e+00 0.000000e+00 0.000000e+00
1.014000e+00 0.000000e+00 0.000000e+00
1.014500e+00 0.000000e+00 0.000000e+00
1.015000e+00 0.000000e+00 0.000000e+00
1.015500e+00 0.000000e+00 0.000000e+00
1.016000e+00 0.000000e+00 0.000000e+00
1.016500e+00 0.000000e+00 0.000000e+00
1.017000e+00 0.000000e+00 0.000000e+00
1.017500e+00 0.000000e+00 0.000000e+00
1.018000e+00 0.000000e+00 0.000000e+00
1.018500e+00 0.000000e+00 0.000000e+00
1.019000e+00 0.000000e+00 0.000000e+00
1.019500e+00 0.000000e+00 0.000000e+00
1.020000e+00 0.000000e+00 0.000000e+00
1.020500e+00 0.000000e+00 0.000000e+00
1.021000e+00 0.000000e+00 0.000000e+00
1.021500e+00 0.000000e+00 0.000000e+00
1.022000e+00 0.000000e+00 0.000000e+00
1.022500e+00 0.000000e+00 0.000000e+00
1.023000e+00 0.000000e+00 0.000000e+00
1.023500e+00 0.000000e+00 0.000000e+00
1.024000e+00 0.000000e+00 0.000000e+00
1.024500e+00 0.000000e+00 0.000000e+00
1.025000e+00 0.000000e+00 0.000000e+00
1.025500e+00 0.000000e+00 0.000000e+00
1.026000e+00 0.000000e+00 0.000000e+00
1.026500e+00 0.000000e+00 0.000000e+00
1.027000e+00 0.000000e+00 0.000000e+00
1.027500e+00 0.000000e+00 0.000000e+00
1.028000e+00 0.000000e+00 0.000000e+00
1.028500e+00 0.000000e+00 0.000000e+00
1.029000e+00 0.000000e+00 0.000000e+00
1.029500e+00 0.000000e+00 0.000000e+00
1.030000e+00 0.000000e+00 0.000000e+00
1.030500e+00 0.000000e+00 0.000000e+00
1.031000e+00 0.000000e+00 0.000000e+00
1.031500e+00 0.000000e+00 0.000000e+00
1.032000e+00 0.000000e+00 0.000000e+00
1.032500e+00 0.000000e+00 0.000000e+00
1.033000e+00 0.000000e+00 0.000000e+00
1.033500e+00 0.000000e+00 0.000000e+00
1.034000e+00 0.000000e+00 0.000000e+00
1.034500e+00 0.000000e+00 0.000000e+00
1.035000e+00 0.000000e+00 0.000000e+00
1.035500e+00 0.000000e+00 0.000000e+00
1.036000e+00 0.000000e+00 0.000000e+00
1.036500e+00 0.000000e+00 0.000000e+00
1.037000e+00 0.000000e+00 0.000000e+00
1.037500e+00 0.000000e+00 0.000000e+00
1.038000e+00 0.000000e+00 0.000000e+00
1.038500e+00 0.000000e+00 0.000000e+00
1.039000e+00 0.000000e+00 0.000000e+00
1.039500e+00 0.000000e+00 0.000000e+00
1.040000e+00 0.000000e+00 0.000000e+00
1.040500e+00 0.000000e+00 0.000000e+00
1.041000e+00 0.000000e+00 0.000000e+00
1.041500e+00 0.000000e+00 0.000000e+00
1.042000e+00 0.000000e+00 0.000000e+00
1.042500e+00 0.000000e+00 0.000000e+00
1.043000e+00 0.000000e+00 0.000000e+00
1.043500e+00 0.000000e+00 0.000000e+00
1.044000e+00 0.000000e+00 0.000000e+00
1.044500e+00 0.000000e+00 0.000000e+00
1.045000e+00 0.000000e+00 0.000000e+00
1.045500e+00 0.000000e+00 0.000000e+00
1.046000e+00 0.000000e+00 0.000000e+00
1.046500e+00 0.000000e+00 0.000000e+00
1.047000e+00 0.000000e+00 0.000000e+00
1.047500e+00 0.000000e+00 0.000000e+00
1.048000e+00 0.000000e+00 0.000000e+00
1.048500e+00 0.000000e+00 0.000000e+00
1.049000e+00 0.000000e+00 0.000000e+00
1.049500e+00 0.000000e+00 0.000000e+00
1.050000e+00 0.000000e+00 0.000000e+00
1.050500e+00 0.000000e+00 0.000000e+00
1.051000e+00 0.000000e+00 0.000000e+00
1.051500e+00 0.000000e+00 0.000000e+00
1.052000e+00 0.000000e+00 0.000000e+00
1.052500e+00 0.000000e+00 0.000000e+00
1.053000e+00 0.000000e+00 0.000000e+00
1.053500e+00 0.000000e+00 0.000000e+00
1.054000e+00 0.000000e+00 0.000000e+00
1.054500e+00 0.000000e+00 0.000000e+00
1.055000e+00 0.000000e+00 0.000000e+00
1.055500e+00 0.000000e+00 0.000000e+00
1.056000e+00 0.000000e+00 0.000000e+00
1.056500e+00 0.000000e+00 0.000000e+00
1.057000e+00 0.000000e+00 0.000000e+00
1.057500e+00 0.000000e+00 0.000000e+00
1.058000e+00 0.000000e+00 0.000000e+00
1.058500e+00 0.000000e+00 0.000000e+00
1.059000e+00 0.000000e+00 0.000000e+00
1.059500e+00 0.000000e+00 0.000000e+00
1.060000e+00 0.000000e+00 0.000000e+00
1.060500e+00 0.000000e+00 0.000000e+00
1.061000e+00 0.000000e+00 0.000000e+00
1.061500e+00 0.000000e+00 0.000000e+00
1.062000e+00 0.000000e+00 0.000000e+00
1.062500e+00 0.000000e+00 0.000000e+00
1.063000e+00 0.000000e+00 0.000000e+00
1.063500e+00 0.000000e+00 0.000000e+00
1.064000e+00 0.000000e+00 0.000000e+00
1.064500e+00 0.000000e+00 0.000000e+00
1.065000e+00 0.000000e+00 0.000000e+00
1.065500e+00 0.000000e+00 0.000000e+00
1.066000e+00 0.000000e+00 0.000000e+00
1.066500e+00 0.000000e+00 0.000000e+00
1.067000e+00 0.000000e+00 0.000000e+00
1.067500e+00 0.000000e+00 0.000000e+00
1.068000e+00 0.000000e+00 0.000000e+00
1.068500e+00 0.000000e+00 0.000000e+00
1.069000e+00 0.000000e+00 0.000000e+00
1.069500e+00 0.000000e+00 0.000000e+00
1.070000e+00 0.000000e+00 0.000000e+00
1.070500e+00 0.000000e+00 0.000000e+00
1.071000e+00 0.000000e+00 0.000000e+00
1.071500e+00 0.000000e+00 0.000000e+00
1.072000e+00 0.000000e+00 0.000000e+00
1.072500e+00 0.000000e+00 0.000000e+00
1.073000e+00 0.000000e+00 0.000000e+00
1.073500e+00 0.000000e+00 0.000000e+00
1.074000e+00 0.000000e+00 0.000000e+00
1.074500e+00 0.000000e+00 0.000000e+00
1.075000e+00 0.000000e+00 0.000000e+00
1.075500e+00 0.000000e+00 0.000000e+00
1.076000e+00 0.000000e+00 0.000000e+00
1.076500e+00 0.000000e+00 0.000000e+00
1.077000e+00 0.000000e+00 0.000000e+00
1.077500e+00 0.000000e+00 0.000000e+00
1.078000e+00 0.000000e+00 0.000000e+00
1.078500e+00 0.000000e+00 0.000000e+00
1.079000e+00 0.000000e+00 0.000000e+00
1.079500e+00 0.000000e+00 0.000000e+00
1.080000e+00 0.000000e+00 0.000000e+00
1.080500e+00 0.000000e+00 0.000000e+00
1.081000e+00 0.000000e+00 0.000000e+00
1.081500e+00 0.000000e+00 0.000000e+00
1.082000e+00 0.000000e+00 0.000000e+00
1.082500e+00 0.000000e+00 0.000000e+00
1.083000e+00 0.000000e+00 0.000000e+00
1.083500e+00 0.000000e+00 0.000000e+00
1.084000e+00 0.000000e+00 0.000000e+00
1.084500e+00 0.000000e+00 0.000000e+00
1.085000e+00 0.000000e+00 0.000000e+00
1.085500e+00 0.000000e+00 0.000000e+00
1.086000e+00 0.000000e+00 0.000000e+00
1.086500e+00 0.000000e+00 0.000000e+00
1.087000e+00 0.000000e+00 0.000000e+00
1.087500e+00 0.000000e+00 0.000000e+00
1.088000e+00 0.000000e+00 0.000000e+00
1.088500e+00 0.000000e+00 0.000000e+00
1.089000e+00 0.000000e+00 0.000000e+00
1.089500e+00 0.000000e+00 0.000000e+00
1.090000e+00 0.000000e+00 0.000000e+00
1.090500e+00 0.000000e+00 0.000000e+00
1.091000e+00 0.000000e+00 0.000000e+00
1.091500e+00 0.000000e+00 0.000000e+00
1.092000e+00 0.000000e+00 0.000000e+00
1.092500e+00 0.000000e+00 0.000000e+00
1.093000e+00 0.000000e+00 0.000000e+00
1.093500e+00 0.000000e+00 0.000000e+00
1.094000e+00 0.000000e+00 0.000000e+00
1.094500e+00 0.000000e+00 0.000000e+00
1.095000e+00 0.000000e+00 0.000000e+00
1.095500e+00 0.000000e+00 0.000000e+00
1.096000e+00 0.000000e+00 0.000000e+00
1.096500e+00 0.000000e+00 0.000000e+00
1.097000e+00 0.000000e+00 0.000000e+00
1.097500e+00 0.000000e+00 0.000000e+00
1.098000e+00 0.000000e+00 0.000000e+00
1.098500e+00 0.000000e+00 0.000000e+00
1.099000e+00 0.000000e+00 0.000000e+00
1.099500e+00 0.000000e+00 0.000000e+00
1.100000e+00 0.000000e+00 0.000000e+00
1.100500e+00 0.000000e+00 0.000000e+00
1.101000e+00 0.000000e+00 0.000000e+00
1.101500e+00 0.000000e+00 0.000000e+00
1.102000e+00 0.000000e+00 0.000000e+00
1.102500e+00 0.000000e+00 0.000000e+00
1.103000e+00 0.000000e+00 0.000000e+00
1.103500e+00 0.000000e+00 0.000000e+00
1.104000e+00 0.000000e+00 0.000000e+00
1.104500e+00 0.000000e+00 0.000000e+00
1.105000e+00 0.000000e+00 0.000000e+00
1.105500e+00 0.000000e+00 0.000000e+00
1.106000e+00 0.000000e+00 0.000000e+00
1.106500e+00 0.000000e+00 0.000000e+00
1.107000e+00 0.000000e+00 0.000000e+00
1.107500e+00 0.000000e+00 0.000000e+00
1.108000e+00 0.000000e+00 0.000000e+00
1.108500e+00 0.000000e+00 0.000000e+00
1.109000e+00 0.000000e+00 0.000000e+00
1.109500e+00 0.000000e+00 0.000000e+00
1.110000e+00 0.000000e+00 0.000000e+00
1.110500e+00 0.000000e+00 0.000000e+00
1.111000e+00 0.000000e+00 0.000000e+00
1.111500e+00 0.000000e+00 0.000000e+00
1.112000e+00 0.000000e+00 0.000000e+00
1.112500e+00 0.000000e+00 0.000000e+00
1.113000e+00 0.000000e+00 0.000000e+00
1.113500e+00 0.000000e+00 0.000000e+00
1.114000e+00 0.000000e+00 0.000000e+00
1.114500e+00 0.000000e+00 0.000000e+00
1.115000e+00 0.000000e+00 0.000000e+00
1.115500e+00 0.000000e+00 0.000000e+00
1.116000e+00 0.000000e+00 0.000000e+00
1.116500e+00 0.000000e+00 0.000000e+00
1.117000e+00 0.000000e+00 0.000000e+00
1.117500e+00 0.000000e+00 0.000000e+00
1.118000e+00 0.000000e+00 0.000000e+00
1.118500e+00 0.000000e+00 0.000000e+00
1.119000e+00 0.000000e+00 0.000000e+00
1.119500e+00 0.000000e+00 0.000000e+00
1.120000e+00 0.000000e+00 0.000000e+00
1.120500e+00 0.000000e+00 0.000000e+00
1.121000e+00 0.000000e+00 0.000000e+00
1.121500e+00 0.000000e+00 0.000000e+00
1.122000e+00 0.000000e+00 0.000000e+00
1.122500e+00 0.000000e+00 0.000000e+00
1.123000e+00 0.000000e+00 0.000000e+00
1.123500e+00 0.000000e+00 0.000000e+00
1.124000e+00 0.000000e+00 0.000000e+00
1.124500e+00 0.000000e+00 0.000000e+00
1.125000e+00 0.000000e+00 0.000000e+00
1.125500e+00 0.000000e+00 0.000000e+00
1.126000e+00 0.000000e+00 0.000000e+00
1.126500e+00 0.000000e+00 0.000000e+00
1.127000e+00 0.000000e+00 0.000000e+00
1.127500e+00 0.000000e+00 0.000000e+00
1.128000e+00 0.000000e+00 0.000000e+00
1.128500e+00 0.000000e+00 0.000000e+00
1.129000e+00 0.000000e+00 0.000000e+00
1.129500e+00 0.000000e+00 0.000000e+00
1.130000e+00 0.000000e+00 0.000000e+00
1.130500e+00 0.000000e+00 0.000000e+00
1.131000e+00 0.000000e+00 0.000000e+00
1.131500e+00 0.000000e+00 0.000000e+00
1.132000e+00 0.000000e+00 0.000000e+00
1.132500e+00 0.000000e+00 0.000000e+00
1.133000e+00 0.000000e+00 0.000000e+00
1.133500e+00 0.000000e+00 0.000000e+00
1.134000e+00 0.000000e+00 0.000000e+00
1.134500e+00 0.000000e+00 0.000000e+00
1.135000e+00 0.000000e+00 0.000000e+00
1.135500e+00 0.000000e+00 0.000000e+00
1.136000e+00 0.000000e+00 0.000000e+00
1.136500e+00 0.000000e+00 0.000000e+00
1.137000e+00 0.000000e+00 0.000000e+00
1.137500e+00 0.000000e+00 0.000000e+00
1.138000e+00 0.000000e+00 0.000000e+00
1.138500e+00 0.000000e+00 0.000000e+00
1.139000e+00 0.000000e+00 0.000000e+00
1.139500e+00 0.000000e+00 0.000000e+00
1.140000e+00 0.000000e+00 0.000000e+00
1.140500e+00 0.000000e+00 0.000000e+00
1.141000e+00 0.000000e+00 0.000000e+00
1.141500e+00 0.000000e+00 0.000000e+00
1.142000e+00 0.000000e+00 0.000000e+00
1.142500e+00 0.000000e+00 0.000000e+00
1.143000e+00 0.000000e+00 0.000000e+00
1.143500e+00 0.000000e+00 0.000000e+00
1.144000e+00 0.000000e+00 0.000000e+00
1.144500e+00 0.000000e+00 0.000000e+00
1.145000e+00 0.000000e+00 0.000000e+00
1.145500e+00 0.000000e+00 0.000000e+00
1.146000e+00 0.000000e+00 0.000000e+00
1.146500e+00 0.000000e+00 0.000000e+00
1.147000e+00 0.000000e+00 0.000000e+00
1.147500e+00 0.000000e+00 0.000000e+00
1.148000e+00 0.000000e+00 0.000000e+00
1.148500e+00 0.000000e+00 0.000000e+00
1.149000e+00 0.000000e+00 0.000000e+00
1.149500e+00 0.000000e+00 0.000000e+00
1.150000e+00 0.000000e+00 0.000000e+00
1.150500e+00 0.000000e+00 0.000000e+00
1.151000e+00 0.000000e+00 0.000000e+00
1.151500e+00 0.000000e+00 0.000000e+00
1.152000e+00 0.000000e+00 0.000000e+00
1.152500e+00 0.000000e+00 0.000000e+00
1.153000e+00 0.000000e+00 0.000000e+00
1.153500e+00 0.000000e+00 0.000000e+00
1.154000e+00 0.000000e+00 0.000000e+00
1.154500e+00 0.000000e+00 0.000000e+00
1.155000e+00 0.000000e+00 0.000000e+00
1.155500e+00 0.000000e+00 0.000000e+00
1.156000e+00 0.000000e+00 0.000000e+00
1.156500e+00 0.000000e+00 0.000000e+00
1.157000e+00 0.000000e+00 0.000000e+00
1.157500e+00 0.000000e+00 0.000000e+00
1.158000e+00 0.000000e+00 0.000000e+00
1.158500e+00 0.000000e+00 0.000000e+00
1.159000e+00 0.000000e+00 0.000000e+00
1.159500e+00 0.000000e+00 0.000000e+00
1.160000e+00 0.000000e+00 0.000000e+00
1.160500e+00 0.000000e+00 0.000000e+00
1.161000e+00 0.000000e+00 0.000000e+00
1.161500e+00 0.000000e+00 0.000000e+00
1.162000e+00 0.000000e+00 0.000000e+00
1.162500e+00 0.000000e+00 0.000000e+00
1.163000e+00 0.000000e+00 0.000000e+00
1.163500e+00 0.000000e+00 0.000000e+00
1.164000e+00 0.000000e+00 0.000000e+00
1.164500e+00 0.000000e+00 0.000000e+00
1.165000e+00 0.000000e+00 0.000000e+00
1.165500e+00 0.000000e+00 0.000000e+00
1.166000e+00 0.000000e+00 0.000000e+00
1.166500e+00 0.000000e+00 0.000000e+00
1.167000e+00 0.000000e+00 0.000000e+00
1.167500e+00 0.000000e+00 0.000000e+00
1.168000e+00 0.000000e+00 0.000000e+00
1.168500e+00 0.000000e+00 0.000000e+00
1.169000e+00 0.000000e+00 0.000000e+00
1.169500e+00 0.000000e+00 0.000000e+00
1.170000e+00 0.000000e+00 0.000000e+00
1.170500e+00 0.000000e+00 0.000000e+00
1.171000e+00 0.000000e+00 0.000000e+00
1.171500e+00 0.000000e+00 0.000000e+00
1.172000e+00 0.000000e+00 0.000000e+00
1.172500e+00 0.000000e+00 0.000000e+00
1.173000e+00 0.000000e+00 0.000000e+00
1.173500e+00 0.000000e+00 0.000000e+00
1.174000e+00 0.000000e+00 0.000000e+00
1.174500e+00 0.000000e+00 0.000000e+00
1.175000e+00 0.000000e+00 0.000000e+00
1.175500e+00 0.000000e+00 0.000000e+00
1.176000e+00 0.000000e+00 0.000000e+00
1.176500e+00 0.000000e+00 0.000000e+00
1.177000e+00 0.000000e+00 0.000000e+00
1.177500e+00 0.000000e+00 0.000000e+00
1.178000e+00 0.000000e+00 0.000000e+00
1.178500e+00 0.000000e+00 0.000000e+00
1.179000e+00 0.000000e+00 0.000000e+00
1.179500e+00 0.000000e+00 0.000000e+00
1.180000e+00 0.000000e+00 0.000000e+00
1.180500e+00 0.000000e+00 0.000000e+00
1.181000e+00 0.000000e+00 0.000000e+00
1.181500e+00 0.000000e+00 0.000000e+00
1.182000e+00 0.000000e+00 0.000000e+00
1.182500e+00 0.000000e+00 0.000000e+00
1.183000e+00 0.000000e+00 0.000000e+00
1.183500e+00 0.000000e+00 0.000000e+00
1.184000e+00 0.000000e+00 0.000000e+00
1.184500e+00 0.000000e+00 0.000000e+00
1.185000e+00 0.000000e+00 0.000000e+00
1.185500e+00 0.000000e+00 0.000000e+00
1.186000e+00 0.000000e+00 0.000000e+00
1.186500e+00 0.000000e+00 0.000000e+00
1.187000e+00 0.000000e+00 0.000000e+00
1.187500e+00 0.000000e+00 0.000000e+00
1.188000e+00 0.000000e+00 0.000000e+00
1.188500e+00 0.000000e+00 0.000000e+00
1.189000e+00 0.000000e+00 0.000000e+00
1.189500e+00 0.000000e+00 0.000000e+00
1.190000e+00 0.000000e+00 0.000000e+00
1.190500e+00 0.000000e+00 0.000000e+00
1.191000e+00 0.000000e+00 0.000000e+00
1.191500e+00 0.000000e+00 0.000000e+00
1.192000e+00 0.000000e+00 0.000000e+00
1.192500e+00 0.000000e+00 0.000000e+00
1.193000e+00 0.000000e+00 0.000000e+00
1.193500e+00 0.000000e+00 0.000000e+00
1.194000e+00 0.000000e+00 0.000000e+00
1.194500e+00 0.000000e+00 0.000000e+00
1.195000e+00 0.000000e+00 0.000000e+00
1.195500e+00 0.000000e+00 0.000000e+00
1.196000e+00 0.000000e+00 0.000000e+00
1.196500e+00 0.000000e+00 0.000000e+00
1.197000e+00 0.000000e+00 0.000000e+00
1.197500e+00 0.000000e+00 0.000000e+00
1.198000e+00 0.000000e+00 0.000000e+00
1.198500e+00 0.000000e+00 0.000000e+00
1.199000e+00 0.000000e+00 0.000000e+00
1.199500e+00 0.000000e+00 0.000000e+00
1.200000e+00 0.000000e+00 0.000000e+00
1.200500e+00 0.000000e+00 0.000000e+00
1.201000e+00 0.000000e+00 0.000000e+00
1.201500e+00 0.000000e+00 0.000000e+00
1.202000e+00 0.000000e+00 0.000000e+00
1.202500e+00 0.000000e+00 0.000000e+00
1.203000e+00 0.000000e+00 0.000000e+00
1.203500e+00 0.000000e+00 0.000000e+00
1.204000e+00 0.000000e+00 0.000000e+00
1.204500e+00 0.000000e+00 0.000000e+00
1.205000e+00 0.000000e+00 0.000000e+00
1.205500e+00 0.000000e+00 0.000000e+00
1.206000e+00 0.000000e+00 0.000000e+00
1.206500e+00 0.000000e+00 0.000000e+00
1.207000e+00 0.000000e+00 0.000000e+00
1.207500e+00 0.000000e+00 0.000000e+00
1.208000e+00 0.000000e+00 0.000000e+00
1.208500e+00 0.000000e+00 0.000000e+00
1.209000e+00 0.000000e+00 0.000000e+00
1.209500e+00 0.000000e+00 0.000000e+00
1.210000e+00 0.000000e+00 0.000000e+00
1.210500e+00 0.000000e+00 0.000000e+00
1.211000e+00 0.000000e+00 0.000000e+00
1.211500e+00 0.000000e+00 0.000000e+00
1.212000e+00 0.000000e+00 0.000000e+00
1.212500e+00 0.000000e+00 0.000000e+00
1.213000e+00 0.000000e+00 0.000000e+00
1.213500e+00 0.000000e+00 0.000000e+00
1.214000e+00 0.000000e+00 0.000000e+00
1.214500e+00 0.000000e+00 0.000000e+00
1.215000e+00 0.000000e+00 0.000000e+00
1.215500e+00 0.000000e+00 0.000000e+00
1.216000e+00 0.000000e+00 0.000000e+00
1.216500e+00 0.000000e+00 0.000000e+00
1.217000e+00 0.000000e+00 0.000000e+00
1.217500e+00 0.000000e+00 0.000000e+00
1.218000e+00 0.000000e+00 0.000000e+00
1.218500e+00 0.000000e+00 0.000000e+00
1.219000e+00 0.000000e+00 0.000000e+00
1.219500e+00 0.000000e+00 0.000000e+00
1.220000e+00 0.000000e+00 0.000000e+00
1.220500e+00 0.000000e+00 0.000000e+00
1.221000e+00 0.000000e+00 0.000000e+00
1.221500e+00 0.000000e+00 0.000000e+00
1.222000e+00 0.000000e+00 0.000000e+00
1.222500e+00 0.000000e+00 0.000000e+00
1.223000e+00 0.000000e+00 0.000000e+00
1.223500e+00 0.000000e+00 0.000000e+00
1.224000e+00 0.000000e+00 0.000000e+00
1.224500e+00 0.000000e+00 0.000000e+00
1.225000e+00 0.000000e+00 0.000000e+00
1.225500e+00 0.000000e+00 0.000000e+00
1.226000e+00 0.000000e+00 0.000000e+00
1.226500e+00 0.000000e+00 0.000000e+00
1.227000e+00 0.000000e+00 0.000000e+00
1.227500e+00 0.000000e+00 0.000000e+00
1.228000e+00 0.000000e+00 0.000000e+00
1.228500e+00 0.000000e+00 0.000000e+00
1.229000e+00 0.000000e+00 0.000000e+00
1.229500e+00 0.000000e+00 0.000000e+00
1.230000e+00 0.000000e+00 0.000000e+00
1.230500e+00 0.000000e+00 0.000000e+00
1.231000e+00 0.000000e+00 0.000000e+00
1.231500e+00 0.000000e+00 0.000000e+00
1.232000e+00 0.000000e+00 0.000000e+00
1.232500e+00 0.000000e+00 0.000000e+00
1.233000e+00 0.000000e+00 0.000000e+00
1.233500e+00 0.000000e+00 0.000000e+00
1.234000e+00 0.000000e+00 0.000000e+00
1.234500e+00 0.000000e+00 0.000000e+00
1.235000e+00 0.000000e+00 0.000000e+00
1.235500e+00 0.000000e+00 0.000000e+00
1.236000e+00 0.000000e+00 0.000000e+00
1.236500e+00 0.000000e+00 0.000000e+00
1.237000e+00 0.000000e+00 0.000000e+00
1.237500e+00 0.000000e+00 0.000000e+00
1.238000e+00 0.000000e+00 0.000000e+00
1.238500e+00 0.000000e+00 0.000000e+00
1.239000e+00 0.000000e+00 0.000000e+00
1.239500e+00 0.000000e+00 0.000000e+00
1.240000e+00 0.000000e+00 0.000000e+00
1.240500e+00 0.000000e+00 0.000000e+00
1.241000e+00 0.000000e+00 0.000000e+00
1.241500e+00 0.000000e+00 0.000000e+00
1.242000e+00 0.000000e+00 0.000000e+00
1.242500e+00 0.000000e+00 0.000000e+00
1.243000e+00 0.000000e+00 0.000000e+00
1.243500e+00 0.000000e+00 0.000000e+00
1.244000e+00 0.000000e+00 0.000000e+00
1.244500e+00 0.000000e+00 0.000000e+00
1.245000e+00 0.000000e+00 0.000000e+00
1.245500e+00 0.000000e+00 0.000000e+00
1.246000e+00 0.000000e+00 0.000000e+00
1.246500e+00 0.000000e+00 0.000000e+00
1.247000e+00 0.000000e+00 0.000000e+00
1.247500e+00 0.000000e+00 0.000000e+00
1.248000e+00 0.000000e+00 0.000000e+00
1.248500e+00 0.000000e+00 0.000000e+00
1.249000e+00 0.000000e+00 0.000000e+00
1.249500e+00 0.000000e+00 0.000000e+00
1.250000e+00 0.000000e+00 0.000000e+00
1.250500e+00 0.000000e+00 0.000000e+00
1.251000e+00 0.000000e+00 0.000000e+00
1.251500e+00 0.000000e+00 0.000000e+00
1.252000e+00 0.000000e+00 0.000000e+00
1.252500e+00 0.000000e+00 0.000000e+00
1.253000e+00 0.000000e+00 0.000000e+00
1.253500e+00 0.000000e+00 0.000000e+00
1.254000e+00 0.000000e+00 0.000000e+00
1.254500e+00 0.000000e+00 0.000000e+00
1.255000e+00 0.000000e+00 0.000000e+00
1.255500e+00 0.000000e+00 0.000000e+00
1.256000e+00 0.000000e+00 0.000000e+00
1.256500e+00 0.000000e+00 0.000000e+00
1.257000e+00 0.000000e+00 0.000000e+00
1.257500e+00 0.000000e+00 0.000000e+00
1.258000e+00 0.000000e+00 0.000000e+00
1.258500e+00 0.000000e+00 0.000000e+00
1.259000e+00 0.000000e+00 0.000000e+00
1.259500e+00 0.000000e+00 0.000000e+00
1.260000e+00 0.000000e+00 0.000000e+00
1.260500e+00 0.000000e+00 0.000000e+00
1.261000e+00 0.000000e+00 0.000000e+00
1.261500e+00 0.000000e+00 0.000000e+00
1.262000e+00 0.000000e+00 0.000000e+00
1.262500e+00 0.000000e+00 0.000000e+00
1.263000e+00 0.000000e+00 0.000000e+00
1.263500e+00 0.000000e+00 0.000000e+00
1.264000e+00 0.000000e+00 0.000000e+00
1.264500e+00 0.000000e+00 0.000000e+00
1.265000e+00 0.000000e+00 0.000000e+00
1.265500e+00 0.000000e+00 0.000000e+00
1.266000e+00 0.000000e+00 0.000000e+00
1.266500e+00 0.000000e+00 0.000000e+00
1.267000e+00 0.000000e+00 0.000000e+00
1.267500e+00 0.000000e+00 0.000000e+00
1.268000e+00 0.000000e+00 0.000000e+00
1.268500e+00 0.000000e+00 0.000000e+00
1.269000e+00 0.000000e+00 0.000000e+00
1.269500e+00 0.000000e+00 0.000000e+00
1.270000e+00 0.000000e+00 0.000000e+00
1.270500e+00 0.000000e+00 0.000000e+00
1.271000e+00 0.000000e+00 0.000000e+00
1.271500e+00 0.000000e+00 0.000000e+00
1.272000e+00 0.000000e+00 0.000000e+00
1.272500e+00 0.000000e+00 0.000000e+00
1.273000e+00 0.000000e+00 0.000000e+00
1.273500e+00 0.000000e+00 0.000000e+00
1.274000e+00 0.000000e+00 0.000000e+00
1.274500e+00 0.000000e+00 0.000000e+00
1.275000e+00 0.000000e+00 0.000000e+00
1.275500e+00 0.000000e+00 0.000000e+00
1.276000e+00 0.000000e+00 0.000000e+00
1.276500e+00 0.000000e+00 0.000000e+00
1.277000e+00 0.000000e+00 0.000000e+00
1.277500e+00 0.000000e+00 0.000000e+00
1.278000e+00 0.000000e+00 0.000000e+00
1.278500e+00 0.000000e+00 0.000000e+00
1.279000e+00 0.000000e+00 0.000000e+00
1.279500e+00 0.000000e+00 0.000000e+00
1.280000e+00 0.000000e+00 0.000000e+00
1.280500e+00 0.000000e+00 0.000000e+00
1.281000e+00 0.000000e+00 0.000000e+00
1.281500e+00 0.000000e+00 0.000000e+00
1.282000e+00 0.000000e+00 0.000000e+00
1.282500e+00 0.000000e+00 0.000000e+00
1.283000e+00 0.000000e+00 0.000000e+00
1.283500e+00 0.000000e+00 0.000000e+00
1.284000e+00 0.000000e+00 0.000000e+00
1.284500e+00 0.000000e+00 0.000000e+00
1.285000e+00 0.000000e+00 0.000000e+00
1.285500e+00 0.000000e+00 0.000000e+00
1.286000e+00 0.000000e+00 0.000000e+00
1.286500e+00 0.000000e+00 0.000000e+00
1.287000e+00 0.000000e+00 0.000000e+00
1.287500e+00 0.000000e+00 0.000000e+00
1.288000e+00 0.000000e+00 0.000000e+00
1.288500e+00 0.000000e+00 0.000000e+00
1.289000e+00 0.000000e+00 0.000000e+00
1.289500e+00 0.000000e+00 0.000000e+00
1.290000e+00 0.000000e+00 0.000000e+00
1.290500e+00 0.000000e+00 0.000000e+00
1.291000e+00 0.000000e+00 0.000000e+00
1.291500e+00 0.000000e+00 0.000000e+00
1.292000e+00 0.000000e+00 0.000000e+00
1.292500e+00 0.000000e+00 0.000000e+00
1.293000e+00 0.000000e+00 0.000000e+00
1.293500e+00 0.000000e+00 0.000000e+00
1.294000e+00 0.000000e+00 0.000000e+00
1.294500e+00 0.000000e+00 0.000000e+00
1.295000e+00 0.000000e+00 0.000000e+00
1.295500e+00 0.000000e+00 0.000000e+00
1.296000e+00 0.000000e+00 0.000000e+00
1.296500e+00 0.000000e+00 0.000000e+00
1.297000e+00 0.000000e+00 0.000000e+00
1.297500e+00 0.000000e+00 0.000000e+00
1.298000e+00 0.000000e+00 0.000000e+00
1.298500e+00 0.000000e+00 0.000000e+00
1.299000e+00 0.000000e+00 0.000000e+00
1.299500e+00 0.000000e+00 0.000000e+00
1.300000e+00 0.000000e+00 0.000000e+00
1.300500e+00 0.000000e+00 0.000000e+00
1.301000e+00 0.000000e+00 0.000000e+00
1.301500e+00 0.000000e+00 0.000000e+00
1.302000e+00 0.000000e+00 0.000000e+00
1.302500e+00 0.000000e+00 0.000000e+00
1.303000e+00 0.000000e+00 0.000000e+00
1.303500e+00 0.000000e+00 0.000000e+00
1.304000e+00 0.000000e+00 0.000000e+00
1.304500e+00 0.000000e+00 0.000000e+00
1.305000e+00 0.000000e+00 0.000000e+00
1.305500e+00 0.000000e+00 0.000000e+00
1.306000e+00 0.000000e+00 0.000000e+00
1.306500e+00 0.000000e+00 0.000000e+00
1.307000e+00 0.000000e+00 0.000000e+00
1.307500e+00 0.000000e+00 0.000000e+00
1.308000e+00 0.000000e+00 0.000000e+00
1.308500e+00 0.000000e+00 0.000000e+00
1.309000e+00 0.000000e+00 0.000000e+00
1.309500e+00 0.000000e+00 0.000000e+00
1.310000e+00 0.000000e+00 0.000000e+00
1.310500e+00 0.000000e+00 0.000000e+00
1.311000e+00 0.000000e+00 0.000000e+00
1.311500e+00 0.000000e+00 0.000000e+00
1.312000e+00 0.000000e+00 0.000000e+00
1.312500e+00 0.000000e+00 0.000000e+00
1.313000e+00 0.000000e+00 0.000000e+00
1.313500e+00 0.000000e+00 0.000000e+00
1.314000e+00 0.000000e+00 0.000000e+00
1.314500e+00 0.000000e+00 0.000000e+00
1.315000e+00 0.000000e+00 0.000000e+00
1.315500e+00 0.000000e+00 0.000000e+00
1.316000e+00 0.000000e+00 0.000000e+00
1.316500e+00 0.000000e+00 0.000000e+00
1.317000e+00 0.000000e+00 0.000000e+00
1.317500e+00 0.000000e+00 0.000000e+00
1.318000e+00 0.000000e+00 0.000000e+00
1.318500e+00 0.000000e+00 0.000000e+00
1.319000e+00 0.000000e+00 0.000000e+00
1.319500e+00 0.000000e+00 0.000000e+00
1.320000e+00 0.000000e+00 0.000000e+00
1.320500e+00 0.000000e+00 0.000000e+00
1.321000e+00 0.000000e+00 0.000000e+00
1.321500e+00 0.000000e+00 0.000000e+00
1.322000e+00 0.000000e+00 0.000000e+00
1.322500e+00 0.000000e+00 0.000000e+00
1.323000e+00 0.000000e+00 0.000000e+00
1.323500e+00 0.000000e+00 0.000000e+00
1.324000e+00 0.000000e+00 0.000000e+00
1.324500e+00 0.000000e+00 0.000000e+00
1.325000e+00 0.000000e+00 0.000000e+00
1.325500e+00 0.000000e+00 0.000000e+00
1.326000e+00 0.000000e+00 0.000000e+00
1.326500e+00 0.000000e+00 0.000000e+00
1.327000e+00 0.000000e+00 0.000000e+00
1.327500e+00 0.000000e+00 0.000000e+00
1.328000e+00 0.000000e+00 0.000000e+00
1.328500e+00 0.000000e+00 0.000000e+00
1.329000e+00 0.000000e+00 0.000000e+00
1.329500e+00 0.000000e+00 0.000000e+00
1.330000e+00 0.000000e+00 0.000000e+00
1.330500e+00 0.000000e+00 0.000000e+00
1.331000e+00 0.000000e+00 0.000000e+00
1.331500e+00 0.000000e+00 0.000000e+00
1.332000e+00 0.000000e+00 0.000000e+00
1.332500e+00 0.000000e+00 0.000000e+00
1.333000e+00 0.000000e+00 0.000000e+00
1.333500e+00 0.000000e+00 0.000000e+00
1.334000e+00 0.000000e+00 0.000000e+00
1.334500e+00 0.000000e+00 0.000000e+00
1.335000e+00 0.000000e+00 0.000000e+00
1.335500e+00 0.000000e+00 0.000000e+00
1.336000e+00 0.000000e+00 0.000000e+00
1.336500e+00 0.000000e+00 0.000000e+00
1.337000e+00 0.000000e+00 0.000000e+00
1.337500e+00 0.000000e+00 0.000000e+00
1.338000e+00 0.000000e+00 0.000000e+00
1.338500e+00 0.000000e+00 0.000000e+00
1.339000e+00 0.000000e+00 0.000000e+00
1.339500e+00 0.000000e+00 0.000000e+00
1.340000e+00 0.000000e+00 0.000000e+00
1.340500e+00 0.000000e+00 0.000000e+00
1.341000e+00 0.000000e+00 0.000000e+00
1.341500e+00 0.000000e+00 0.000000e+00
1.342000e+00 0.000000e+00 0.000000e+00
1.342500e+00 0.000000e+00 0.000000e+00
1.343000e+00 0.000000e+00 0.000000e+00
1.343500e+00 0.000000e+00 0.000000e+00
1.344000e+00 0.000000e+00 0.000000e+00
1.344500e+00 0.000000e+00 0.000000e+00
1.345000e+00 0.000000e+00 0.000000e+00
1.345500e+00 0.000000e+00 0.000000e+00
1.346000e+00 0.000000e+00 0.000000e+00
1.346500e+00 0.000000e+00 0.000000e+00
1.347000e+00 0.000000e+00 0.000000e+00
1.347500e+00 0.000000e+00 0.000000e+00
1.348000e+00 0.000000e+00 0.000000e+00
1.348500e+00 0.000000e+00 0.000000e+00
1.349000e+00 0.000000e+00 0.000000e+00
1.349500e+00 0.000000e+00 0.000000e+00
1.350000e+00 0.000000e+00 0.000000e+00
1.350500e+00 0.000000e+00 0.000000e+00
1.351000e+00 0.000000e+00 0.000000e+00
1.351500e+00 0.000000e+00 0.000000e+00
1.352000e+00 0.000000e+00 0.000000e+00
1.352500e+00 0.000000e+00 0.000000e+00
1.353000e+00 0.000000e+00 0.000000e+00
1.353500e+00 0.000000e+00 0.000000e+00
1.354000e+00 0.000000e+00 0.000000e+00
1.354500e+00 0.000000e+00 0.000000e+00
1.355000e+00 0.000000e+00 0.000000e+00
1.355500e+00 0.000000e+00 0.000000e+00
1.356000e+00 0.000000e+00 0.000000e+00
1.356500e+00 0.000000e+00 0.000000e+00
1.357000e+00 0.000000e+00 0.000000e+00
1.357500e+00 0.000000e+00 0.000000e+00
1.358000e+00 0.000000e+00 0.000000e+00
1.358500e+00 0.000000e+00 0.000000e+00
1.359000e+00 0.000000e+00 0.000000e+00
1.359500e+00 0.000000e+00 0.000000e+00
1.360000e+00 0.000000e+00 0.000000e+00
1.360500e+00 0.000000e+00 0.000000e+00
1.361000e+00 0.000000e+00 0.000000e+00
1.361500e+00 0.000000e+00 0.000000e+00
1.362000e+00 0.000000e+00 0.000000e+00
1.362500e+00 0.000000e+00 0.000000e+00
1.363000e+00 0.000000e+00 0.000000e+00
1.363500e+00 0.000000e+00 0.000000e+00
1.364000e+00 0.000000e+00 0.000000e+00
1.364500e+00 0.000000e+00 0.000000e+00
1.365000e+00 0.000000e+00 0.000000e+00
1.365500e+00 0.000000e+00 0.000000e+00
1.366000e+00 0.000000e+00 0.000000e+00
1.366500e+00 0.000000e+00 0.000000e+00
1.367000e+00 0.000000e+00 0.000000e+00
1.367500e+00 0.000000e+00 0.000000e+00
1.368000e+00 0.000000e+00 0.000000e+00
1.368500e+00 0.000000e+00 0.000000e+00
1.369000e+00 0.000000e+00 0.000000e+00
1.369500e+00 0.000000e+00 0.000000e+00
1.370000e+00 0.000000e+00 0.000000e+00
1.370500e+00 0.000000e+00 0.000000e+00
1.371000e+00 0.000000e+00 0.000000e+00
1.371500e+00 0.000000e+00 0.000000e+00
1.372000e+00 0.000000e+00 0.000000e+00
1.372500e+00 0.000000e+00 0.000000e+00
1.373000e+00 0.000000e+00 0.000000e+00
1.373500e+00 0.000000e+00 0.000000e+00
1.374000e+00 0.000000e+00 0.000000e+00
1.374500e+00 0.000000e+00 0.000000e+00
1.375000e+00 0.000000e+00 0.000000e+00
1.375500e+00 0.000000e+00 0.000000e+00
1.376000e+00 0.000000e+00 0.000000e+00
1.376500e+00 0.000000e+00 0.000000e+00
1.377000e+00 0.000000e+00 0.000000e+00
1.377500e+00 0.000000e+00 0.000000e+00
1.378000e+00 0.000000e+00 0.000000e+00
1.378500e+00 0.000000e+00 0.000000e+00
1.379000e+00 0.000000e+00 0.000000e+00
1.379500e+00 0.000000e+00 0.000000e+00
1.380000e+00 0.000000e+00 0.000000e+00
1.380500e+00 0.000000e+00 0.000000e+00
1.381000e+00 0.000000e+00 0.000000e+00
1.381500e+00 0.000000e+00 0.000000e+00
1.382000e+00 0.000000e+00 0.000000e+00
1.382500e+00 0.000000e+00 0.000000e+00
1.383000e+00 0.000000e+00 0.000000e+00
1.383500e+00 0.000000e+00 0.000000e+00
1.384000e+00 0.000000e+00 0.000000e+00
1.384500e+00 0.000000e+00 0.000000e+00
1.385000e+00 0.000000e+00 0.000000e+00
1.385500e+00 0.000000e+00 0.000000e+00
1.386000e+00 0.000000e+00 0.000000e+00
1.386500e+00 0.000000e+00 0.000000e+00
1.387000e+00 0.000000e+00 0.000000e+00
1.387500e+00 0.000000e+00 0.000000e+00
1.388000e+00 0.000000e+00 0.000000e+00
1.388500e+00 0.000000e+00 0.000000e+00
1.389000e+00 0.000000e+00 0.000000e+00
1.389500e+00 0.000000e+00 0.000000e+00
1.390000e+00 0.000000e+00 0.000000e+00
1.390500e+00 0.000000e+00 0.000000e+00
1.391000e+00 0.000000e+00 0.000000e+00
1.391500e+00 0.000000e+00 0.000000e+00
1.392000e+00 0.000000e+00 0.000000e+00
1.392500e+00 0.000000e+00 0.000000e+00
1.393000e+00 0.000000e+00 0.000000e+00
1.393500e+00 0.000000e+00 0.000000e+00
1.394000e+00 0.000000e+00 0.000000e+00
1.394500e+00 0.000000e+00 0.000000e+00
1.395000e+00 0.000000e+00 0.000000e+00
1.395500e+00 0.000000e+00 0.000000e+00
1.396000e+00 0.000000e+00 0.000000e+00
1.396500e+00 0.000000e+00 0.000000e+00
1.397000e+00 0.000000e+00 0.000000e+00
1.397500e+00 0.000000e+00 0.000000e+00
1.398000e+00 0.000000e+00 0.000000e+00
1.398500e+00 0.000000e+00 0.000000e+00
1.399000e+00 0.000000e+00 0.000000e+00
1.399500e+00 0.000000e+00 0.000000e+00
1.400000e+00 0.000000e+00 0.000000e+00
1.400500e+00 0.000000e+00 0.000000e+00
1.401000e+00 0.000000e+00 0.000000e+00
1.401500e+00 0.000000e+00 0.000000e+00
1.402000e+00 0.000000e+00 0.000000e+00
1.402500e+00 0.000000e+00 0.000000e+00
1.403000e+00 0.000000e+00 0.000000e+00
1.403500e+00 0.000000e+00 0.000000e+00
1.404000e+00 0.000000e+00 0.000000e+00
1.404500e+00 0.000000e+00 0.000000e+00
1.405000e+00 0.000000e+00 0.000000e+00
1.405500e+00 0.000000e+00 0.000000e+00
1.406000e+00 0.000000e+00 0.000000e+00
1.406500e+00 0.000000e+00 0.000000e+00
1.407000e+00 0.000000e+00 0.000000e+00
1.407500e+00 0.000000e+00 0.000000e+00
1.408000e+00 0.000000e+00 0.000000e+00
1.408500e+00 0.000000e+00 0.000000e+00
1.409000e+00 0.000000e+00 0.000000e+00
1.409500e+00 0.000000e+00 0.000000e+00
1.410000e+00 0.000000e+00 0.000000e+00
1.410500e+00 0.000000e+00 0.000000e+00
1.411000e+00 0.000000e+00 0.000000e+00
1.411500e+00 0.000000e+00 0.000000e+00
1.412000e+00 0.000000e+00 0.000000e+00
1.412500e+00 0.000000e+00 0.000000e+00
1.413000e+00 0.000000e+00 0.000000e+00
1.413500e+00 0.000000e+00 0.000000e+00
1.414000e+00 0.000000e+00 0.000000e+00
1.414500e+00 0.000000e+00 0.000000e+00
1.415000e+00 0.000000e+00 0.000000e+00
1.415500e+00 0.000000e+00 0.000000e+00
1.416000e+00 0.000000e+00 0.000000e+00
1.416500e+00 0.000000e+00 0.000000e+00
1.417000e+00 0.000000e+00 0.000000e+00
1.417500e+00 0.000000e+00 0.000000e+00
1.418000e+00 0.000000e+00 0.000000e+00
1.418500e+00 0.000000e+00 0.000000e+00
1.419000e+00 0.000000e+00 0.000000e+00
1.419500e+00 0.000000e+00 0.000000e+00
1.420000e+00 0.000000e+00 0.000000e+00
1.420500e+00 0.000000e+00 0.000000e+00
1.421000e+00 0.000000e+00 0.000000e+00
1.421500e+00 0.000000e+00 0.000000e+00
1.422000e+00 0.000000e+00 0.000000e+00
1.422500e+00 0.000000e+00 0.000000e+00
1.423000e+00 0.000000e+00 0.000000e+00
1.423500e+00 0.000000e+00 0.000000e+00
1.424000e+00 0.000000e+00 0.000000e+00
1.424500e+00 0.000000e+00 0.000000e+00
1.425000e+00 0.000000e+00 0.000000e+00
1.425500e+00 0.000000e+00 0.000000e+00
1.426000e+00 0.000000e+00 0.000000e+00
1.426500e+00 0.000000e+00 0.000000e+00
1.427000e+00 0.000000e+00 0.000000e+00
1.427500e+00 0.000000e+00 0.000000e+00
1.428000e+00 0.000000e+00 0.000000e+00
1.428500e+00 0.000000e+00 0.000000e+00
1.429000e+00 0.000000e+00 0.000000e+00
1.429500e+00 0.000000e+00 0.000000e+00
1.430000e+00 0.000000e+00 0.000000e+00
1.430500e+00 0.000000e+00 0.000000e+00
1.431000e+00 0.000000e+00 0.000000e+00
1.431500e+00 0.000000e+00 0.000000e+00
1.432000e+00 0.000000e+00 0.000000e+00
1.432500e+00 0.000000e+00 0.000000e+00
1.433000e+00 0.000000e+00 0.000000e+00
1.433500e+00 0.000000e+00 0.000000e+00
1.434000e+00 0.000000e+00 0.000000e+00
1.434500e+00 0.000000e+00 0.000000e+00
1.435000e+00 0.000000e+00 0.000000e+00
1.435500e+00 0.000000e+00 0.000000e+00
1.436000e+00 0.000000e+00 0.000000e+00
1.436500e+00 0.000000e+00 0.000000e+00
1.437000e+00 0.000000e+00 0.000000e+00
1.437500e+00 0.000000e+00 0.000000e+00
1.438000e+00 0.000000e+00 0.000000e+00
1.438500e+00 0.000000e+00 0.000000e+00
1.439000e+00 0.000000e+00 0.000000e+00
1.439500e+00 0.000000e+00 0.000000e+00
1.440000e+00 0.000000e+00 0.000000e+00
1.440500e+00 0.000000e+00 0.000000e+00
1.441000e+00 0.000000e+00 0.000000e+00
1.441500e+00 0.000000e+00 0.000000e+00
1.442000e+00 0.000000e+00 0.000000e+00
1.442500e+00 0.000000e+00 0.000000e+00
1.443000e+00 0.000000e+00 0.000000e+00
1.443500e+00 0.000000e+00 0.000000e+00
1.444000e+00 0.000000e+00 0.000000e+00
1.444500e+00 0.000000e+00 0.000000e+00
1.445000e+00 0.000000e+00 0.000000e+00
1.445500e+00 0.000000e+00 0.000000e+00
1.446000e+00 0.000000e+00 0.000000e+00
1.446500e+00 0.000000e+00 0.000000e+00
1.447000e+00 0.000000e+00 0.000000e+00
1.447500e+00 0.000000e+00 0.000000e+00
1.448000e+00 0.000000e+00 0.000000e+00
1.448500e+00 0.000000e+00 0.000000e+00
1.449000e+00 0.000000e+00 0.000000e+00
1.449500e+00 0.000000e+00 0.000000e+00
1.450000e+00 0.000000e+00 0.000000e+00
1.450500e+00 0.000000e+00 0.000000e+00
1.451000e+00 0.000000e+00 0.000000e+00
1.451500e+00 0.000000e+00 0.000000e+00
1.452000e+00 0.000000e+00 0.000000e+00
1.452500e+00 0.000000e+00 0.000000e+00
1.453000e+00 0.000000e+00 0.000000e+00
1.453500e+00 0.000000e+00 0.000000e+00
1.454000e+00 0.000000e+00 0.000000e+00
1.454500e+00 0.000000e+00 0.000000e+00
1.455000e+00 0.000000e+00 0.000000e+00
1.455500e+00 0.000000e+00 0.000000e+00
1.456000e+00 0.000000e+00 0.000000e+00
1.456500e+00 0.000000e+00 0.000000e+00
1.457000e+00 0.000000e+00 0.000000e+00
1.457500e+00 0.000000e+00 0.000000e+00
1.458000e+00 0.000000e+00 0.000000e+00
1.458500e+00 0.000000e+00 0.000000e+00
1.459000e+00 0.000000e+00 0.000000e+00
1.459500e+00 0.000000e+00 0.000000e+00
1.460000e+00 0.000000e+00 0.000000e+00
1.460500e+00 0.000000e+00 0.000000e+00
1.461000e+00 0.000000e+00 0.000000e+00
1.461500e+00 0.000000e+00 0.000000e+00
1.462000e+00 0.000000e+00 0.000000e+00
1.462500e+00 0.000000e+00 0.000000e+00
1.463000e+00 0.000000e+00 0.000000e+00
1.463500e+00 0.000000e+00 0.000000e+00
1.464000e+00 0.000000e+00 0.000000e+00
1.464500e+00 0.000000e+00 0.000000e+00
1.465000e+00 0.000000e+00 0.000000e+00
1.465500e+00 0.000000e+00 0.000000e+00
1.466000e+00 0.000000e+00 0.000000e+00
1.466500e+00 0.000000e+00 0.000000e+00
1.467000e+00 0.000000e+00 0.000000e+00
1.467500e+00 0.000000e+00 0.000000e+00
1.468000e+00 0.000000e+00 0.000000e+00
1.468500e+00 0.000000e+00 0.000000e+00
1.469000e+00 0.000000e+00 0.000000e+00
1.469500e+00 0.000000e+00 0.000000e+00
1.470000e+00 0.000000e+00 0.000000e+00
1.470500e+00 0.000000e+00 0.000000e+00
1.471000e+00 0.000000e+00 0.000000e+00
1.471500e+00 0.000000e+00 0.000000e+00
1.472000e+00 0.000000e+00 0.000000e+00
1.472500e+00 0.000000e+00 0.000000e+00
1.473000e+00 0.000000e+00 0.000000e+00
1.473500e+00 0.000000e+00 0.000000e+00
1.474000e+00 0.000000e+00 0.000000e+00
1.474500e+00 0.000000e+00 0.000000e+00
1.475000e+00 0.000000e+00 0.000000e+00
1.475500e+00 0.000000e+00 0.000000e+00
1.476000e+00 0.000000e+00 0.000000e+00
1.476500e+00 0.000000e+00 0.000000e+00
1.477000e+00 0.000000e+00 0.000000e+00
1.477500e+00 0.000000e+00 0.000000e+00
1.478000e+00 0.000000e+00 0.000000e+00
1.478500e+00 0.000000e+00 0.000000e+00
1.479000e+00 0.000000e+00 0.000000e+00
1.479500e+00 0.000000e+00 0.000000e+00
1.480000e+00 0.000000e+00 0.000000e+00
1.480500e+00 0.000000e+00 0.000000e+00
1.481000e+00 0.000000e+00 0.000000e+00
1.481500e+00 0.000000e+00 0.000000e+00
1.482000e+00 0.000000e+00 0.000000e+00
1.482500e+00 0.000000e+00 0.000000e+00
1.483000e+00 0.000000e+00 0.000000e+00
1.483500e+00 0.000000e+00 0.000000e+00
1.484000e+00 0.000000e+00 0.000000e+00
1.484500e+00 0.000000e+00 0.000000e+00
1.485000e+00 0.000000e+00 0.000000e+00
1.485500e+00 0.000000e+00 0.000000e+00
1.486000e+00 0.000000e+00 0.000000e+00
1.486500e+00 0.000000e+00 0.000000e+00
1.487000e+00 0.000000e+00 0.000000e+00
1.487500e+00 0.000000e+00 0.000000e+00
1.488000e+00 0.000000e+00 0.000000e+00
1.488500e+00 0.000000e+00 0.000000e+00
1.489000e+00 0.000000e+00 0.000000e+00
1.489500e+00 0.000000e+00 0.000000e+00
1.490000e+00 0.000000e+00 0.000000e+00
1.490500e+00 0.000000e+00 0.000000e+00
1.491000e+00 0.000000e+00 0.000000e+00
1.491500e+00 0.000000e+00 0.000000e+00
1.492000e+00 0.000000e+00 0.000000e+00
1.492500e+00 0.000000e+00 0.000000e+00
1.493000e+00 0.000000e+00 0.000000e+00
1.493500e+00 0.000000e+00 0.000000e+00
1.494000e+00 0.000000e+00 0.000000e+00
1.494500e+00 0.000000e+00 0.000000e+00
1.495000e+00 0.000000e+00 0.000000e+00
1.495500e+00 0.000000e+00 0.000000e+00
1.496000e+00 0.000000e+00 0.000000e+00
1.496500e+00 0.000000e+00 0.000000e+00
1.497000e+00 0.000000e+00 0.000000e+00
1.497500e+00 0.000000e+00 0.000000e+00
1.498000e+00 0.000000e+00 0.000000e+00
1.498500e+00 0.000000e+00 0.000000e+00
1.499000e+00 0.000000e+00 0.000000e+00
1.499500e+00 0.000000e+00 0.000000e+00
1.500000e+00 0.000000e+00 0.000000e+00
1.500500e+00 0.000000e+00 0.000000e+00
1.501000e+00 0.000000e+00 0.000000e+00
1.501500e+00 0.000000e+00 0.000000e+00
1.502000e+00 0.000000e+00 0.000000e+00
1.502500e+00 0.000000e+00 0.000000e+00
1.503000e+00 0.000000e+00 0.000000e+00
1.503500e+00 0.000000e+00 0.000000e+00
1.504000e+00 0.000000e+00 0.000000e+00
1.504500e+00 0.000000e+00 0.000000e+00
1.505000e+00 0.000000e+00 0.000000e+00
1.505500e+00 0.000000e+00 0.000000e+00
1.506000e+00 0.000000e+00 0.000000e+00
1.506500e+00 0.000000e+00 0.000000e+00
1.507000e+00 0.000000e+00 0.000000e+00
1.507500e+00 0.000000e+00 0.000000e+00
1.508000e+00 0.000000e+00 0.000000e+00
1.508500e+00 0.000000e+00 0.000000e+00
1.509000e+00 0.000000e+00 0.000000e+00
1.509500e+00 0.000000e+00 0.000000e+00
1.510000e+00 0.000000e+00 0.000000e+00
1.510500e+00 0.000000e+00 0.000000e+00
1.511000e+00 0.000000e+00 0.000000e+00
1.511500e+00 0.000000e+00 0.000000e+00
1.512000e+00 0.000000e+00 0.000000e+00
1.512500e+00 0.000000e+00 0.000000e+00
1.513000e+00 0.000000e+00 0.000000e+00
1.513500e+00 0.000000e+00 0.000000e+00
1.514000e+00 0.000000e+00 0.000000e+00
1.514500e+00 0.000000e+00 0.000000e+00
1.515000e+00 0.000000e+00 0.000000e+00
1.515500e+00 0.000000e+00 0.000000e+00
1.516000e+00 0.000000e+00 0.000000e+00
1.516500e+00 0.000000e+00 0.000000e+00
1.517000e+00 0.000000e+00 0.000000e+00
1.517500e+00 0.000000e+00 0.000000e+00
1.518000e+00 0.000000e+00 0.000000e+00
1.518500e+00 0.000000e+00 0.000000e+00
1.519000e+00 0.000000e+00 0.000000e+00
1.519500e+00 0.000000e+00 0.000000e+00
1.520000e+00 0.000000e+00 0.000000e+00
1.520500e+00 0.000000e+00 0.000000e+00
1.521000e+00 0.000000e+00 0.000000e+00
1.521500e+00 0.000000e+00 0.000000e+00
1.522000e+00 0.000000e+00 0.000000e+00
1.522500e+00 0.000000e+00 0.000000e+00
1.523000e+00 0.000000e+00 0.000000e+00
1.523500e+00 0.000000e+00 0.000000e+00
1.524000e+00 0.000000e+00 0.000000e+00
1.524500e+00 0.000000e+00 0.000000e+00
1.525000e+00 0.000000e+00 0.000000e+00
1.525500e+00 0.000000e+00 0.000000e+00
1.526000e+00 0.000000e+00 0.000000e+00
1.526500e+00 0.000000e+00 0.000000e+00
1.527000e+00 0.000000e+00 0.000000e+00
1.527500e+00 0.000000e+00 0.000000e+00
1.528000e+00 0.000000e+00 0.000000e+00
1.528500e+00 0.000000e+00 0.000000e+00
1.529000e+00 0.000000e+00 0.000000e+00
1.529500e+00 0.000000e+00 0.000000e+00
1.530000e+00 0.000000e+00 0.000000e+00
1.530500e+00 0.000000e+00 0.000000e+00
1.531000e+00 0.000000e+00 0.000000e+00
1.531500e+00 0.000000e+00 0.000000e+00
1.532000e+00 0.000000e+00 0.000000e+00
1.532500e+00 0.000000e+00 0.000000e+00
1.533000e+00 0.000000e+00 0.000000e+00
1.533500e+00 0.000000e+00 0.000000e+00
1.534000e+00 0.000000e+00 0.000000e+00
1.534500e+00 0.000000e+00 0.000000e+00
1.535000e+00 0.000000e+00 0.000000e+00
1.535500e+00 0.000000e+00 0.000000e+00
1.536000e+00 0.000000e+00 0.000000e+00
1.536500e+00 0.000000e+00 0.000000e+00
1.537000e+00 0.000000e+00 0.000000e+00
1.537500e+00 0.000000e+00 0.000000e+00
1.538000e+00 0.000000e+00 0.000000e+00
1.538500e+00 0.000000e+00 0.000000e+00
1.539000e+00 0.000000e+00 0.000000e+00
1.539500e+00 0.000000e+00 0.000000e+00
1.540000e+00 0.000000e+00 0.000000e+00
1.540500e+00 0.000000e+00 0.000000e+00
1.541000e+00 0.000000e+00 0.000000e+00
1.541500e+00 0.000000e+00 0.000000e+00
1.542000e+00 0.000000e+00 0.000000e+00
1.542500e+00 0.000000e+00 0.000000e+00
1.543000e+00 0.000000e+00 0.000000e+00
1.543500e+00 0.000000e+00 0.000000e+00
1.544000e+00 0.000000e+00 0.000000e+00
1.544500e+00 0.000000e+00 0.000000e+00
1.545000e+00 0.000000e+00 0.000000e+00
1.545500e+00 0.000000e+00 0.000000e+00
1.546000e+00 0.000000e+00 0.000000e+00
1.546500e+00 0.000000e+00 0.000000e+00
1.547000e+00 0.000000e+00 0.000000e+00
1.547500e+00 0.000000e+00 0.000000e+00
1.548000e+00 0.000000e+00 0.000000e+00
1.548500e+00 0.000000e+00 0.000000e+00
1.549000e+00 0.000000e+00 0.000000e+00
1.549500e+00 0.000000e+00 0.000000e+00
1.550000e+00 0.000000e+00 0.000000e+00
1.550500e+00 0.000000e+00 0.000000e+00
1.551000e+00 0.000000e+00 0.000000e+00
1.551500e+00 0.000000e+00 0.000000e+00
1.552000e+00 0.000000e+00 0.000000e+00
1.552500e+00 0.000000e+00 0.000000e+00
1.553000e+00 0.000000e+00 0.000000e+00
1.553500e+00 0.000000e+00 0.000000e+00
1.554000e+00 0.000000e+00 0.000000e+00
1.554500e+00 0.000000e+00 0.000000e+00
1.555000e+00 0.000000e+00 0.000000e+00
1.555500e+00 0.000000e+00 0.000000e+00
1.556000e+00 0.000000e+00 0.000000e+00
1.556500e+00 0.000000e+00 0.000000e+00
1.557000e+00 0.000000e+00 0.000000e+00
1.557500e+00 0.000000e+00 0.000000e+00
1.558000e+00 0.000000e+00 0.000000e+00
1.558500e+00 0.000000e+00 0.000000e+00
1.559000e+00 0.000000e+00 0.000000e+00
1.559500e+00 0.000000e+00 0.000000e+00
1.560000e+00 0.000000e+00 0.000000e+00
1.560500e+00 0.000000e+00 0.000000e+00
1.561000e+00 0.000000e+00 0.000000e+00
1.561500e+00 0.000000e+00 0.000000e+00
1.562000e+00 0.000000e+00 0.000000e+00
1.562500e+00 0.000000e+00 0.000000e+00
1.563000e+00 0.000000e+00 0.000000e+00
1.563500e+00 0.000000e+00 0.000000e+00
1.564000e+00 0.000000e+00 0.000000e+00
1.564500e+00 0.000000e+00 0.000000e+00
1.565000e+00 0.000000e+00 0.000000e+00
1.565500e+00 0.000000e+00 0.000000e+00
1.566000e+00 0.000000e+00 0.000000e+00
1.566500e+00 0.000000e+00 0.000000e+00
1.567000e+00 0.000000e+00 0.000000e+00
1.567500e+00 0.000000e+00 0.000000e+00
1.568000e+00 0.000000e+00 0.000000e+00
1.568500e+00 0.000000e+00 0.000000e+00
1.569000e+00 0.000000e+00 0.000000e+00
1.569500e+00 0.000000e+00 0.000000e+00
1.570000e+00 0.000000e+00 0.000000e+00
1.570500e+00 0.000000e+00 0.000000e+00
1.571000e+00 0.000000e+00 0.000000e+00
1.571500e+00 0.000000e+00 0.000000e+00
1.572000e+00 0.000000e+00 0.000000e+00
1.572500e+00 0.000000e+00 0.000000e+00
1.573000e+00 0.000000e+00 0.000000e+00
1.573500e+00 0.000000e+00 0.000000e+00
1.574000e+00 0.000000e+00 0.000000e+00
1.574500e+00 0.000000e+00 0.000000e+00
1.575000e+00 0.000000e+00 0.000000e+00
1.575500e+00 0.000000e+00 0.000000e+00
1.576000e+00 0.000000e+00 0.000000e+00
1.576500e+00 0.000000e+00 0.000000e+00
1.577000e+00 0.000000e+00 0.000000e+00
1.577500e+00 0.000000e+00 0.000000e+00
1.578000e+00 0.000000e+00 0.000000e+00
1.578500e+00 0.000000e+00 0.000000e+00
1.579000e+00 0.000000e+00 0.000000e+00
1.579500e+00 0.000000e+00 0.000000e+00
1.580000e+00 0.000000e+00 0.000000e+00
1.580500e+00 0.000000e+00 0.000000e+00
1.581000e+00 0.000000e+00 0.000000e+00
1.581500e+00 0.000000e+00 0.000000e+00
1.582000e+00 0.000000e+00 0.000000e+00
1.582500e+00 0.000000e+00 0.000000e+00
1.583000e+00 0.000000e+00 0.000000e+00
1.583500e+00 0.000000e+00 0.000000e+00
1.584000e+00 0.000000e+00 0.000000e+00
1.584500e+00 0.000000e+00 0.000000e+00
1.585000e+00 0.000000e+00 0.000000e+00
1.585500e+00 0.000000e+00 0.000000e+00
1.586000e+00 0.000000e+00 0.000000e+00
1.586500e+00 0.000000e+00 0.000000e+00
1.587000e+00 0.000000e+00 0.000000e+00
1.587500e+00 0.000000e+00 0.000000e+00
1.588000e+00 0.000000e+00 0.000000e+00
1.588500e+00 0.000000e+00 0.000000e+00
1.589000e+00 0.000000e+00 0.000000e+00
1.589500e+00 0.000000e+00 0.000000e+00
1.590000e+00 0.000000e+00 0.000000e+00
1.590500e+00 0.000000e+00 0.000000e+00
1.591000e+00 0.000000e+00 0.000000e+00
1.591500e+00 0.000000e+00 0.000000e+00
1.592000e+00 0.000000e+00 0.000000e+00
1.592500e+00 0.000000e+00 0.000000e+00
1.593000e+00 0.000000e+00 0.000000e+00
1.593500e+00 0.000000e+00 0.000000e+00
1.594000e+00 0.000000e+00 0.000000e+00
1.594500e+00 0.000000e+00 0.000000e+00
1.595000e+00 0.000000e+00 0.000000e+00
1.595500e+00 0.000000e+00 0.000000e+00
1.596000e+00 0.000000e+00 0.000000e+00
1.596500e+00 0.000000e+00 0.000000e+00
1.597000e+00 0.000000e+00 0.000000e+00
1.597500e+00 0.000000e+00 0.000000e+00
1.598000e+00 0.000000e+00 0.000000e+00
1.598500e+00 0.000000e+00 0.000000e+00
1.599000e+00 0.000000e+00 0.000000e+00
1.599500e+00 0.000000e+00 0.000000e+00
1.600000e+00 0.000000e+00 0.000000e+00
1.600500e+00 0.000000e+00 0.000000e+00
1.601000e+00 0.000000e+00 0.000000e+00
1.601500e+00 0.000000e+00 0.000000e+00
1.602000e+00 0.000000e+00 0.000000e+00
1.602500e+00 0.000000e+00 0.000000e+00
1.603000e+00 0.000000e+00 0.000000e+00
1.603500e+00 0.000000e+00 0.000000e+00
1.604000e+00 0.000000e+00 0.000000e+00
1.604500e+00 0.000000e+00 0.000000e+00
1.605000e+00 0.000000e+00 0.000000e+00
1.605500e+00 0.000000e+00 0.000000e+00
1.606000e+00 0.000000e+00 0.000000e+00
1.606500e+00 0.000000e+00 0.000000e+00
1.607000e+00 0.000000e+00 0.000000e+00
1.607500e+00 0.000000e+00 0.000000e+00
1.608000e+00 0.000000e+00 0.000000e+00
1.608500e+00 0.000000e+00 0.000000e+00
1.609000e+00 0.000000e+00 0.000000e+00
1.609500e+00 0.000000e+00 0.000000e+00
1.610000e+00 0.000000e+00 0.000000e+00
1.610500e+00 0.000000e+00 0.000000e+00
1.611000e+00 0.000000e+00 0.000000e+00
1.611500e+00 0.000000e+00 0.000000e+00
1.612000e+00 0.000000e+00 0.000000e+00
1.612500e+00 0.000000e+00 0.000000e+00
1.613000e+00 0.000000e+00 0.000000e+00
1.613500e+00 0.000000e+00 0.000000e+00
1.614000e+00 0.000000e+00 0.000000e+00
1.614500e+00 0.000000e+00 0.000000e+00
1.615000e+00 0.000000e+00 0.000000e+00
1.615500e+00 0.000000e+00 0.000000e+00
1.616000e+00 0.000000e+00 0.000000e+00
1.616500e+00 0.000000e+00 0.000000e+00
1.617000e+00 0.000000e+00 0.000000e+00
1.617500e+00 0.000000e+00 0.000000e+00
1.618000e+00 0.000000e+00 0.000000e+00
1.618500e+00 0.000000e+00 0.000000e+00
1.619000e+00 0.000000e+00 0.000000e+00
1.619500e+00 0.000000e+00 0.000000e+00
1.620000e+00 0.000000e+00 0.000000e+00
1.620500e+00 0.000000e+00 0.000000e+00
1.621000e+00 0.000000e+00 0.000000e+00
1.621500e+00 0.000000e+00 0.000000e+00
1.622000e+00 0.000000e+00 0.000000e+00
1.622500e+00 0.000000e+00 0.000000e+00
1.623000e+00 0.000000e+00 0.000000e+00
1.623500e+00 0.000000e+00 0.000000e+00
1.624000e+00 0.000000e+00 0.000000e+00
1.624500e+00 0.000000e+00 0.000000e+00
1.625000e+00 0.000000e+00 0.000000e+00
1.625500e+00 0.000000e+00 0.000000e+00
1.626000e+00 0.000000e+00 0.000000e+00
1.626500e+00 0.000000e+00 0.000000e+00
1.627000e+00 0.000000e+00 0.000000e+00
1.627500e+00 0.000000e+00 0.000000e+00
1.628000e+00 0.000000e+00 0.000000e+00
1.628500e+00 0.000000e+00 0.000000e+00
1.629000e+00 0.000000e+00 0.000000e+00
1.629500e+00 0.000000e+00 0.000000e+00
1.630000e+00 0.000000e+00 0.000000e+00
1.630500e+00 0.000000e+00 0.000000e+00
1.631000e+00 0.000000e+00 0.000000e+00
1.631500e+00 0.000000e+00 0.000000e+00
1.632000e+00 0.000000e+00 0.000000e+00
1.632500e+00 0.000000e+00 0.000000e+00
1.633000e+00 0.000000e+00 0.000000e+00
1.633500e+00 0.000000e+00 0.000000e+00
1.634000e+00 0.000000e+00 0.000000e+00
1.634500e+00 0.000000e+00 0.000000e+00
1.635000e+00 0.000000e+00 0.000000e+00
1.635500e+00 0.000000e+00 0.000000e+00
1.636000e+00 0.000000e+00 0.000000e+00
1.636500e+00 0.000000e+00 0.000000e+00
1.637000e+00 0.000000e+00 0.000000e+00
1.637500e+00 0.000000e+00 0.000000e+00
1.638000e+00 0.000000e+00 0.000000e+00
1.638500e+00 0.000000e+00 0.000000e+00
1.639000e+00 0.000000e+00 0.000000e+00
1.639500e+00 0.000000e+00 0.000000e+00
1.640000e+00 0.000000e+00 0.000000e+00
1.640500e+00 0.000000e+00 0.000000e+00
1.641000e+00 0.000000e+00 0.000000e+00
1.641500e+00 0.000000e+00 0.000000e+00
1.642000e+00 0.000000e+00 0.000000e+00
1.642500e+00 0.000000e+00 0.000000e+00
1.643000e+00 0.000000e+00 0.000000e+00
1.643500e+00 0.000000e+00 0.000000e+00
1.644000e+00 0.000000e+00 0.000000e+00
1.644500e+00 0.000000e+00 0.000000e+00
1.645000e+00 0.000000e+00 0.000000e+00
1.645500e+00 0.000000e+00 0.000000e+00
1.646000e+00 0.000000e+00 0.000000e+00
1.646500e+00 0.000000e+00 0.000000e+00
1.647000e+00 0.000000e+00 0.000000e+00
1.647500e+00 0.000000e+00 0.000000e+00
1.648000e+00 0.000000e+00 0.000000e+00
1.648500e+00 0.000000e+00 0.000000e+00
1.649000e+00 0.000000e+00 0.000000e+00
1.649500e+00 0.000000e+00 0.000000e+00
1.650000e+00 0.000000e+00 0.000000e+00
1.650500e+00 0.000000e+00 0.000000e+00
1.651000e+00 0.000000e+00 0.000000e+00
1.651500e+00 0.000000e+00 0.000000e+00
1.652000e+00 0.000000e+00 0.000000e+00
1.652500e+00 0.000000e+00 0.000000e+00
1.653000e+00 0.000000e+00 0.000000e+00
1.653500e+00 0.000000e+00 0.000000e+00
1.654000e+00 0.000000e+00 0.000000e+00
1.654500e+00 0.000000e+00 0.000000e+00
1.655000e+00 0.000000e+00 0.000000e+00
1.655500e+00 0.000000e+00 0.000000e+00
1.656000e+00 0.000000e+00 0.000000e+00
1.656500e+00 0.000000e+00 0.000000e+00
1.657000e+00 0.000000e+00 0.000000e+00
1.657500e+00 0.000000e+00 0.000000e+00
1.658000e+00 0.000000e+00 0.000000e+00
1.658500e+00 0.000000e+00 0.000000e+00
1.659000e+00 0.000000e+00 0.000000e+00
1.659500e+00 0.000000e+00 0.000000e+00
1.660000e+00 0.000000e+00 0.000000e+00
1.660500e+00 0.000000e+00 0.000000e+00
1.661000e+00 0.000000e+00 0.000000e+00
1.661500e+00 0.000000e+00 0.000000e+00
1.662000e+00 0.000000e+00 0.000000e+00
1.662500e+00 0.000000e+00 0.000000e+00
1.663000e+00 0.000000e+00 0.000000e+00
1.663500e+00 0.000000e+00 0.000000e+00
1.664000e+00 0.000000e+00 0.000000e+00
1.664500e+00 0.000000e+00 0.000000e+00
1.665000e+00 0.000000e+00 0.000000e+00
1.665500e+00 0.000000e+00 0.000000e+00
1.666000e+00 0.000000e+00 0.000000e+00
1.666500e+00 0.000000e+00 0.000000e+00
1.667000e+00 0.000000e+00 0.000000e+00
1.667500e+00 0.000000e+00 0.000000e+00
1.668000e+00 0.000000e+00 0.000000e+00
1.668500e+00 0.000000e+00 0.000000e+00
1.669000e+00 0.000000e+00 0.000000e+00
1.669500e+00 0.000000e+00 0.000000e+00
1.670000e+00 0.000000e+00 0.000000e+00
1.670500e+00 0.000000e+00 0.000000e+00
1.671000e+00 0.000000e+00 0.000000e+00
1.671500e+00 0.000000e+00 0.000000e+00
1.672000e+00 0.000000e+00 0.000000e+00
1.672500e+00 0.000000e+00 0.000000e+00
1.673000e+00 0.000000e+00 0.000000e+00
1.673500e+00 0.000000e+00 0.000000e+00
1.674000e+00 0.000000e+00 0.000000e+00
1.674500e+00 0.000000e+00 0.000000e+00
1.675000e+00 0.000000e+00 0.000000e+00
1.675500e+00 0.000000e+00 0.000000e+00
1.676000e+00 0.000000e+00 0.000000e+00
1.676500e+00 0.000000e+00 0.000000e+00
1.677000e+00 0.000000e+00 0.000000e+00
1.677500e+00 0.000000e+00 0.000000e+00
1.678000e+00 0.000000e+00 0.000000e+00
1.678500e+00 0.000000e+00 0.000000e+00
1.679000e+00 0.000000e+00 0.000000e+00
1.679500e+00 0.000000e+00 0.000000e+00
1.680000e+00 0.000000e+00 0.000000e+00
1.680500e+00 0.000000e+00 0.000000e+00
1.681000e+00 0.000000e+00 0.000000e+00
1.681500e+00 0.000000e+00 0.000000e+00
1.682000e+00 0.000000e+00 0.000000e+00
1.682500e+00 0.000000e+00 0.000000e+00
1.683000e+00 0.000000e+00 0.000000e+00
1.683500e+00 0.000000e+00 0.000000e+00
1.684000e+00 0.000000e+00 0.000000e+00
1.684500e+00 0.000000e+00 0.000000e+00
1.685000e+00 0.000000e+00 0.000000e+00
1.685500e+00 0.000000e+00 0.000000e+00
1.686000e+00 0.000000e+00 0.000000e+00
1.686500e+00 0.000000e+00 0.000000e+00
1.687000e+00 0.000000e+00 0.000000e+00
1.687500e+00 0.000000e+00 0.000000e+00
1.688000e+00 0.000000e+00 0.000000e+00
1.688500e+00 0.000000e+00 0.000000e+00
1.689000e+00 0.000000e+00 0.000000e+00
1.689500e+00 0.000000e+00 0.000000e+00
1.690000e+00 0.000000e+00 0.000000e+00
1.690500e+00 0.000000e+00 0.000000e+00
1.691000e+00 0.000000e+00 0.000000e+00
1.691500e+00 0.000000e+00 0.000000e+00
1.692000e+00 0.000000e+00 0.000000e+00
1.692500e+00 0.000000e+00 0.000000e+00
1.693000e+00 0.000000e+00 0.000000e+00
1.693500e+00 0.000000e+00 0.000000e+00
1.694000e+00 0.000000e+00 0.000000e+00
1.694500e+00 0.000000e+00 0.000000e+00
1.695000e+00 0.000000e+00 0.000000e+00
1.695500e+00 0.000000e+00 0.000000e+00
1.696000e+00 0.000000e+00 0.000000e+00
1.696500e+00 0.000000e+00 0.000000e+00
1.697000e+00 0.000000e+00 0.000000e+00
1.697500e+00 0.000000e+00 0.000000e+00
1.698000e+00 0.000000e+00 0.000000e+00
1.698500e+00 0.000000e+00 0.000000e+00
1.699000e+00 0.000000e+00 0.000000e+00
1.699500e+00 0.000000e+00 0.000000e+00
1.700000e+00 0.000000e+00 0.000000e+00
1.700500e+00 0.000000e+00 0.000000e+00
1.701000e+00 0.000000e+00 0.000000e+00
1.701500e+00 0.000000e+00 0.000000e+00
1.702000e+00 0.000000e+00 0.000000e+00
1.702500e+00 0.000000e+00 0.000000e+00
1.703000e+00 0.000000e+00 0.000000e+00
1.703500e+00 0.000000e+00 0.000000e+00
1.704000e+00 0.000000e+00 0.000000e+00
1.704500e+00 0.000000e+00 0.000000e+00
1.705000e+00 0.000000e+00 0.000000e+00
1.705500e+00 0.000000e+00 0.000000e+00
1.706000e+00 0.000000e+00 0.000000e+00
1.706500e+00 0.000000e+00 0.000000e+00
1.707000e+00 0.000000e+00 0.000000e+00
1.707500e+00 0.000000e+00 0.000000e+00
1.708000e+00 0.000000e+00 0.000000e+00
1.708500e+00 0.000000e+00 0.000000e+00
1.709000e+00 0.000000e+00 0.000000e+00
1.709500e+00 0.000000e+00 0.000000e+00
1.710000e+00 0.000000e+00 0.000000e+00
1.710500e+00 0.000000e+00 0.000000e+00
1.711000e+00 0.000000e+00 0.000000e+00
1.711500e+00 0.000000e+00 0.000000e+00
1.712000e+00 0.000000e+00 0.000000e+00
1.712500e+00 0.000000e+00 0.000000e+00
1.713000e+00 0.000000e+00 0.000000e+00
1.713500e+00 0.000000e+00 0.000000e+00
1.714000e+00 0.000000e+00 0.000000e+00
1.714500e+00 0.000000e+00 0.000000e+00
1.715000e+00 0.000000e+00 0.000000e+00
1.715500e+00 0.000000e+00 0.000000e+00
1.716000e+00 0.000000e+00 0.000000e+00
1.716500e+00 0.000000e+00 0.000000e+00
1.717000e+00 0.000000e+00 0.000000e+00
1.717500e+00 0.000000e+00 0.000000e+00
1.718000e+00 0.000000e+00 0.000000e+00
1.718500e+00 0.000000e+00 0.000000e+00
1.719000e+00 0.000000e+00 0.000000e+00
1.719500e+00 0.000000e+00 0.000000e+00
1.720000e+00 0.000000e+00 0.000000e+00
1.720500e+00 0.000000e+00 0.000000e+00
1.721000e+00 0.000000e+00 0.000000e+00
1.721500e+00 0.000000e+00 0.000000e+00
1.722000e+00 0.000000e+00 0.000000e+00
1.722500e+00 0.000000e+00 0.000000e+00
1.723000e+00 0.000000e+00 0.000000e+00
1.723500e+00 0.000000e+00 0.000000e+00
1.724000e+00 0.000000e+00 0.000000e+00
1.724500e+00 0.000000e+00 0.000000e+00
1.725000e+00 0.000000e+00 0.000000e+00
1.725500e+00 0.000000e+00 0.000000e+00
1.726000e+00 0.000000e+00 0.000000e+00
1.726500e+00 0.000000e+00 0.000000e+00
1.727000e+00 0.000000e+00 0.000000e+00
1.727500e+00 0.000000e+00 0.000000e+00
1.728000e+00 0.000000e+00 0.000000e+00
1.728500e+00 0.000000e+00 0.000000e+00
1.729000e+00 0.000000e+00 0.000000e+00
1.729500e+00 0.000000e+00 0.000000e+00
1.730000e+00 0.000000e+00 0.000000e+00
1.730500e+00 0.000000e+00 0.000000e+00
1.731000e+00 0.000000e+00 0.000000e+00
1.731500e+00 0.000000e+00 0.000000e+00
1.732000e+00 0.000000e+00 0.000000e+00
1.732500e+00 0.000000e+00 0.000000e+00
1.733000e+00 0.000000e+00 0.000000e+00
1.733500e+00 0.000000e+00 0.000000e+00
1.734000e+00 0.000000e+00 0.000000e+00
1.734500e+00 0.000000e+00 0.000000e+00
1.735000e+00 0.000000e+00 0.000000e+00
1.735500e+00 0.000000e+00 0.000000e+00
1.736000e+00 0.000000e+00 0.000000e+00
1.736500e+00 0.000000e+00 0.000000e+00
1.737000e+00 0.000000e+00 0.000000e+00
1.737500e+00 0.000000e+00 0.000000e+00
1.738000e+00 0.000000e+00 0.000000e+00
1.738500e+00 0.000000e+00 0.000000e+00
1.739000e+00 0.000000e+00 0.000000e+00
1.739500e+00 0.000000e+00 0.000000e+00
1.740000e+00 0.000000e+00 0.000000e+00
1.740500e+00 0.000000e+00 0.000000e+00
1.741000e+00 0.000000e+00 0.000000e+00
1.741500e+00 0.000000e+00 0.000000e+00
1.742000e+00 0.000000e+00 0.000000e+00
1.742500e+00 0.000000e+00 0.000000e+00
1.743000e+00 0.000000e+00 0.000000e+00
1.743500e+00 0.000000e+00 0.000000e+00
1.744000e+00 0.000000e+00 0.000000e+00
1.744500e+00 0.000000e+00 0.000000e+00
1.745000e+00 0.000000e+00 0.000000e+00
1.745500e+00 0.000000e+00 0.000000e+00
1.746000e+00 0.000000e+00 0.000000e+00
1.746500e+00 0.000000e+00 0.000000e+00
1.747000e+00 0.000000e+00 0.000000e+00
1.747500e+00 0.000000e+00 0.000000e+00
1.748000e+00 0.000000e+00 0.000000e+00
1.748500e+00 0.000000e+00 0.000000e+00
1.749000e+00 0.000000e+00 0.000000e+00
1.749500e+00 0.000000e+00 0.000000e+00
1.750000e+00 0.000000e+00 0.000000e+00
1.750500e+00 0.000000e+00 0.000000e+00
1.751000e+00 0.000000e+00 0.000000e+00
1.751500e+00 0.000000e+00 0.000000e+00
1.752000e+00 0.000000e+00 0.000000e+00
1.752500e+00 0.000000e+00 0.000000e+00
1.753000e+00 0.000000e+00 0.000000e+00
1.753500e+00 0.000000e+00 0.000000e+00
1.754000e+00 0.000000e+00 0.000000e+00
1.754500e+00 0.000000e+00 0.000000e+00
1.755000e+00 0.000000e+00 0.000000e+00
1.755500e+00 0.000000e+00 0.000000e+00
1.756000e+00 0.000000e+00 0.000000e+00
1.756500e+00 0.000000e+00 0.000000e+00
1.757000e+00 0.000000e+00 0.000000e+00
1.757500e+00 0.000000e+00 0.000000e+00
1.758000e+00 0.000000e+00 0.000000e+00
1.758500e+00 0.000000e+00 0.000000e+00
1.759000e+00 0.000000e+00 0.000000e+00
1.759500e+00 0.000000e+00 0.000000e+00
1.760000e+00 0.000000e+00 0.000000e+00
1.760500e+00 0.000000e+00 0.000000e+00
1.761000e+00 0.000000e+00 0.000000e+00
1.761500e+00 0.000000e+00 0.000000e+00
1.762000e+00 0.000000e+00 0.000000e+00
1.762500e+00 0.000000e+00 0.000000e+00
1.763000e+00 0.000000e+00 0.000000e+00
1.763500e+00 0.000000e+00 0.000000e+00
1.764000e+00 0.000000e+00 0.000000e+00
1.764500e+00 0.000000e+00 0.000000e+00
1.765000e+00 0.000000e+00 0.000000e+00
1.765500e+00 0.000000e+00 0.000000e+00
1.766000e+00 0.000000e+00 0.000000e+00
1.766500e+00 0.000000e+00 0.000000e+00
1.767000e+00 0.000000e+00 0.000000e+00
1.767500e+00 0.000000e+00 0.000000e+00
1.768000e+00 0.000000e+00 0.000000e+00
1.768500e+00 0.000000e+00 0.000000e+00
1.769000e+00 0.000000e+00 0.000000e+00
1.769500e+00 0.000000e+00 0.000000e+00
1.770000e+00 0.000000e+00 0.000000e+00
1.770500e+00 0.000000e+00 0.000000e+00
1.771000e+00 0.000000e+00 0.000000e+00
1.771500e+00 0.000000e+00 0.000000e+00
1.772000e+00 0.000000e+00 0.000000e+00
1.772500e+00 0.000000e+00 0.000000e+00
1.773000e+00 0.000000e+00 0.000000e+00
1.773500e+00 0.000000e+00 0.000000e+00
1.774000e+00 0.000000e+00 0.000000e+00
1.774500e+00 0.000000e+00 0.000000e+00
1.775000e+00 0.000000e+00 0.000000e+00
1.775500e+00 0.000000e+00 0.000000e+00
1.776000e+00 0.000000e+00 0.000000e+00
1.776500e+00 0.000000e+00 0.000000e+00
1.777000e+00 0.000000e+00 0.000000e+00
1.777500e+00 0.000000e+00 0.000000e+00
1.778000e+00 0.000000e+00 0.000000e+00
1.778500e+00 0.000000e+00 0.000000e+00
1.779000e+00 0.000000e+00 0.000000e+00
1.779500e+00 0.000000e+00 0.000000e+00
1.780000e+00 0.000000e+00 0.000000e+00
1.780500e+00 0.000000e+00 0.000000e+00
1.781000e+00 0.000000e+00 0.000000e+00
1.781500e+00 0.000000e+00 0.000000e+00
1.782000e+00 0.000000e+00 0.000000e+00
1.782500e+00 0.000000e+00 0.000000e+00
1.783000e+00 0.000000e+00 0.000000e+00
1.783500e+00 0.000000e+00 0.000000e+00
1.784000e+00 0.000000e+00 0.000000e+00
1.784500e+00 0.000000e+00 0.000000e+00
1.785000e+00 0.000000e+00 0.000000e+00
1.785500e+00 0.000000e+00 0.000000e+00
1.786000e+00 0.000000e+00 0.000000e+00
1.786500e+00 0.000000e+00 0.000000e+00
1.787000e+00 0.000000e+00 0.000000e+00
1.787500e+00 0.000000e+00 0.000000e+00
1.788000e+00 0.000000e+00 0.000000e+00
1.788500e+00 0.000000e+00 0.000000e+00
1.789000e+00 0.000000e+00 0.000000e+00
1.789500e+00 0.000000e+00 0.000000e+00
1.790000e+00 0.000000e+00 0.000000e+00
1.790500e+00 0.000000e+00 0.000000e+00
1.791000e+00 0.000000e+00 0.000000e+00
1.791500e+00 0.000000e+00 0.000000e+00
1.792000e+00 0.000000e+00 0.000000e+00
1.792500e+00 0.000000e+00 0.000000e+00
1.793000e+00 0.000000e+00 0.000000e+00
1.793500e+00 0.000000e+00 0.000000e+00
1.794000e+00 0.000000e+00 0.000000e+00
1.794500e+00 0.000000e+00 0.000000e+00
1.795000e+00 0.000000e+00 0.000000e+00
1.795500e+00 0.000000e+00 0.000000e+00
1.796000e+00 0.000000e+00 0.000000e+00
1.796500e+00 0.000000e+00 0.000000e+00
1.797000e+00 0.000000e+00 0.000000e+00
1.797500e+00 0.000000e+00 0.000000e+00
1.798000e+00 0.000000e+00 0.000000e+00
1.798500e+00 0.000000e+00 0.000000e+00
1.799000e+00 0.000000e+00 0.000000e+00
1.799500e+00 0.000000e+00 0.000000e+00
1.800000e+00 0.000000e+00 0.000000e+00
1.800500e+00 0.000000e+00 0.000000e+00
1.801000e+00 0.000000e+00 0.000000e+00
1.801500e+00 0.000000e+00 0.000000e+00
1.802000e+00 0.000000e+00 0.000000e+00
1.802500e+00 0.000000e+00 0.000000e+00
1.803000e+00 0.000000e+00 0.000000e+00
1.803500e+00 0.000000e+00 0.000000e+00
1.804000e+00 0.000000e+00 0.000000e+00
1.804500e+00 0.000000e+00 0.000000e+00
1.805000e+00 0.000000e+00 0.000000e+00
1.805500e+00 0.000000e+00 0.000000e+00
1.806000e+00 0.000000e+00 0.000000e+00
1.806500e+00 0.000000e+00 0.000000e+00
1.807000e+00 0.000000e+00 0.000000e+00
1.807500e+00 0.000000e+00 0.000000e+00
1.808000e+00 0.000000e+00 0.000000e+00
1.808500e+00 0.000000e+00 0.000000e+00
1.809000e+00 0.000000e+00 0.000000e+00
1.809500e+00 0.000000e+00 0.000000e+00
1.810000e+00 0.000000e+00 0.000000e+00
1.810500e+00 0.000000e+00 0.000000e+00
1.811000e+00 0.000000e+00 0.000000e+00
1.811500e+00 0.000000e+00 0.000000e+00
1.812000e+00 0.000000e+00 0.000000e+00
1.812500e+00 0.000000e+00 0.000000e+00
1.813000e+00 0.000000e+00 0.000000e+00
1.813500e+00 0.000000e+00 0.000000e+00
1.814000e+00 0.000000e+00 0.000000e+00
1.814500e+00 0.000000e+00 0.000000e+00
1.815000e+00 0.000000e+00 0.000000e+00
1.815500e+00 0.000000e+00 0.000000e+00
1.816000e+00 0.000000e+00 0.000000e+00
1.816500e+00 0.000000e+00 0.000000e+00
1.817000e+00 0.000000e+00 0.000000e+00
1.817500e+00 0.000000e+00 0.000000e+00
1.818000e+00 0.000000e+00 0.000000e+00
1.818500e+00 0.000000e+00 0.000000e+00
1.819000e+00 0.000000e+00 0.000000e+00
1.819500e+00 0.000000e+00 0.000000e+00
1.820000e+00 0.000000e+00 0.000000e+00
1.820500e+00 0.000000e+00 0.000000e+00
1.821000e+00 0.000000e+00 0.000000e+00
1.821500e+00 0.000000e+00 0.000000e+00
1.822000e+00 0.000000e+00 0.000000e+00
1.822500e+00 0.000000e+00 0.000000e+00
1.823000e+00 0.000000e+00 0.000000e+00
1.823500e+00 0.000000e+00 0.000000e+00
1.824000e+00 0.000000e+00 0.000000e+00
1.824500e+00 0.000000e+00 0.000000e+00
1.825000e+00 0.000000e+00 0.000000e+00
1.825500e+00 0.000000e+00 0.000000e+00
1.826000e+00 0.000000e+00 0.000000e+00
1.826500e+00 0.000000e+00 0.000000e+00
1.827000e+00 0.000000e+00 0.000000e+00
1.827500e+00 0.000000e+00 0.000000e+00
1.828000e+00 0.000000e+00 0.000000e+00
1.828500e+00 0.000000e+00 0.000000e+00
1.829000e+00 0.000000e+00 0.000000e+00
1.829500e+00 0.000000e+00 0.000000e+00
1.830000e+00 0.000000e+00 0.000000e+00
1.830500e+00 0.000000e+00 0.000000e+00
1.831000e+00 0.000000e+00 0.000000e+00
1.831500e+00 0.000000e+00 0.000000e+00
1.832000e+00 0.000000e+00 0.000000e+00
1.832500e+00 0.000000e+00 0.000000e+00
1.833000e+00 0.000000e+00 0.000000e+00
1.833500e+00 0.000000e+00 0.000000e+00
1.834000e+00 0.000000e+00 0.000000e+00
1.834500e+00 0.000000e+00 0.000000e+00
1.835000e+00 0.000000e+00 0.000000e+00
1.835500e+00 0.000000e+00 0.000000e+00
1.836000e+00 0.000000e+00 0.000000e+00
1.836500e+00 0.000000e+00 0.000000e+00
1.837000e+00 0.000000e+00 0.000000e+00
1.837500e+00 0.000000e+00 0.000000e+00
1.838000e+00 0.000000e+00 0.000000e+00
1.838500e+00 0.000000e+00 0.000000e+00
1.839000e+00 0.000000e+00 0.000000e+00
1.839500e+00 0.000000e+00 0.000000e+00
1.840000e+00 0.000000e+00 0.000000e+00
1.840500e+00 0.000000e+00 0.000000e+00
1.841000e+00 0.000000e+00 0.000000e+00
1.841500e+00 0.000000e+00 0.000000e+00
1.842000e+00 0.000000e+00 0.000000e+00
1.842500e+00 0.000000e+00 0.000000e+00
1.843000e+00 0.000000e+00 0.000000e+00
1.843500e+00 0.000000e+00 0.000000e+00
1.844000e+00 0.000000e+00 0.000000e+00
1.844500e+00 0.000000e+00 0.000000e+00
1.845000e+00 0.000000e+00 0.000000e+00
1.845500e+00 0.000000e+00 0.000000e+00
1.846000e+00 0.000000e+00 0.000000e+00
1.846500e+00 0.000000e+00 0.000000e+00
1.847000e+00 0.000000e+00 0.000000e+00
1.847500e+00 0.000000e+00 0.000000e+00
1.848000e+00 0.000000e+00 0.000000e+00
1.848500e+00 0.000000e+00 0.000000e+00
1.849000e+00 0.000000e+00 0.000000e+00
1.849500e+00 0.000000e+00 0.000000e+00
1.850000e+00 0.000000e+00 0.000000e+00
1.850500e+00 0.000000e+00 0.000000e+00
1.851000e+00 0.000000e+00 0.000000e+00
1.851500e+00 0.000000e+00 0.000000e+00
1.852000e+00 0.000000e+00 0.000000e+00
1.852500e+00 0.000000e+00 0.000000e+00
1.853000e+00 0.000000e+00 0.000000e+00
1.853500e+00 0.000000e+00 0.000000e+00
1.854000e+00 0.000000e+00 0.000000e+00
1.854500e+00 0.000000e+00 0.000000e+00
1.855000e+00 0.000000e+00 0.000000e+00
1.855500e+00 0.000000e+00 0.000000e+00
1.856000e+00 0.000000e+00 0.000000e+00
1.856500e+00 0.000000e+00 0.000000e+00
1.857000e+00 0.000000e+00 0.000000e+00
1.857500e+00 0.000000e+00 0.000000e+00
1.858000e+00 0.000000e+00 0.000000e+00
1.858500e+00 0.000000e+00 0.000000e+00
1.859000e+00 0.000000e+00 0.000000e+00
1.859500e+00 0.000000e+00 0.000000e+00
1.860000e+00 0.000000e+00 0.000000e+00
1.860500e+00 0.000000e+00 0.000000e+00
1.861000e+00 0.000000e+00 0.000000e+00
1.861500e+00 0.000000e+00 0.000000e+00
1.862000e+00 0.000000e+00 0.000000e+00
1.862500e+00 0.000000e+00 0.000000e+00
1.863000e+00 0.000000e+00 0.000000e+00
1.863500e+00 0.000000e+00 0.000000e+00
1.864000e+00 0.000000e+00 0.000000e+00
1.864500e+00 0.000000e+00 0.000000e+00
1.865000e+00 0.000000e+00 0.000000e+00
1.865500e+00 0.000000e+00 0.000000e+00
1.866000e+00 0.000000e+00 0.000000e+00
1.866500e+00 0.000000e+00 0.000000e+00
1.867000e+00 0.000000e+00 0.000000e+00
1.867500e+00 0.000000e+00 0.000000e+00
1.868000e+00 0.000000e+00 0.000000e+00
1.868500e+00 0.000000e+00 0.000000e+00
1.869000e+00 0.000000e+00 0.000000e+00
1.869500e+00 0.000000e+00 0.000000e+00
1.870000e+00 0.000000e+00 0.000000e+00
1.870500e+00 0.000000e+00 0.000000e+00
1.871000e+00 0.000000e+00 0.000000e+00
1.871500e+00 0.000000e+00 0.000000e+00
1.872000e+00 0.000000e+00 0.000000e+00
1.872500e+00 0.000000e+00 0.000000e+00
1.873000e+00 0.000000e+00 0.000000e+00
1.873500e+00 0.000000e+00 0.000000e+00
1.874000e+00 0.000000e+00 0.000000e+00
1.874500e+00 0.000000e+00 0.000000e+00
1.875000e+00 0.000000e+00 0.000000e+00
1.875500e+00 0.000000e+00 0.000000e+00
1.876000e+00 0.000000e+00 0.000000e+00
1.876500e+00 0.000000e+00 0.000000e+00
1.877000e+00 0.000000e+00 0.000000e+00
1.877500e+00 0.000000e+00 0.000000e+00
1.878000e+00 0.000000e+00 0.000000e+00
1.878500e+00 0.000000e+00 0.000000e+00
1.879000e+00 0.000000e+00 0.000000e+00
1.879500e+00 0.000000e+00 0.000000e+00
1.880000e+00 0.000000e+00 0.000000e+00
1.880500e+00 0.000000e+00 0.000000e+00
1.881000e+00 0.000000e+00 0.000000e+00
1.881500e+00 0.000000e+00 0.000000e+00
1.882000e+00 0.000000e+00 0.000000e+00
1.882500e+00 0.000000e+00 0.000000e+00
1.883000e+00 0.000000e+00 0.000000e+00
1.883500e+00 0.000000e+00 0.000000e+00
1.884000e+00 0.000000e+00 0.000000e+00
1.884500e+00 0.000000e+00 0.000000e+00
1.885000e+00 0.000000e+00 0.000000e+00
1.885500e+00 0.000000e+00 0.000000e+00
1.886000e+00 0.000000e+00 0.000000e+00
1.886500e+00 0.000000e+00 0.000000e+00
1.887000e+00 0.000000e+00 0.000000e+00
1.887500e+00 0.000000e+00 0.000000e+00
1.888000e+00 0.000000e+00 0.000000e+00
1.888500e+00 0.000000e+00 0.000000e+00
1.889000e+00 0.000000e+00 0.000000e+00
1.889500e+00 0.000000e+00 0.000000e+00
1.890000e+00 0.000000e+00 0.000000e+00
1.890500e+00 0.000000e+00 0.000000e+00
1.891000e+00 0.000000e+00 0.000000e+00
1.891500e+00 0.000000e+00 0.000000e+00
1.892000e+00 0.000000e+00 0.000000e+00
1.892500e+00 0.000000e+00 0.000000e+00
1.893000e+00 0.000000e+00 0.000000e+00
1.893500e+00 0.000000e+00 0.000000e+00
1.894000e+00 0.000000e+00 0.000000e+00
1.894500e+00 0.000000e+00 0.000000e+00
1.895000e+00 0.000000e+00 0.000000e+00
1.895500e+00 0.000000e+00 0.000000e+00
1.896000e+00 0.000000e+00 0.000000e+00
1.896500e+00 0.000000e+00 0.000000e+00
1.897000e+00 0.000000e+00 0.000000e+00
1.897500e+00 0.000000e+00 0.000000e+00
1.898000e+00 0.000000e+00 0.000000e+00
1.898500e+00 0.000000e+00 0.000000e+00
1.899000e+00 0.000000e+00 0.000000e+00


==> figs/dat/im2pigA2pi_sQED.txt <==
4.000000e-02 -2.570663e-08 1.245798e-07
4.050000e-02 -3.772238e-08 1.245078e-07
4.100000e-02 -1.077705e-08 1.242954e-07
4.150000e-02 -2.725388e-08 1.249070e-07
4.200000e-02 -3.858135e-08 1.240040e-07
4.250000e-02 2.748362e-09 1.237411e-07
4.300000e-02 -1.422757e-08 1.248523e-07
4.350000e-02 -6.561873e-08 1.249217e-07
4.400000e-02 -2.521166e-08 1.246478e-07
4.450000e-02 -1.065382e-08 1.240798e-07
4.500000e-02 -1.943375e-08 1.248508e-07
4.550000e-02 -2.134135e-08 1.249662e-07
4.600000e-02 -3.970622e-08 1.248583e-07
4.650000e-02 -2.273559e-08 1.246976e-07
4.700000e-02 -1.620596e-08 1.245691e-07
4.750000e-02 -3.837331e-08 1.246068e-07
4.800000e-02 -2.702809e-08 1.246744e-07
4.850000e-02 -6.274005e-09 1.248835e-07
4.900000e-02 -2.196779e-08 1.249981e-07
4.950000e-02 -5.958674e-08 1.248279e-07
5.000000e-02 -1.823432e-08 1.246854e-07
5.050000e-02 -3.889956e-08 1.248327e-07
5.100000e-02 -2.305217e-08 1.249195e-07
5.150000e-02 -1.928722e-08 1.248030e-07
5.200000e-02 -9.750744e-09 1.249721e-07
5.250000e-02 -1.675994e-07 1.249912e-07
5.300000e-02 -2.529115e-08 1.249418e-07
5.350000e-02 -1.962262e-08 1.247959e-07
5.400000e-02 -9.122398e-09 1.249055e-07
5.450000e-02 -6.310778e-09 1.248457e-07
5.500000e-02 -1.174158e-09 1.249022e-07
5.550000e-02 -2.773281e-08 1.249529e-07
5.600000e-02 -1.583775e-08 1.249447e-07
5.650000e-02 -2.331291e-08 1.249842e-07
5.700000e-02 -1.707771e-08 1.249271e-07
5.750000e-02 -1.933963e-08 1.249970e-07
5.800000e-02 -1.046055e-08 1.249581e-07
5.850000e-02 -1.704174e-08 1.249768e-07
5.900000e-02 2.051488e-08 1.249506e-07
5.950000e-02 1.313962e-06 1.249941e-07
6.000000e-02 -2.822352e-08 1.249637e-07
6.050000e-02 -1.387533e-08 1.249581e-07
6.100000e-02 -1.991617e-08 1.249687e-07
6.150000e-02 -1.832866e-08 1.249921e-07
6.200000e-02 -1.775995e-07 1.249771e-07
6.250000e-02 -2.180578e-08 1.249802e-07
6.300000e-02 -2.329716e-08 1.249247e-07
6.350000e-02 -1.499895e-08 1.249833e-07
6.400000e-02 -1.375135e-08 1.249682e-07
6.450000e-02 -1.419198e-08 1.249708e-07
6.500000e-02 -5.812922e-08 1.249899e-07
6.550000e-02 -1.596635e-08 1.249852e-07
6.600000e-02 -1.386718e-08 1.249871e-07
6.650000e-02 -1.432744e-08 1.249868e-07
6.700000e-02 -6.692151e-09 1.249785e-07
6.750000e-02 -1.454429e-08 1.249992e-07
6.800000e-02 -1.220774e-08 1.249791e-07
6.850000e-02 -2.020603e-08 1.249823e-07
6.900000e-02 -1.110952e-08 1.249826e-07
6.950000e-02 -1.853247e-08 1.249896e-07
7.000000e-02 -1.119538e-08 1.249976e-07
7.050000e-02 -2.708299e-08 1.249865e-07
7.100000e-02 -1.437758e-08 1.249973e-07
7.150000e-02 -8.992631e-09 1.249880e-07
7.200000e-02 -7.365129e-09 1.249877e-07
7.250000e-02 -9.204668e-09 1.249969e-07
7.300000e-02 -7.647663e-09 1.249891e-07
7.350000e-02 -6.621317e-09 1.249924e-07
7.400000e-02 -2.131383e-08 1.249997e-07
7.450000e-02 -5.737985e-09 1.249940e-07
7.500000e-02 -5.154462e-09 1.249971e-07
7.550000e-02 -3.975035e-09 1.249986e-07
7.600000e-02 -5.013793e-09 1.249945e-07
7.650000e-02 -3.210808e-09 1.249989e-07
7.700000e-02 -3.325467e-09 1.249995e-07
7.750000e-02 -2.195038e-09 1.249975e-07
7.800000e-02 -7.697201e-10 1.249970e-07
7.850000e-02 3.114332e-06 1.249969e-07
7.900000e-02 1.930076e-05 1.249964e-07
7.950000e-02 4.215384e-05 1.249968e-07
8.000000e-02 6.939959e-05 1.249935e-07
8.050000e-02 9.986767e-05 1.249949e-07
8.100000e-02 1.327950e-04 1.327871e-07
8.150000e-02 1.676299e-04 1.676211e-07
8.200000e-02 2.039457e-04 2.039144e-07
8.250000e-02 2.414075e-04 2.413806e-07
8.300000e-02 2.797284e-04 2.797045e-07
8.350000e-02 3.186836e-04 3.186596e-07
8.400000e-02 3.580920e-04 3.580782e-07
8.450000e-02 3.977717e-04 3.977258e-07
8.500000e-02 4.375757e-04 4.374839e-07
8.550000e-02 4.773971e-04 4.773262e-07
8.600000e-02 5.171080e-04 5.170668e-07
8.650000e-02 5.566226e-04 5.564794e-07
8.700000e-02 5.958640e-04 5.957404e-07
8.750000e-02 6.347635e-04 6.347600e-07
8.800000e-02 6.732464e-04 6.732088e-07
8.850000e-02 7.112509e-04 7.111942e-07
8.900000e-02 7.487899e-04 7.485742e-07
8.950000e-02 7.856897e-04 7.855233e-07
9.000000e-02 8.220669e-04 8.218788e-07
9.050000e-02 8.579647e-04 8.578651e-07
9.100000e-02 8.930880e-04 8.929600e-07
9.150000e-02 9.275184e-04 9.274880e-07
9.200000e-02 9.612682e-04 9.610440e-07
9.250000e-02 9.943188e-04 9.943090e-07
9.300000e-02 1.026646e-03 1.026473e-06
9.350000e-02 1.058249e-03 1.058078e-06
9.400000e-02 1.089107e-03 1.088907e-06
9.450000e-02 1.119222e-03 1.118836e-06
9.500000e-02 1.148577e-03 1.148552e-06
9.550000e-02 1.177180e-03 1.177083e-06
9.600000e-02 1.205025e-03 1.204894e-06
9.650000e-02 1.232110e-03 1.232080e-06
9.700000e-02 1.258438e-03 1.258212e-06
9.750000e-02 1.284007e-03 1.283989e-06
9.800000e-02 1.308823e-03 1.308556e-06
9.850000e-02 1.332885e-03 1.332871e-06
9.900000e-02 1.356203e-03 1.356026e-06
9.950000e-02 1.378780e-03 1.378534e-06
1.000000e-01 1.400619e-03 1.400368e-06
1.005000e-01 1.421729e-03 1.421652e-06
1.010000e-01 1.442117e-03 1.441727e-06
1.015000e-01 1.461789e-03 1.461490e-06
1.020000e-01 1.480751e-03 1.480581e-06
1.025000e-01 1.499018e-03 1.498555e-06
1.030000e-01 1.516591e-03 1.516239e-06
1.035000e-01 1.533486e-03 1.533191e-06
1.040000e-01 1.549704e-03 1.549416e-06
1.045000e-01 1.565259e-03 1.564975e-06
1.050000e-01 1.580161e-03 1.579912e-06
1.055000e-01 1.594413e-03 1.594276e-06
1.060000e-01 1.608036e-03 1.607608e-06
1.065000e-01 1.621031e-03 1.621022e-06
1.070000e-01 1.633408e-03 1.633343e-06
1.075000e-01 1.645182e-03 1.644769e-06
1.080000e-01 1.656363e-03 1.656319e-06
1.085000e-01 1.666955e-03 1.666497e-06
1.090000e-01 1.676974e-03 1.676875e-06
1.095000e-01 1.686424e-03 1.685929e-06
1.100000e-01 1.695321e-03 1.695249e-06
1.105000e-01 1.703675e-03 1.703296e-06
1.110000e-01 1.711493e-03 1.711136e-06
1.115000e-01 1.718786e-03 1.718269e-06
1.120000e-01 1.725562e-03 1.725240e-06
1.125000e-01 1.731837e-03 1.731552e-06
1.130000e-01 1.737616e-03 1.737217e-06
1.135000e-01 1.742905e-03 1.742785e-06
1.140000e-01 1.747723e-03 1.747214e-06
1.145000e-01 1.752074e-03 1.751590e-06
1.150000e-01 1.755969e-03 1.755933e-06
1.155000e-01 1.759416e-03 1.759178e-06
1.160000e-01 1.762423e-03 1.762423e-06
1.165000e-01 1.765004e-03 1.764599e-06
1.170000e-01 1.767164e-03 1.766799e-06
1.175000e-01 1.768917e-03 1.768904e-06
1.180000e-01 1.770265e-03 1.770108e-06
1.185000e-01 1.771223e-03 1.770849e-06
1.190000e-01 1.771796e-03 1.771681e-06
1.195000e-01 1.771992e-03 1.771507e-06
1.200000e-01 1.771823e-03 1.771465e-06
1.205000e-01 1.771295e-03 1.771002e-06
1.210000e-01 1.770417e-03 1.770138e-06
1.215000e-01 1.769198e-03 1.768881e-06
1.220000e-01 1.767644e-03 1.767242e-06
1.225000e-01 1.765764e-03 1.765229e-06
1.230000e-01 1.763564e-03 1.763402e-06
1.235000e-01 1.761059e-03 1.760815e-06
1.240000e-01 1.758247e-03 1.757745e-06
1.245000e-01 1.755141e-03 1.754908e-06
1.250000e-01 1.751744e-03 1.751716e-06
1.255000e-01 1.748067e-03 1.747841e-06
1.260000e-01 1.744118e-03 1.744044e-06
1.265000e-01 1.739900e-03 1.739395e-06
1.270000e-01 1.735420e-03 1.735011e-06
1.275000e-01 1.730691e-03 1.730350e-06
1.280000e-01 1.725714e-03 1.725402e-06
1.285000e-01 1.720495e-03 1.720204e-06
1.290000e-01 1.715044e-03 1.714752e-06
1.295000e-01 1.709364e-03 1.709080e-06
1.300000e-01 1.703465e-03 1.703134e-06
1.305000e-01 1.697348e-03 1.696914e-06
1.310000e-01 1.691025e-03 1.690505e-06
1.315000e-01 1.684494e-03 1.684404e-06
1.320000e-01 1.677770e-03 1.677559e-06
1.325000e-01 1.670852e-03 1.670506e-06
1.330000e-01 1.663750e-03 1.663249e-06
1.335000e-01 1.656466e-03 1.656331e-06
1.340000e-01 1.649009e-03 1.648706e-06
1.345000e-01 1.641379e-03 1.640874e-06
1.350000e-01 1.633585e-03 1.633397e-06
1.355000e-01 1.625634e-03 1.625230e-06
1.360000e-01 1.617523e-03 1.617408e-06
1.365000e-01 1.609266e-03 1.609020e-06
1.370000e-01 1.600865e-03 1.600737e-06
1.375000e-01 1.592326e-03 1.592163e-06
1.380000e-01 1.583645e-03 1.583383e-06
1.385000e-01 1.574837e-03 1.574467e-06
1.390000e-01 1.565900e-03 1.565881e-06
1.395000e-01 1.556847e-03 1.556661e-06
1.400000e-01 1.547672e-03 1.547302e-06
1.405000e-01 1.538384e-03 1.538015e-06
1.410000e-01 1.528987e-03 1.528604e-06
1.415000e-01 1.519484e-03 1.519167e-06
1.420000e-01 1.509881e-03 1.509502e-06
1.425000e-01 1.500180e-03 1.499734e-06
1.430000e-01 1.490388e-03 1.490344e-06
1.435000e-01 1.480503e-03 1.480497e-06
1.440000e-01 1.470534e-03 1.470413e-06
1.445000e-01 1.460485e-03 1.460259e-06
1.450000e-01 1.450353e-03 1.450010e-06
1.455000e-01 1.440149e-03 1.439956e-06
1.460000e-01 1.429872e-03 1.429547e-06
1.465000e-01 1.419526e-03 1.419368e-06
1.470000e-01 1.409115e-03 1.408795e-06
1.475000e-01 1.398645e-03 1.398604e-06
1.480000e-01 1.388117e-03 1.387923e-06
1.485000e-01 1.377529e-03 1.377332e-06
1.490000e-01 1.366889e-03 1.366823e-06
1.495000e-01 1.356201e-03 1.355830e-06
1.500000e-01 1.345468e-03 1.345307e-06
1.505000e-01 1.334690e-03 1.334318e-06
1.510000e-01 1.323869e-03 1.323601e-06
1.515000e-01 1.313013e-03 1.312744e-06
1.520000e-01 1.302122e-03 1.301858e-06
1.525000e-01 1.291196e-03 1.291072e-06
1.530000e-01 1.280238e-03 1.279860e-06
1.535000e-01 1.269256e-03 1.269023e-06
1.540000e-01 1.258249e-03 1.258155e-06
1.545000e-01 1.247218e-03 1.246873e-06
1.550000e-01 1.236168e-03 1.235791e-06
1.555000e-01 1.225100e-03 1.224861e-06
1.560000e-01 1.214015e-03 1.213778e-06
1.565000e-01 1.202918e-03 1.202809e-06
1.570000e-01 1.191807e-03 1.191220e-06
1.575000e-01 1.180690e-03 1.180290e-06
1.580000e-01 1.169567e-03 1.169394e-06
1.585000e-01 1.158437e-03 1.158098e-06
1.590000e-01 1.147303e-03 1.147155e-06
1.595000e-01 1.136171e-03 1.136167e-06
1.600000e-01 1.125039e-03 1.124773e-06
1.605000e-01 1.113908e-03 1.113882e-06
1.610000e-01 1.102784e-03 1.102653e-06
1.615000e-01 1.091667e-03 1.091446e-06
1.620000e-01 1.080558e-03 1.080261e-06
1.625000e-01 1.069460e-03 1.069453e-06
1.630000e-01 1.058374e-03 1.058288e-06
1.635000e-01 1.047301e-03 1.047172e-06
1.640000e-01 1.036243e-03 1.036084e-06
1.645000e-01 1.025203e-03 1.025024e-06
1.650000e-01 1.014181e-03 1.013869e-06
1.655000e-01 1.003179e-03 1.002863e-06
1.660000e-01 9.921975e-04 9.921274e-07
1.665000e-01 9.812401e-04 9.811764e-07
1.670000e-01 9.703073e-04 9.702596e-07
1.675000e-01 9.594003e-04 9.593781e-07
1.680000e-01 9.485215e-04 9.482199e-07
1.685000e-01 9.376696e-04 9.374904e-07
1.690000e-01 9.268485e-04 9.267048e-07
1.695000e-01 9.160605e-04 9.158514e-07
1.700000e-01 9.053023e-04 9.052046e-07
1.705000e-01 8.945787e-04 8.945192e-07
1.710000e-01 8.838901e-04 8.838578e-07
1.715000e-01 8.732376e-04 8.731487e-07
1.720000e-01 8.626224e-04 8.625884e-07
1.725000e-01 8.520465e-04 8.517885e-07
1.730000e-01 8.415085e-04 8.413677e-07
1.735000e-01 8.310119e-04 8.309295e-07
1.740000e-01 8.205569e-04 8.205318e-07
1.745000e-01 8.101439e-04 8.099161e-07
1.750000e-01 7.997754e-04 7.996271e-07
1.755000e-01 7.894530e-04 7.893187e-07
1.760000e-01 7.791748e-04 7.789926e-07
1.765000e-01 7.689432e-04 7.687476e-07
1.770000e-01 7.587591e-04 7.586159e-07
1.775000e-01 7.486234e-04 7.484416e-07
1.780000e-01 7.385369e-04 7.383601e-07
1.785000e-01 7.285006e-04 7.283781e-07
1.790000e-01 7.185152e-04 7.184534e-07
1.795000e-01 7.085816e-04 7.084901e-07
1.800000e-01 6.987006e-04 6.986136e-07
1.805000e-01 6.888729e-04 6.888464e-07
1.810000e-01 6.790986e-04 6.789042e-07
1.815000e-01 6.693799e-04 6.692593e-07
1.820000e-01 6.597167e-04 6.596748e-07
1.825000e-01 6.501104e-04 6.499257e-07
1.830000e-01 6.405604e-04 6.404416e-07
1.835000e-01 6.310680e-04 6.308906e-07
1.840000e-01 6.216338e-04 6.215394e-07
1.845000e-01 6.122586e-04 6.122509e-07
1.850000e-01 6.029434e-04 6.028140e-07
1.855000e-01 5.936878e-04 5.936543e-07
1.860000e-01 5.844923e-04 5.843513e-07
1.865000e-01 5.753586e-04 5.753215e-07
1.870000e-01 5.662873e-04 5.661551e-07
1.875000e-01 5.572778e-04 5.572341e-07
1.880000e-01 5.483306e-04 5.481578e-07
1.885000e-01 5.394474e-04 5.393774e-07
1.890000e-01 5.306281e-04 5.305979e-07
1.895000e-01 5.218727e-04 5.217624e-07
1.900000e-01 5.131832e-04 5.129988e-07
1.905000e-01 5.045584e-04 5.044881e-07
1.910000e-01 4.959989e-04 4.958642e-07
1.915000e-01 4.875071e-04 4.874495e-07
1.920000e-01 4.790814e-04 4.789240e-07
1.925000e-01 4.707223e-04 4.706166e-07
1.930000e-01 4.624300e-04 4.622669e-07
1.935000e-01 4.542061e-04 4.541558e-07
1.940000e-01 4.460507e-04 4.459502e-07
1.945000e-01 4.379630e-04 4.377746e-07
1.950000e-01 4.299447e-04 4.298288e-07
1.955000e-01 4.219956e-04 4.219856e-07
1.960000e-01 4.141164e-04 4.140598e-07
1.965000e-01 4.063063e-04 4.062072e-07
1.970000e-01 3.985672e-04 3.984294e-07
1.975000e-01 3.908973e-04 3.908653e-07
1.980000e-01 3.832995e-04 3.832330e-07
1.985000e-01 3.757719e-04 3.756743e-07
1.990000e-01 3.683164e-04 3.681908e-07
1.995000e-01 3.609321e-04 3.609164e-07
2.000000e-01 3.536192e-04 3.535789e-07
2.005000e-01 3.463792e-04 3.463167e-07
2.010000e-01 3.392111e-04 3.390043e-07
2.015000e-01 3.321159e-04 3.320992e-07
2.020000e-01 3.250927e-04 3.250565e-07
2.025000e-01 3.181432e-04 3.180561e-07
2.030000e-01 3.112661e-04 3.111594e-07
2.035000e-01 3.044631e-04 3.043386e-07
2.040000e-01 2.977333e-04 2.976343e-07
2.045000e-01 2.910771e-04 2.910196e-07
2.050000e-01 2.844946e-04 2.843985e-07
2.055000e-01 2.779864e-04 2.779708e-07
2.060000e-01 2.715527e-04 2.714759e-07
2.065000e-01 2.651931e-04 2.651562e-07
2.070000e-01 2.589076e-04 2.588425e-07
2.075000e-01 2.526973e-04 2.526061e-07
2.080000e-01 2.465615e-04 2.465412e-07
2.085000e-01 2.405002e-04 2.404565e-07
2.090000e-01 2.345145e-04 2.344491e-07
2.095000e-01 2.286036e-04 2.285757e-07
2.100000e-01 2.227682e-04 2.227162e-07
2.105000e-01 2.170075e-04 2.169338e-07
2.110000e-01 2.113224e-04 2.113107e-07
2.115000e-01 2.057131e-04 2.056809e-07
2.120000e-01 2.001788e-04 2.001280e-07
2.125000e-01 1.947203e-04 1.947094e-07
2.130000e-01 1.893378e-04 1.893066e-07
2.135000e-01 1.840307e-04 1.840279e-07
2.140000e-01 1.787993e-04 1.787748e-07
2.145000e-01 1.736441e-04 1.735993e-07
2.150000e-01 1.685644e-04 1.685010e-07
2.155000e-01 1.635608e-04 1.635283e-07
2.160000e-01 1.586334e-04 1.585826e-07
2.165000e-01 1.537814e-04 1.537727e-07
2.170000e-01 1.490057e-04 1.489746e-07
2.175000e-01 1.443068e-04 1.443060e-07
2.180000e-01 1.396832e-04 1.396492e-07
2.185000e-01 1.351357e-04 1.350414e-07
2.190000e-01 1.306643e-04 1.305834e-07
2.195000e-01 1.262693e-04 1.262208e-07
2.200000e-01 1.219492e-04 1.249359e-07
2.205000e-01 1.176934e-04 1.249308e-07
2.210000e-01 1.135299e-04 1.249496e-07
2.215000e-01 1.094425e-04 1.249899e-07
2.220000e-01 1.054299e-04 1.249923e-07
2.225000e-01 1.014923e-04 1.249566e-07
2.230000e-01 9.762942e-05 1.249558e-07
2.235000e-01 9.384350e-05 1.249521e-07
2.240000e-01 9.013260e-05 1.249489e-07
2.245000e-01 8.649855e-05 1.249269e-07
2.250000e-01 8.293945e-05 1.249422e-07
2.255000e-01 7.945641e-05 1.249536e-07
2.260000e-01 7.604899e-05 1.249669e-07
2.265000e-01 7.271690e-05 1.249935e-07
2.270000e-01 6.945636e-05 1.249966e-07
2.275000e-01 6.628467e-05 1.249835e-07
2.280000e-01 6.317990e-05 1.249418e-07
2.285000e-01 6.013629e-05 1.249826e-07
2.290000e-01 5.718316e-05 1.248218e-07
2.295000e-01 5.431131e-05 1.249563e-07
2.300000e-01 5.151105e-05 1.248471e-07
2.305000e-01 4.878591e-05 1.249947e-07
2.310000e-01 4.613405e-05 1.248686e-07
2.315000e-01 4.355780e-05 1.249011e-07
2.320000e-01 4.105613e-05 1.249599e-07
2.325000e-01 3.862807e-05 1.249073e-07
2.330000e-01 3.627538e-05 1.249413e-07
2.335000e-01 3.399586e-05 1.249043e-07
2.340000e-01 3.180156e-05 1.244313e-07
2.345000e-01 2.965470e-05 1.246755e-07
2.350000e-01 2.760210e-05 1.248091e-07
2.355000e-01 2.563121e-05 1.248560e-07
2.360000e-01 2.373030e-05 1.248537e-07
2.365000e-01 2.190062e-05 1.249962e-07
2.370000e-01 2.014525e-05 1.249876e-07
2.375000e-01 1.846117e-05 1.249434e-07
2.380000e-01 1.686160e-05 1.246596e-07
2.385000e-01 1.530745e-05 1.244174e-07
2.390000e-01 1.383276e-05 1.245410e-07
2.395000e-01 1.246237e-05 1.247038e-07
2.400000e-01 1.115324e-05 1.246658e-07
2.405000e-01 9.914484e-06 1.246009e-07
2.410000e-01 8.751224e-06 1.246070e-07
2.415000e-01 7.660723e-06 1.246211e-07
2.420000e-01 6.606665e-06 1.241219e-07
2.425000e-01 5.677560e-06 1.240541e-07
2.430000e-01 4.796522e-06 1.241670e-07
2.435000e-01 4.025237e-06 1.226760e-07
2.440000e-01 3.223733e-06 1.246913e-07
2.445000e-01 2.582450e-06 1.228565e-07
2.450000e-01 1.991168e-06 1.231926e-07
2.455000e-01 1.046019e-06 1.090976e-07
2.460000e-01 6.191540e-07 1.064628e-07
2.465000e-01 4.491919e-07 8.966390e-08
2.470000e-01 3.441621e-07 1.091176e-07
2.475000e-01 1.795670e-07 5.675321e-08
2.480000e-01 5.199908e-08 1.165138e-07
2.485000e-01 7.495465e-09 1.679377e-08
2.490000e-01 0.000000e+00 0.000000e+00
2.495000e-01 0.000000e+00 0.000000e+00
2.500000e-01 0.000000e+00 0.000000e+00
2.505000e-01 0.000000e+00 0.000000e+00
2.510000e-01 0.000000e+00 0.000000e+00
2.515000e-01 0.000000e+00 0.000000e+00
2.520000e-01 0.000000e+00 0.000000e+00
2.525000e-01 0.000000e+00 0.000000e+00
2.530000e-01 0.000000e+00 0.000000e+00
2.535000e-01 0.000000e+00 0.000000e+00
2.540000e-01 0.000000e+00 0.000000e+00
2.545000e-01 0.000000e+00 0.000000e+00
2.550000e-01 0.000000e+00 0.000000e+00
2.555000e-01 0.000000e+00 0.000000e+00
2.560000e-01 0.000000e+00 0.000000e+00
2.565000e-01 0.000000e+00 0.000000e+00
2.570000e-01 0.000000e+00 0.000000e+00
2.575000e-01 0.000000e+00 0.000000e+00
2.580000e-01 0.000000e+00 0.000000e+00
2.585000e-01 0.000000e+00 0.000000e+00
2.590000e-01 0.000000e+00 0.000000e+00
2.595000e-01 0.000000e+00 0.000000e+00
2.600000e-01 0.000000e+00 0.000000e+00
2.605000e-01 0.000000e+00 0.000000e+00
2.610000e-01 0.000000e+00 0.000000e+00
2.615000e-01 0.000000e+00 0.000000e+00
2.620000e-01 0.000000e+00 0.000000e+00
2.625000e-01 0.000000e+00 0.000000e+00
2.630000e-01 0.000000e+00 0.000000e+00
2.635000e-01 0.000000e+00 0.000000e+00
2.640000e-01 0.000000e+00 0.000000e+00
2.645000e-01 0.000000e+00 0.000000e+00
2.650000e-01 0.000000e+00 0.000000e+00
2.655000e-01 0.000000e+00 0.000000e+00
2.660000e-01 0.000000e+00 0.000000e+00
2.665000e-01 0.000000e+00 0.000000e+00
2.670000e-01 0.000000e+00 0.000000e+00
2.675000e-01 0.000000e+00 0.000000e+00
2.680000e-01 0.000000e+00 0.000000e+00
2.685000e-01 0.000000e+00 0.000000e+00
2.690000e-01 0.000000e+00 0.000000e+00
2.695000e-01 0.000000e+00 0.000000e+00
2.700000e-01 0.000000e+00 0.000000e+00
2.705000e-01 0.000000e+00 0.000000e+00
2.710000e-01 0.000000e+00 0.000000e+00
2.715000e-01 0.000000e+00 0.000000e+00
2.720000e-01 0.000000e+00 0.000000e+00
2.725000e-01 0.000000e+00 0.000000e+00
2.730000e-01 0.000000e+00 0.000000e+00
2.735000e-01 0.000000e+00 0.000000e+00
2.740000e-01 0.000000e+00 0.000000e+00
2.745000e-01 0.000000e+00 0.000000e+00
2.750000e-01 0.000000e+00 0.000000e+00
2.755000e-01 0.000000e+00 0.000000e+00
2.760000e-01 0.000000e+00 0.000000e+00
2.765000e-01 0.000000e+00 0.000000e+00
2.770000e-01 0.000000e+00 0.000000e+00
2.775000e-01 0.000000e+00 0.000000e+00
2.780000e-01 0.000000e+00 0.000000e+00
2.785000e-01 0.000000e+00 0.000000e+00
2.790000e-01 0.000000e+00 0.000000e+00
2.795000e-01 0.000000e+00 0.000000e+00
2.800000e-01 0.000000e+00 0.000000e+00
2.805000e-01 0.000000e+00 0.000000e+00
2.810000e-01 0.000000e+00 0.000000e+00
2.815000e-01 0.000000e+00 0.000000e+00
2.820000e-01 0.000000e+00 0.000000e+00
2.825000e-01 0.000000e+00 0.000000e+00
2.830000e-01 0.000000e+00 0.000000e+00
2.835000e-01 0.000000e+00 0.000000e+00
2.840000e-01 0.000000e+00 0.000000e+00
2.845000e-01 0.000000e+00 0.000000e+00
2.850000e-01 0.000000e+00 0.000000e+00
2.855000e-01 0.000000e+00 0.000000e+00
2.860000e-01 0.000000e+00 0.000000e+00
2.865000e-01 0.000000e+00 0.000000e+00
2.870000e-01 0.000000e+00 0.000000e+00
2.875000e-01 0.000000e+00 0.000000e+00
2.880000e-01 0.000000e+00 0.000000e+00
2.885000e-01 0.000000e+00 0.000000e+00
2.890000e-01 0.000000e+00 0.000000e+00
2.895000e-01 0.000000e+00 0.000000e+00
2.900000e-01 0.000000e+00 0.000000e+00
2.905000e-01 0.000000e+00 0.000000e+00
2.910000e-01 0.000000e+00 0.000000e+00
2.915000e-01 0.000000e+00 0.000000e+00
2.920000e-01 0.000000e+00 0.000000e+00
2.925000e-01 0.000000e+00 0.000000e+00
2.930000e-01 0.000000e+00 0.000000e+00
2.935000e-01 0.000000e+00 0.000000e+00
2.940000e-01 0.000000e+00 0.000000e+00
2.945000e-01 0.000000e+00 0.000000e+00
2.950000e-01 0.000000e+00 0.000000e+00
2.955000e-01 0.000000e+00 0.000000e+00
2.960000e-01 0.000000e+00 0.000000e+00
2.965000e-01 0.000000e+00 0.000000e+00
2.970000e-01 0.000000e+00 0.000000e+00
2.975000e-01 0.000000e+00 0.000000e+00
2.980000e-01 0.000000e+00 0.000000e+00
2.985000e-01 0.000000e+00 0.000000e+00
2.990000e-01 0.000000e+00 0.000000e+00
2.995000e-01 0.000000e+00 0.000000e+00
3.000000e-01 0.000000e+00 0.000000e+00
3.005000e-01 0.000000e+00 0.000000e+00
3.010000e-01 0.000000e+00 0.000000e+00
3.015000e-01 0.000000e+00 0.000000e+00
3.020000e-01 0.000000e+00 0.000000e+00
3.025000e-01 0.000000e+00 0.000000e+00
3.030000e-01 0.000000e+00 0.000000e+00
3.035000e-01 0.000000e+00 0.000000e+00
3.040000e-01 0.000000e+00 0.000000e+00
3.045000e-01 0.000000e+00 0.000000e+00
3.050000e-01 0.000000e+00 0.000000e+00
3.055000e-01 0.000000e+00 0.000000e+00
3.060000e-01 0.000000e+00 0.000000e+00
3.065000e-01 0.000000e+00 0.000000e+00
3.070000e-01 0.000000e+00 0.000000e+00
3.075000e-01 0.000000e+00 0.000000e+00
3.080000e-01 0.000000e+00 0.000000e+00
3.085000e-01 0.000000e+00 0.000000e+00
3.090000e-01 0.000000e+00 0.000000e+00
3.095000e-01 0.000000e+00 0.000000e+00
3.100000e-01 0.000000e+00 0.000000e+00
3.105000e-01 0.000000e+00 0.000000e+00
3.110000e-01 0.000000e+00 0.000000e+00
3.115000e-01 0.000000e+00 0.000000e+00
3.120000e-01 0.000000e+00 0.000000e+00
3.125000e-01 0.000000e+00 0.000000e+00
3.130000e-01 0.000000e+00 0.000000e+00
3.135000e-01 0.000000e+00 0.000000e+00
3.140000e-01 0.000000e+00 0.000000e+00
3.145000e-01 0.000000e+00 0.000000e+00
3.150000e-01 0.000000e+00 0.000000e+00
3.155000e-01 0.000000e+00 0.000000e+00
3.160000e-01 0.000000e+00 0.000000e+00
3.165000e-01 0.000000e+00 0.000000e+00
3.170000e-01 0.000000e+00 0.000000e+00
3.175000e-01 0.000000e+00 0.000000e+00
3.180000e-01 0.000000e+00 0.000000e+00
3.185000e-01 0.000000e+00 0.000000e+00
3.190000e-01 0.000000e+00 0.000000e+00
3.195000e-01 0.000000e+00 0.000000e+00
3.200000e-01 0.000000e+00 0.000000e+00
3.205000e-01 0.000000e+00 0.000000e+00
3.210000e-01 0.000000e+00 0.000000e+00
3.215000e-01 0.000000e+00 0.000000e+00
3.220000e-01 0.000000e+00 0.000000e+00
3.225000e-01 0.000000e+00 0.000000e+00
3.230000e-01 0.000000e+00 0.000000e+00
3.235000e-01 0.000000e+00 0.000000e+00
3.240000e-01 0.000000e+00 0.000000e+00
3.245000e-01 0.000000e+00 0.000000e+00
3.250000e-01 0.000000e+00 0.000000e+00
3.255000e-01 0.000000e+00 0.000000e+00
3.260000e-01 0.000000e+00 0.000000e+00
3.265000e-01 0.000000e+00 0.000000e+00
3.270000e-01 0.000000e+00 0.000000e+00
3.275000e-01 0.000000e+00 0.000000e+00
3.280000e-01 0.000000e+00 0.000000e+00
3.285000e-01 0.000000e+00 0.000000e+00
3.290000e-01 0.000000e+00 0.000000e+00
3.295000e-01 0.000000e+00 0.000000e+00
3.300000e-01 0.000000e+00 0.000000e+00
3.305000e-01 0.000000e+00 0.000000e+00
3.310000e-01 0.000000e+00 0.000000e+00
3.315000e-01 0.000000e+00 0.000000e+00
3.320000e-01 0.000000e+00 0.000000e+00
3.325000e-01 0.000000e+00 0.000000e+00
3.330000e-01 0.000000e+00 0.000000e+00
3.335000e-01 0.000000e+00 0.000000e+00
3.340000e-01 0.000000e+00 0.000000e+00
3.345000e-01 0.000000e+00 0.000000e+00
3.350000e-01 0.000000e+00 0.000000e+00
3.355000e-01 0.000000e+00 0.000000e+00
3.360000e-01 0.000000e+00 0.000000e+00
3.365000e-01 0.000000e+00 0.000000e+00
3.370000e-01 0.000000e+00 0.000000e+00
3.375000e-01 0.000000e+00 0.000000e+00
3.380000e-01 0.000000e+00 0.000000e+00
3.385000e-01 0.000000e+00 0.000000e+00
3.390000e-01 0.000000e+00 0.000000e+00
3.395000e-01 0.000000e+00 0.000000e+00
3.400000e-01 0.000000e+00 0.000000e+00
3.405000e-01 0.000000e+00 0.000000e+00
3.410000e-01 0.000000e+00 0.000000e+00
3.415000e-01 0.000000e+00 0.000000e+00
3.420000e-01 0.000000e+00 0.000000e+00
3.425000e-01 0.000000e+00 0.000000e+00
3.430000e-01 0.000000e+00 0.000000e+00
3.435000e-01 0.000000e+00 0.000000e+00
3.440000e-01 0.000000e+00 0.000000e+00
3.445000e-01 0.000000e+00 0.000000e+00
3.450000e-01 0.000000e+00 0.000000e+00
3.455000e-01 0.000000e+00 0.000000e+00
3.460000e-01 0.000000e+00 0.000000e+00
3.465000e-01 0.000000e+00 0.000000e+00
3.470000e-01 0.000000e+00 0.000000e+00
3.475000e-01 0.000000e+00 0.000000e+00
3.480000e-01 0.000000e+00 0.000000e+00
3.485000e-01 0.000000e+00 0.000000e+00
3.490000e-01 0.000000e+00 0.000000e+00
3.495000e-01 0.000000e+00 0.000000e+00
3.500000e-01 0.000000e+00 0.000000e+00
3.505000e-01 0.000000e+00 0.000000e+00
3.510000e-01 0.000000e+00 0.000000e+00
3.515000e-01 0.000000e+00 0.000000e+00
3.520000e-01 0.000000e+00 0.000000e+00
3.525000e-01 0.000000e+00 0.000000e+00
3.530000e-01 0.000000e+00 0.000000e+00
3.535000e-01 0.000000e+00 0.000000e+00
3.540000e-01 0.000000e+00 0.000000e+00
3.545000e-01 0.000000e+00 0.000000e+00
3.550000e-01 0.000000e+00 0.000000e+00
3.555000e-01 0.000000e+00 0.000000e+00
3.560000e-01 0.000000e+00 0.000000e+00
3.565000e-01 0.000000e+00 0.000000e+00
3.570000e-01 0.000000e+00 0.000000e+00
3.575000e-01 0.000000e+00 0.000000e+00
3.580000e-01 0.000000e+00 0.000000e+00
3.585000e-01 0.000000e+00 0.000000e+00
3.590000e-01 0.000000e+00 0.000000e+00
3.595000e-01 0.000000e+00 0.000000e+00
3.600000e-01 0.000000e+00 0.000000e+00
3.605000e-01 0.000000e+00 0.000000e+00
3.610000e-01 0.000000e+00 0.000000e+00
3.615000e-01 0.000000e+00 0.000000e+00
3.620000e-01 0.000000e+00 0.000000e+00
3.625000e-01 0.000000e+00 0.000000e+00
3.630000e-01 0.000000e+00 0.000000e+00
3.635000e-01 0.000000e+00 0.000000e+00
3.640000e-01 0.000000e+00 0.000000e+00
3.645000e-01 0.000000e+00 0.000000e+00
3.650000e-01 0.000000e+00 0.000000e+00
3.655000e-01 0.000000e+00 0.000000e+00
3.660000e-01 0.000000e+00 0.000000e+00
3.665000e-01 0.000000e+00 0.000000e+00
3.670000e-01 0.000000e+00 0.000000e+00
3.675000e-01 0.000000e+00 0.000000e+00
3.680000e-01 0.000000e+00 0.000000e+00
3.685000e-01 0.000000e+00 0.000000e+00
3.690000e-01 0.000000e+00 0.000000e+00
3.695000e-01 0.000000e+00 0.000000e+00
3.700000e-01 0.000000e+00 0.000000e+00
3.705000e-01 0.000000e+00 0.000000e+00
3.710000e-01 0.000000e+00 0.000000e+00
3.715000e-01 0.000000e+00 0.000000e+00
3.720000e-01 0.000000e+00 0.000000e+00
3.725000e-01 0.000000e+00 0.000000e+00
3.730000e-01 0.000000e+00 0.000000e+00
3.735000e-01 0.000000e+00 0.000000e+00
3.740000e-01 0.000000e+00 0.000000e+00
3.745000e-01 0.000000e+00 0.000000e+00
3.750000e-01 0.000000e+00 0.000000e+00
3.755000e-01 0.000000e+00 0.000000e+00
3.760000e-01 0.000000e+00 0.000000e+00
3.765000e-01 0.000000e+00 0.000000e+00
3.770000e-01 0.000000e+00 0.000000e+00
3.775000e-01 0.000000e+00 0.000000e+00
3.780000e-01 0.000000e+00 0.000000e+00
3.785000e-01 0.000000e+00 0.000000e+00
3.790000e-01 0.000000e+00 0.000000e+00
3.795000e-01 0.000000e+00 0.000000e+00
3.800000e-01 0.000000e+00 0.000000e+00
3.805000e-01 0.000000e+00 0.000000e+00
3.810000e-01 0.000000e+00 0.000000e+00
3.815000e-01 0.000000e+00 0.000000e+00
3.820000e-01 0.000000e+00 0.000000e+00
3.825000e-01 0.000000e+00 0.000000e+00
3.830000e-01 0.000000e+00 0.000000e+00
3.835000e-01 0.000000e+00 0.000000e+00
3.840000e-01 0.000000e+00 0.000000e+00
3.845000e-01 0.000000e+00 0.000000e+00
3.850000e-01 0.000000e+00 0.000000e+00
3.855000e-01 0.000000e+00 0.000000e+00
3.860000e-01 0.000000e+00 0.000000e+00
3.865000e-01 0.000000e+00 0.000000e+00
3.870000e-01 0.000000e+00 0.000000e+00
3.875000e-01 0.000000e+00 0.000000e+00
3.880000e-01 0.000000e+00 0.000000e+00
3.885000e-01 0.000000e+00 0.000000e+00
3.890000e-01 0.000000e+00 0.000000e+00
3.895000e-01 0.000000e+00 0.000000e+00
3.900000e-01 0.000000e+00 0.000000e+00
3.905000e-01 0.000000e+00 0.000000e+00
3.910000e-01 0.000000e+00 0.000000e+00
3.915000e-01 0.000000e+00 0.000000e+00
3.920000e-01 0.000000e+00 0.000000e+00
3.925000e-01 0.000000e+00 0.000000e+00
3.930000e-01 0.000000e+00 0.000000e+00
3.935000e-01 0.000000e+00 0.000000e+00
3.940000e-01 0.000000e+00 0.000000e+00
3.945000e-01 0.000000e+00 0.000000e+00
3.950000e-01 0.000000e+00 0.000000e+00
3.955000e-01 0.000000e+00 0.000000e+00
3.960000e-01 0.000000e+00 0.000000e+00
3.965000e-01 0.000000e+00 0.000000e+00
3.970000e-01 0.000000e+00 0.000000e+00
3.975000e-01 0.000000e+00 0.000000e+00
3.980000e-01 0.000000e+00 0.000000e+00
3.985000e-01 0.000000e+00 0.000000e+00
3.990000e-01 0.000000e+00 0.000000e+00
3.995000e-01 0.000000e+00 0.000000e+00
4.000000e-01 0.000000e+00 0.000000e+00
4.005000e-01 0.000000e+00 0.000000e+00
4.010000e-01 0.000000e+00 0.000000e+00
4.015000e-01 0.000000e+00 0.000000e+00
4.020000e-01 0.000000e+00 0.000000e+00
4.025000e-01 0.000000e+00 0.000000e+00
4.030000e-01 0.000000e+00 0.000000e+00
4.035000e-01 0.000000e+00 0.000000e+00
4.040000e-01 0.000000e+00 0.000000e+00
4.045000e-01 0.000000e+00 0.000000e+00
4.050000e-01 0.000000e+00 0.000000e+00
4.055000e-01 0.000000e+00 0.000000e+00
4.060000e-01 0.000000e+00 0.000000e+00
4.065000e-01 0.000000e+00 0.000000e+00
4.070000e-01 0.000000e+00 0.000000e+00
4.075000e-01 0.000000e+00 0.000000e+00
4.080000e-01 0.000000e+00 0.000000e+00
4.085000e-01 0.000000e+00 0.000000e+00
4.090000e-01 0.000000e+00 0.000000e+00
4.095000e-01 0.000000e+00 0.000000e+00
4.100000e-01 0.000000e+00 0.000000e+00
4.105000e-01 0.000000e+00 0.000000e+00
4.110000e-01 0.000000e+00 0.000000e+00
4.115000e-01 0.000000e+00 0.000000e+00
4.120000e-01 0.000000e+00 0.000000e+00
4.125000e-01 0.000000e+00 0.000000e+00
4.130000e-01 0.000000e+00 0.000000e+00
4.135000e-01 0.000000e+00 0.000000e+00
4.140000e-01 0.000000e+00 0.000000e+00
4.145000e-01 0.000000e+00 0.000000e+00
4.150000e-01 0.000000e+00 0.000000e+00
4.155000e-01 0.000000e+00 0.000000e+00
4.160000e-01 0.000000e+00 0.000000e+00
4.165000e-01 0.000000e+00 0.000000e+00
4.170000e-01 0.000000e+00 0.000000e+00
4.175000e-01 0.000000e+00 0.000000e+00
4.180000e-01 0.000000e+00 0.000000e+00
4.185000e-01 0.000000e+00 0.000000e+00
4.190000e-01 0.000000e+00 0.000000e+00
4.195000e-01 0.000000e+00 0.000000e+00
4.200000e-01 0.000000e+00 0.000000e+00
4.205000e-01 0.000000e+00 0.000000e+00
4.210000e-01 0.000000e+00 0.000000e+00
4.215000e-01 0.000000e+00 0.000000e+00
4.220000e-01 0.000000e+00 0.000000e+00
4.225000e-01 0.000000e+00 0.000000e+00
4.230000e-01 0.000000e+00 0.000000e+00
4.235000e-01 0.000000e+00 0.000000e+00
4.240000e-01 0.000000e+00 0.000000e+00
4.245000e-01 0.000000e+00 0.000000e+00
4.250000e-01 0.000000e+00 0.000000e+00
4.255000e-01 0.000000e+00 0.000000e+00
4.260000e-01 0.000000e+00 0.000000e+00
4.265000e-01 0.000000e+00 0.000000e+00
4.270000e-01 0.000000e+00 0.000000e+00
4.275000e-01 0.000000e+00 0.000000e+00
4.280000e-01 0.000000e+00 0.000000e+00
4.285000e-01 0.000000e+00 0.000000e+00
4.290000e-01 0.000000e+00 0.000000e+00
4.295000e-01 0.000000e+00 0.000000e+00
4.300000e-01 0.000000e+00 0.000000e+00
4.305000e-01 0.000000e+00 0.000000e+00
4.310000e-01 0.000000e+00 0.000000e+00
4.315000e-01 0.000000e+00 0.000000e+00
4.320000e-01 0.000000e+00 0.000000e+00
4.325000e-01 0.000000e+00 0.000000e+00
4.330000e-01 0.000000e+00 0.000000e+00
4.335000e-01 0.000000e+00 0.000000e+00
4.340000e-01 0.000000e+00 0.000000e+00
4.345000e-01 0.000000e+00 0.000000e+00
4.350000e-01 0.000000e+00 0.000000e+00
4.355000e-01 0.000000e+00 0.000000e+00
4.360000e-01 0.000000e+00 0.000000e+00
4.365000e-01 0.000000e+00 0.000000e+00
4.370000e-01 0.000000e+00 0.000000e+00
4.375000e-01 0.000000e+00 0.000000e+00
4.380000e-01 0.000000e+00 0.000000e+00
4.385000e-01 0.000000e+00 0.000000e+00
4.390000e-01 0.000000e+00 0.000000e+00
4.395000e-01 0.000000e+00 0.000000e+00
4.400000e-01 0.000000e+00 0.000000e+00
4.405000e-01 0.000000e+00 0.000000e+00
4.410000e-01 0.000000e+00 0.000000e+00
4.415000e-01 0.000000e+00 0.000000e+00
4.420000e-01 0.000000e+00 0.000000e+00
4.425000e-01 0.000000e+00 0.000000e+00
4.430000e-01 0.000000e+00 0.000000e+00
4.435000e-01 0.000000e+00 0.000000e+00
4.440000e-01 0.000000e+00 0.000000e+00
4.445000e-01 0.000000e+00 0.000000e+00
4.450000e-01 0.000000e+00 0.000000e+00
4.455000e-01 0.000000e+00 0.000000e+00
4.460000e-01 0.000000e+00 0.000000e+00
4.465000e-01 0.000000e+00 0.000000e+00
4.470000e-01 0.000000e+00 0.000000e+00
4.475000e-01 0.000000e+00 0.000000e+00
4.480000e-01 0.000000e+00 0.000000e+00
4.485000e-01 0.000000e+00 0.000000e+00
4.490000e-01 0.000000e+00 0.000000e+00
4.495000e-01 0.000000e+00 0.000000e+00
4.500000e-01 0.000000e+00 0.000000e+00
4.505000e-01 0.000000e+00 0.000000e+00
4.510000e-01 0.000000e+00 0.000000e+00
4.515000e-01 0.000000e+00 0.000000e+00
4.520000e-01 0.000000e+00 0.000000e+00
4.525000e-01 0.000000e+00 0.000000e+00
4.530000e-01 0.000000e+00 0.000000e+00
4.535000e-01 0.000000e+00 0.000000e+00
4.540000e-01 0.000000e+00 0.000000e+00
4.545000e-01 0.000000e+00 0.000000e+00
4.550000e-01 0.000000e+00 0.000000e+00
4.555000e-01 0.000000e+00 0.000000e+00
4.560000e-01 0.000000e+00 0.000000e+00
4.565000e-01 0.000000e+00 0.000000e+00
4.570000e-01 0.000000e+00 0.000000e+00
4.575000e-01 0.000000e+00 0.000000e+00
4.580000e-01 0.000000e+00 0.000000e+00
4.585000e-01 0.000000e+00 0.000000e+00
4.590000e-01 0.000000e+00 0.000000e+00
4.595000e-01 0.000000e+00 0.000000e+00
4.600000e-01 0.000000e+00 0.000000e+00
4.605000e-01 0.000000e+00 0.000000e+00
4.610000e-01 0.000000e+00 0.000000e+00
4.615000e-01 0.000000e+00 0.000000e+00
4.620000e-01 0.000000e+00 0.000000e+00
4.625000e-01 0.000000e+00 0.000000e+00
4.630000e-01 0.000000e+00 0.000000e+00
4.635000e-01 0.000000e+00 0.000000e+00
4.640000e-01 0.000000e+00 0.000000e+00
4.645000e-01 0.000000e+00 0.000000e+00
4.650000e-01 0.000000e+00 0.000000e+00
4.655000e-01 0.000000e+00 0.000000e+00
4.660000e-01 0.000000e+00 0.000000e+00
4.665000e-01 0.000000e+00 0.000000e+00
4.670000e-01 0.000000e+00 0.000000e+00
4.675000e-01 0.000000e+00 0.000000e+00
4.680000e-01 0.000000e+00 0.000000e+00
4.685000e-01 0.000000e+00 0.000000e+00
4.690000e-01 0.000000e+00 0.000000e+00
4.695000e-01 0.000000e+00 0.000000e+00
4.700000e-01 0.000000e+00 0.000000e+00
4.705000e-01 0.000000e+00 0.000000e+00
4.710000e-01 0.000000e+00 0.000000e+00
4.715000e-01 0.000000e+00 0.000000e+00
4.720000e-01 0.000000e+00 0.000000e+00
4.725000e-01 0.000000e+00 0.000000e+00
4.730000e-01 0.000000e+00 0.000000e+00
4.735000e-01 0.000000e+00 0.000000e+00
4.740000e-01 0.000000e+00 0.000000e+00
4.745000e-01 0.000000e+00 0.000000e+00
4.750000e-01 0.000000e+00 0.000000e+00
4.755000e-01 0.000000e+00 0.000000e+00
4.760000e-01 0.000000e+00 0.000000e+00
4.765000e-01 0.000000e+00 0.000000e+00
4.770000e-01 0.000000e+00 0.000000e+00
4.775000e-01 0.000000e+00 0.000000e+00
4.780000e-01 0.000000e+00 0.000000e+00
4.785000e-01 0.000000e+00 0.000000e+00
4.790000e-01 0.000000e+00 0.000000e+00
4.795000e-01 0.000000e+00 0.000000e+00
4.800000e-01 0.000000e+00 0.000000e+00
4.805000e-01 0.000000e+00 0.000000e+00
4.810000e-01 0.000000e+00 0.000000e+00
4.815000e-01 0.000000e+00 0.000000e+00
4.820000e-01 0.000000e+00 0.000000e+00
4.825000e-01 0.000000e+00 0.000000e+00
4.830000e-01 0.000000e+00 0.000000e+00
4.835000e-01 0.000000e+00 0.000000e+00
4.840000e-01 0.000000e+00 0.000000e+00
4.845000e-01 0.000000e+00 0.000000e+00
4.850000e-01 0.000000e+00 0.000000e+00
4.855000e-01 0.000000e+00 0.000000e+00
4.860000e-01 0.000000e+00 0.000000e+00
4.865000e-01 0.000000e+00 0.000000e+00
4.870000e-01 0.000000e+00 0.000000e+00
4.875000e-01 0.000000e+00 0.000000e+00
4.880000e-01 0.000000e+00 0.000000e+00
4.885000e-01 0.000000e+00 0.000000e+00
4.890000e-01 0.000000e+00 0.000000e+00
4.895000e-01 0.000000e+00 0.000000e+00
4.900000e-01 0.000000e+00 0.000000e+00
4.905000e-01 0.000000e+00 0.000000e+00
4.910000e-01 0.000000e+00 0.000000e+00
4.915000e-01 0.000000e+00 0.000000e+00
4.920000e-01 0.000000e+00 0.000000e+00
4.925000e-01 0.000000e+00 0.000000e+00
4.930000e-01 0.000000e+00 0.000000e+00
4.935000e-01 0.000000e+00 0.000000e+00
4.940000e-01 0.000000e+00 0.000000e+00
4.945000e-01 0.000000e+00 0.000000e+00
4.950000e-01 0.000000e+00 0.000000e+00
4.955000e-01 0.000000e+00 0.000000e+00
4.960000e-01 0.000000e+00 0.000000e+00
4.965000e-01 0.000000e+00 0.000000e+00
4.970000e-01 0.000000e+00 0.000000e+00
4.975000e-01 0.000000e+00 0.000000e+00
4.980000e-01 0.000000e+00 0.000000e+00
4.985000e-01 0.000000e+00 0.000000e+00
4.990000e-01 0.000000e+00 0.000000e+00
4.995000e-01 0.000000e+00 0.000000e+00
5.000000e-01 0.000000e+00 0.000000e+00
5.005000e-01 0.000000e+00 0.000000e+00
5.010000e-01 0.000000e+00 0.000000e+00
5.015000e-01 0.000000e+00 0.000000e+00
5.020000e-01 0.000000e+00 0.000000e+00
5.025000e-01 0.000000e+00 0.000000e+00
5.030000e-01 0.000000e+00 0.000000e+00
5.035000e-01 0.000000e+00 0.000000e+00
5.040000e-01 0.000000e+00 0.000000e+00
5.045000e-01 0.000000e+00 0.000000e+00
5.050000e-01 0.000000e+00 0.000000e+00
5.055000e-01 0.000000e+00 0.000000e+00
5.060000e-01 0.000000e+00 0.000000e+00
5.065000e-01 0.000000e+00 0.000000e+00
5.070000e-01 0.000000e+00 0.000000e+00
5.075000e-01 0.000000e+00 0.000000e+00
5.080000e-01 0.000000e+00 0.000000e+00
5.085000e-01 0.000000e+00 0.000000e+00
5.090000e-01 0.000000e+00 0.000000e+00
5.095000e-01 0.000000e+00 0.000000e+00
5.100000e-01 0.000000e+00 0.000000e+00
5.105000e-01 0.000000e+00 0.000000e+00
5.110000e-01 0.000000e+00 0.000000e+00
5.115000e-01 0.000000e+00 0.000000e+00
5.120000e-01 0.000000e+00 0.000000e+00
5.125000e-01 0.000000e+00 0.000000e+00
5.130000e-01 0.000000e+00 0.000000e+00
5.135000e-01 0.000000e+00 0.000000e+00
5.140000e-01 0.000000e+00 0.000000e+00
5.145000e-01 0.000000e+00 0.000000e+00
5.150000e-01 0.000000e+00 0.000000e+00
5.155000e-01 0.000000e+00 0.000000e+00
5.160000e-01 0.000000e+00 0.000000e+00
5.165000e-01 0.000000e+00 0.000000e+00
5.170000e-01 0.000000e+00 0.000000e+00
5.175000e-01 0.000000e+00 0.000000e+00
5.180000e-01 0.000000e+00 0.000000e+00
5.185000e-01 0.000000e+00 0.000000e+00
5.190000e-01 0.000000e+00 0.000000e+00
5.195000e-01 0.000000e+00 0.000000e+00
5.200000e-01 0.000000e+00 0.000000e+00
5.205000e-01 0.000000e+00 0.000000e+00
5.210000e-01 0.000000e+00 0.000000e+00
5.215000e-01 0.000000e+00 0.000000e+00
5.220000e-01 0.000000e+00 0.000000e+00
5.225000e-01 0.000000e+00 0.000000e+00
5.230000e-01 0.000000e+00 0.000000e+00
5.235000e-01 0.000000e+00 0.000000e+00
5.240000e-01 0.000000e+00 0.000000e+00
5.245000e-01 0.000000e+00 0.000000e+00
5.250000e-01 0.000000e+00 0.000000e+00
5.255000e-01 0.000000e+00 0.000000e+00
5.260000e-01 0.000000e+00 0.000000e+00
5.265000e-01 0.000000e+00 0.000000e+00
5.270000e-01 0.000000e+00 0.000000e+00
5.275000e-01 0.000000e+00 0.000000e+00
5.280000e-01 0.000000e+00 0.000000e+00
5.285000e-01 0.000000e+00 0.000000e+00
5.290000e-01 0.000000e+00 0.000000e+00
5.295000e-01 0.000000e+00 0.000000e+00
5.300000e-01 0.000000e+00 0.000000e+00
5.305000e-01 0.000000e+00 0.000000e+00
5.310000e-01 0.000000e+00 0.000000e+00
5.315000e-01 0.000000e+00 0.000000e+00
5.320000e-01 0.000000e+00 0.000000e+00
5.325000e-01 0.000000e+00 0.000000e+00
5.330000e-01 0.000000e+00 0.000000e+00
5.335000e-01 0.000000e+00 0.000000e+00
5.340000e-01 0.000000e+00 0.000000e+00
5.345000e-01 0.000000e+00 0.000000e+00
5.350000e-01 0.000000e+00 0.000000e+00
5.355000e-01 0.000000e+00 0.000000e+00
5.360000e-01 0.000000e+00 0.000000e+00
5.365000e-01 0.000000e+00 0.000000e+00
5.370000e-01 0.000000e+00 0.000000e+00
5.375000e-01 0.000000e+00 0.000000e+00
5.380000e-01 0.000000e+00 0.000000e+00
5.385000e-01 0.000000e+00 0.000000e+00
5.390000e-01 0.000000e+00 0.000000e+00
5.395000e-01 0.000000e+00 0.000000e+00
5.400000e-01 0.000000e+00 0.000000e+00
5.405000e-01 0.000000e+00 0.000000e+00
5.410000e-01 0.000000e+00 0.000000e+00
5.415000e-01 0.000000e+00 0.000000e+00
5.420000e-01 0.000000e+00 0.000000e+00
5.425000e-01 0.000000e+00 0.000000e+00
5.430000e-01 0.000000e+00 0.000000e+00
5.435000e-01 0.000000e+00 0.000000e+00
5.440000e-01 0.000000e+00 0.000000e+00
5.445000e-01 0.000000e+00 0.000000e+00
5.450000e-01 0.000000e+00 0.000000e+00
5.455000e-01 0.000000e+00 0.000000e+00
5.460000e-01 0.000000e+00 0.000000e+00
5.465000e-01 0.000000e+00 0.000000e+00
5.470000e-01 0.000000e+00 0.000000e+00
5.475000e-01 0.000000e+00 0.000000e+00
5.480000e-01 0.000000e+00 0.000000e+00
5.485000e-01 0.000000e+00 0.000000e+00
5.490000e-01 0.000000e+00 0.000000e+00
5.495000e-01 0.000000e+00 0.000000e+00
5.500000e-01 0.000000e+00 0.000000e+00
5.505000e-01 0.000000e+00 0.000000e+00
5.510000e-01 0.000000e+00 0.000000e+00
5.515000e-01 0.000000e+00 0.000000e+00
5.520000e-01 0.000000e+00 0.000000e+00
5.525000e-01 0.000000e+00 0.000000e+00
5.530000e-01 0.000000e+00 0.000000e+00
5.535000e-01 0.000000e+00 0.000000e+00
5.540000e-01 0.000000e+00 0.000000e+00
5.545000e-01 0.000000e+00 0.000000e+00
5.550000e-01 0.000000e+00 0.000000e+00
5.555000e-01 0.000000e+00 0.000000e+00
5.560000e-01 0.000000e+00 0.000000e+00
5.565000e-01 0.000000e+00 0.000000e+00
5.570000e-01 0.000000e+00 0.000000e+00
5.575000e-01 0.000000e+00 0.000000e+00
5.580000e-01 0.000000e+00 0.000000e+00
5.585000e-01 0.000000e+00 0.000000e+00
5.590000e-01 0.000000e+00 0.000000e+00
5.595000e-01 0.000000e+00 0.000000e+00
5.600000e-01 0.000000e+00 0.000000e+00
5.605000e-01 0.000000e+00 0.000000e+00
5.610000e-01 0.000000e+00 0.000000e+00
5.615000e-01 0.000000e+00 0.000000e+00
5.620000e-01 0.000000e+00 0.000000e+00
5.625000e-01 0.000000e+00 0.000000e+00
5.630000e-01 0.000000e+00 0.000000e+00
5.635000e-01 0.000000e+00 0.000000e+00
5.640000e-01 0.000000e+00 0.000000e+00
5.645000e-01 0.000000e+00 0.000000e+00
5.650000e-01 0.000000e+00 0.000000e+00
5.655000e-01 0.000000e+00 0.000000e+00
5.660000e-01 0.000000e+00 0.000000e+00
5.665000e-01 0.000000e+00 0.000000e+00
5.670000e-01 0.000000e+00 0.000000e+00
5.675000e-01 0.000000e+00 0.000000e+00
5.680000e-01 0.000000e+00 0.000000e+00
5.685000e-01 0.000000e+00 0.000000e+00
5.690000e-01 0.000000e+00 0.000000e+00
5.695000e-01 0.000000e+00 0.000000e+00
5.700000e-01 0.000000e+00 0.000000e+00
5.705000e-01 0.000000e+00 0.000000e+00
5.710000e-01 0.000000e+00 0.000000e+00
5.715000e-01 0.000000e+00 0.000000e+00
5.720000e-01 0.000000e+00 0.000000e+00
5.725000e-01 0.000000e+00 0.000000e+00
5.730000e-01 0.000000e+00 0.000000e+00
5.735000e-01 0.000000e+00 0.000000e+00
5.740000e-01 0.000000e+00 0.000000e+00
5.745000e-01 0.000000e+00 0.000000e+00
5.750000e-01 0.000000e+00 0.000000e+00
5.755000e-01 0.000000e+00 0.000000e+00
5.760000e-01 0.000000e+00 0.000000e+00
5.765000e-01 0.000000e+00 0.000000e+00
5.770000e-01 0.000000e+00 0.000000e+00
5.775000e-01 0.000000e+00 0.000000e+00
5.780000e-01 0.000000e+00 0.000000e+00
5.785000e-01 0.000000e+00 0.000000e+00
5.790000e-01 0.000000e+00 0.000000e+00
5.795000e-01 0.000000e+00 0.000000e+00
5.800000e-01 0.000000e+00 0.000000e+00
5.805000e-01 0.000000e+00 0.000000e+00
5.810000e-01 0.000000e+00 0.000000e+00
5.815000e-01 0.000000e+00 0.000000e+00
5.820000e-01 0.000000e+00 0.000000e+00
5.825000e-01 0.000000e+00 0.000000e+00
5.830000e-01 0.000000e+00 0.000000e+00
5.835000e-01 0.000000e+00 0.000000e+00
5.840000e-01 0.000000e+00 0.000000e+00
5.845000e-01 0.000000e+00 0.000000e+00
5.850000e-01 0.000000e+00 0.000000e+00
5.855000e-01 0.000000e+00 0.000000e+00
5.860000e-01 0.000000e+00 0.000000e+00
5.865000e-01 0.000000e+00 0.000000e+00
5.870000e-01 0.000000e+00 0.000000e+00
5.875000e-01 0.000000e+00 0.000000e+00
5.880000e-01 0.000000e+00 0.000000e+00
5.885000e-01 0.000000e+00 0.000000e+00
5.890000e-01 0.000000e+00 0.000000e+00
5.895000e-01 0.000000e+00 0.000000e+00
5.900000e-01 0.000000e+00 0.000000e+00
5.905000e-01 0.000000e+00 0.000000e+00
5.910000e-01 0.000000e+00 0.000000e+00
5.915000e-01 0.000000e+00 0.000000e+00
5.920000e-01 0.000000e+00 0.000000e+00
5.925000e-01 0.000000e+00 0.000000e+00
5.930000e-01 0.000000e+00 0.000000e+00
5.935000e-01 0.000000e+00 0.000000e+00
5.940000e-01 0.000000e+00 0.000000e+00
5.945000e-01 0.000000e+00 0.000000e+00
5.950000e-01 0.000000e+00 0.000000e+00
5.955000e-01 0.000000e+00 0.000000e+00
5.960000e-01 0.000000e+00 0.000000e+00
5.965000e-01 0.000000e+00 0.000000e+00
5.970000e-01 0.000000e+00 0.000000e+00
5.975000e-01 0.000000e+00 0.000000e+00
5.980000e-01 0.000000e+00 0.000000e+00
5.985000e-01 0.000000e+00 0.000000e+00
5.990000e-01 0.000000e+00 0.000000e+00
5.995000e-01 0.000000e+00 0.000000e+00
6.000000e-01 0.000000e+00 0.000000e+00
6.005000e-01 0.000000e+00 0.000000e+00
6.010000e-01 0.000000e+00 0.000000e+00
6.015000e-01 0.000000e+00 0.000000e+00
6.020000e-01 0.000000e+00 0.000000e+00
6.025000e-01 0.000000e+00 0.000000e+00
6.030000e-01 0.000000e+00 0.000000e+00
6.035000e-01 0.000000e+00 0.000000e+00
6.040000e-01 0.000000e+00 0.000000e+00
6.045000e-01 0.000000e+00 0.000000e+00
6.050000e-01 0.000000e+00 0.000000e+00
6.055000e-01 0.000000e+00 0.000000e+00
6.060000e-01 0.000000e+00 0.000000e+00
6.065000e-01 0.000000e+00 0.000000e+00
6.070000e-01 0.000000e+00 0.000000e+00
6.075000e-01 0.000000e+00 0.000000e+00
6.080000e-01 0.000000e+00 0.000000e+00
6.085000e-01 0.000000e+00 0.000000e+00
6.090000e-01 0.000000e+00 0.000000e+00
6.095000e-01 0.000000e+00 0.000000e+00
6.100000e-01 0.000000e+00 0.000000e+00
6.105000e-01 0.000000e+00 0.000000e+00
6.110000e-01 0.000000e+00 0.000000e+00
6.115000e-01 0.000000e+00 0.000000e+00
6.120000e-01 0.000000e+00 0.000000e+00
6.125000e-01 0.000000e+00 0.000000e+00
6.130000e-01 0.000000e+00 0.000000e+00
6.135000e-01 0.000000e+00 0.000000e+00
6.140000e-01 0.000000e+00 0.000000e+00
6.145000e-01 0.000000e+00 0.000000e+00
6.150000e-01 0.000000e+00 0.000000e+00
6.155000e-01 0.000000e+00 0.000000e+00
6.160000e-01 0.000000e+00 0.000000e+00
6.165000e-01 0.000000e+00 0.000000e+00
6.170000e-01 0.000000e+00 0.000000e+00
6.175000e-01 0.000000e+00 0.000000e+00
6.180000e-01 0.000000e+00 0.000000e+00
6.185000e-01 0.000000e+00 0.000000e+00
6.190000e-01 0.000000e+00 0.000000e+00
6.195000e-01 0.000000e+00 0.000000e+00
6.200000e-01 0.000000e+00 0.000000e+00
6.205000e-01 0.000000e+00 0.000000e+00
6.210000e-01 0.000000e+00 0.000000e+00
6.215000e-01 0.000000e+00 0.000000e+00
6.220000e-01 0.000000e+00 0.000000e+00
6.225000e-01 0.000000e+00 0.000000e+00
6.230000e-01 0.000000e+00 0.000000e+00
6.235000e-01 0.000000e+00 0.000000e+00
6.240000e-01 0.000000e+00 0.000000e+00
6.245000e-01 0.000000e+00 0.000000e+00
6.250000e-01 0.000000e+00 0.000000e+00
6.255000e-01 0.000000e+00 0.000000e+00
6.260000e-01 0.000000e+00 0.000000e+00
6.265000e-01 0.000000e+00 0.000000e+00
6.270000e-01 0.000000e+00 0.000000e+00
6.275000e-01 0.000000e+00 0.000000e+00
6.280000e-01 0.000000e+00 0.000000e+00
6.285000e-01 0.000000e+00 0.000000e+00
6.290000e-01 0.000000e+00 0.000000e+00
6.295000e-01 0.000000e+00 0.000000e+00
6.300000e-01 0.000000e+00 0.000000e+00
6.305000e-01 0.000000e+00 0.000000e+00
6.310000e-01 0.000000e+00 0.000000e+00
6.315000e-01 0.000000e+00 0.000000e+00
6.320000e-01 0.000000e+00 0.000000e+00
6.325000e-01 0.000000e+00 0.000000e+00
6.330000e-01 0.000000e+00 0.000000e+00
6.335000e-01 0.000000e+00 0.000000e+00
6.340000e-01 0.000000e+00 0.000000e+00
6.345000e-01 0.000000e+00 0.000000e+00
6.350000e-01 0.000000e+00 0.000000e+00
6.355000e-01 0.000000e+00 0.000000e+00
6.360000e-01 0.000000e+00 0.000000e+00
6.365000e-01 0.000000e+00 0.000000e+00
6.370000e-01 0.000000e+00 0.000000e+00
6.375000e-01 0.000000e+00 0.000000e+00
6.380000e-01 0.000000e+00 0.000000e+00
6.385000e-01 0.000000e+00 0.000000e+00
6.390000e-01 0.000000e+00 0.000000e+00
6.395000e-01 0.000000e+00 0.000000e+00
6.400000e-01 0.000000e+00 0.000000e+00
6.405000e-01 0.000000e+00 0.000000e+00
6.410000e-01 0.000000e+00 0.000000e+00
6.415000e-01 0.000000e+00 0.000000e+00
6.420000e-01 0.000000e+00 0.000000e+00
6.425000e-01 0.000000e+00 0.000000e+00
6.430000e-01 0.000000e+00 0.000000e+00
6.435000e-01 0.000000e+00 0.000000e+00
6.440000e-01 0.000000e+00 0.000000e+00
6.445000e-01 0.000000e+00 0.000000e+00
6.450000e-01 0.000000e+00 0.000000e+00
6.455000e-01 0.000000e+00 0.000000e+00
6.460000e-01 0.000000e+00 0.000000e+00
6.465000e-01 0.000000e+00 0.000000e+00
6.470000e-01 0.000000e+00 0.000000e+00
6.475000e-01 0.000000e+00 0.000000e+00
6.480000e-01 0.000000e+00 0.000000e+00
6.485000e-01 0.000000e+00 0.000000e+00
6.490000e-01 0.000000e+00 0.000000e+00
6.495000e-01 0.000000e+00 0.000000e+00
6.500000e-01 0.000000e+00 0.000000e+00
6.505000e-01 0.000000e+00 0.000000e+00
6.510000e-01 0.000000e+00 0.000000e+00
6.515000e-01 0.000000e+00 0.000000e+00
6.520000e-01 0.000000e+00 0.000000e+00
6.525000e-01 0.000000e+00 0.000000e+00
6.530000e-01 0.000000e+00 0.000000e+00
6.535000e-01 0.000000e+00 0.000000e+00
6.540000e-01 0.000000e+00 0.000000e+00
6.545000e-01 0.000000e+00 0.000000e+00
6.550000e-01 0.000000e+00 0.000000e+00
6.555000e-01 0.000000e+00 0.000000e+00
6.560000e-01 0.000000e+00 0.000000e+00
6.565000e-01 0.000000e+00 0.000000e+00
6.570000e-01 0.000000e+00 0.000000e+00
6.575000e-01 0.000000e+00 0.000000e+00
6.580000e-01 0.000000e+00 0.000000e+00
6.585000e-01 0.000000e+00 0.000000e+00
6.590000e-01 0.000000e+00 0.000000e+00
6.595000e-01 0.000000e+00 0.000000e+00
6.600000e-01 0.000000e+00 0.000000e+00
6.605000e-01 0.000000e+00 0.000000e+00
6.610000e-01 0.000000e+00 0.000000e+00
6.615000e-01 0.000000e+00 0.000000e+00
6.620000e-01 0.000000e+00 0.000000e+00
6.625000e-01 0.000000e+00 0.000000e+00
6.630000e-01 0.000000e+00 0.000000e+00
6.635000e-01 0.000000e+00 0.000000e+00
6.640000e-01 0.000000e+00 0.000000e+00
6.645000e-01 0.000000e+00 0.000000e+00
6.650000e-01 0.000000e+00 0.000000e+00
6.655000e-01 0.000000e+00 0.000000e+00
6.660000e-01 0.000000e+00 0.000000e+00
6.665000e-01 0.000000e+00 0.000000e+00
6.670000e-01 0.000000e+00 0.000000e+00
6.675000e-01 0.000000e+00 0.000000e+00
6.680000e-01 0.000000e+00 0.000000e+00
6.685000e-01 0.000000e+00 0.000000e+00
6.690000e-01 0.000000e+00 0.000000e+00
6.695000e-01 0.000000e+00 0.000000e+00
6.700000e-01 0.000000e+00 0.000000e+00
6.705000e-01 0.000000e+00 0.000000e+00
6.710000e-01 0.000000e+00 0.000000e+00
6.715000e-01 0.000000e+00 0.000000e+00
6.720000e-01 0.000000e+00 0.000000e+00
6.725000e-01 0.000000e+00 0.000000e+00
6.730000e-01 0.000000e+00 0.000000e+00
6.735000e-01 0.000000e+00 0.000000e+00
6.740000e-01 0.000000e+00 0.000000e+00
6.745000e-01 0.000000e+00 0.000000e+00
6.750000e-01 0.000000e+00 0.000000e+00
6.755000e-01 0.000000e+00 0.000000e+00
6.760000e-01 0.000000e+00 0.000000e+00
6.765000e-01 0.000000e+00 0.000000e+00
6.770000e-01 0.000000e+00 0.000000e+00
6.775000e-01 0.000000e+00 0.000000e+00
6.780000e-01 0.000000e+00 0.000000e+00
6.785000e-01 0.000000e+00 0.000000e+00
6.790000e-01 0.000000e+00 0.000000e+00
6.795000e-01 0.000000e+00 0.000000e+00
6.800000e-01 0.000000e+00 0.000000e+00
6.805000e-01 0.000000e+00 0.000000e+00
6.810000e-01 0.000000e+00 0.000000e+00
6.815000e-01 0.000000e+00 0.000000e+00
6.820000e-01 0.000000e+00 0.000000e+00
6.825000e-01 0.000000e+00 0.000000e+00
6.830000e-01 0.000000e+00 0.000000e+00
6.835000e-01 0.000000e+00 0.000000e+00
6.840000e-01 0.000000e+00 0.000000e+00
6.845000e-01 0.000000e+00 0.000000e+00
6.850000e-01 0.000000e+00 0.000000e+00
6.855000e-01 0.000000e+00 0.000000e+00
6.860000e-01 0.000000e+00 0.000000e+00
6.865000e-01 0.000000e+00 0.000000e+00
6.870000e-01 0.000000e+00 0.000000e+00
6.875000e-01 0.000000e+00 0.000000e+00
6.880000e-01 0.000000e+00 0.000000e+00
6.885000e-01 0.000000e+00 0.000000e+00
6.890000e-01 0.000000e+00 0.000000e+00
6.895000e-01 0.000000e+00 0.000000e+00
6.900000e-01 0.000000e+00 0.000000e+00
6.905000e-01 0.000000e+00 0.000000e+00
6.910000e-01 0.000000e+00 0.000000e+00
6.915000e-01 0.000000e+00 0.000000e+00
6.920000e-01 0.000000e+00 0.000000e+00
6.925000e-01 0.000000e+00 0.000000e+00
6.930000e-01 0.000000e+00 0.000000e+00
6.935000e-01 0.000000e+00 0.000000e+00
6.940000e-01 0.000000e+00 0.000000e+00
6.945000e-01 0.000000e+00 0.000000e+00
6.950000e-01 0.000000e+00 0.000000e+00
6.955000e-01 0.000000e+00 0.000000e+00
6.960000e-01 0.000000e+00 0.000000e+00
6.965000e-01 0.000000e+00 0.000000e+00
6.970000e-01 0.000000e+00 0.000000e+00
6.975000e-01 0.000000e+00 0.000000e+00
6.980000e-01 0.000000e+00 0.000000e+00
6.985000e-01 0.000000e+00 0.000000e+00
6.990000e-01 0.000000e+00 0.000000e+00
6.995000e-01 0.000000e+00 0.000000e+00
7.000000e-01 0.000000e+00 0.000000e+00
7.005000e-01 0.000000e+00 0.000000e+00
7.010000e-01 0.000000e+00 0.000000e+00
7.015000e-01 0.000000e+00 0.000000e+00
7.020000e-01 0.000000e+00 0.000000e+00
7.025000e-01 0.000000e+00 0.000000e+00
7.030000e-01 0.000000e+00 0.000000e+00
7.035000e-01 0.000000e+00 0.000000e+00
7.040000e-01 0.000000e+00 0.000000e+00
7.045000e-01 0.000000e+00 0.000000e+00
7.050000e-01 0.000000e+00 0.000000e+00
7.055000e-01 0.000000e+00 0.000000e+00
7.060000e-01 0.000000e+00 0.000000e+00
7.065000e-01 0.000000e+00 0.000000e+00
7.070000e-01 0.000000e+00 0.000000e+00
7.075000e-01 0.000000e+00 0.000000e+00
7.080000e-01 0.000000e+00 0.000000e+00
7.085000e-01 0.000000e+00 0.000000e+00
7.090000e-01 0.000000e+00 0.000000e+00
7.095000e-01 0.000000e+00 0.000000e+00
7.100000e-01 0.000000e+00 0.000000e+00
7.105000e-01 0.000000e+00 0.000000e+00
7.110000e-01 0.000000e+00 0.000000e+00
7.115000e-01 0.000000e+00 0.000000e+00
7.120000e-01 0.000000e+00 0.000000e+00
7.125000e-01 0.000000e+00 0.000000e+00
7.130000e-01 0.000000e+00 0.000000e+00
7.135000e-01 0.000000e+00 0.000000e+00
7.140000e-01 0.000000e+00 0.000000e+00
7.145000e-01 0.000000e+00 0.000000e+00
7.150000e-01 0.000000e+00 0.000000e+00
7.155000e-01 0.000000e+00 0.000000e+00
7.160000e-01 0.000000e+00 0.000000e+00
7.165000e-01 0.000000e+00 0.000000e+00
7.170000e-01 0.000000e+00 0.000000e+00
7.175000e-01 0.000000e+00 0.000000e+00
7.180000e-01 0.000000e+00 0.000000e+00
7.185000e-01 0.000000e+00 0.000000e+00
7.190000e-01 0.000000e+00 0.000000e+00
7.195000e-01 0.000000e+00 0.000000e+00
7.200000e-01 0.000000e+00 0.000000e+00
7.205000e-01 0.000000e+00 0.000000e+00
7.210000e-01 0.000000e+00 0.000000e+00
7.215000e-01 0.000000e+00 0.000000e+00
7.220000e-01 0.000000e+00 0.000000e+00
7.225000e-01 0.000000e+00 0.000000e+00
7.230000e-01 0.000000e+00 0.000000e+00
7.235000e-01 0.000000e+00 0.000000e+00
7.240000e-01 0.000000e+00 0.000000e+00
7.245000e-01 0.000000e+00 0.000000e+00
7.250000e-01 0.000000e+00 0.000000e+00
7.255000e-01 0.000000e+00 0.000000e+00
7.260000e-01 0.000000e+00 0.000000e+00
7.265000e-01 0.000000e+00 0.000000e+00
7.270000e-01 0.000000e+00 0.000000e+00
7.275000e-01 0.000000e+00 0.000000e+00
7.280000e-01 0.000000e+00 0.000000e+00
7.285000e-01 0.000000e+00 0.000000e+00
7.290000e-01 0.000000e+00 0.000000e+00
7.295000e-01 0.000000e+00 0.000000e+00
7.300000e-01 0.000000e+00 0.000000e+00
7.305000e-01 0.000000e+00 0.000000e+00
7.310000e-01 0.000000e+00 0.000000e+00
7.315000e-01 0.000000e+00 0.000000e+00
7.320000e-01 0.000000e+00 0.000000e+00
7.325000e-01 0.000000e+00 0.000000e+00
7.330000e-01 0.000000e+00 0.000000e+00
7.335000e-01 0.000000e+00 0.000000e+00
7.340000e-01 0.000000e+00 0.000000e+00
7.345000e-01 0.000000e+00 0.000000e+00
7.350000e-01 0.000000e+00 0.000000e+00
7.355000e-01 0.000000e+00 0.000000e+00
7.360000e-01 0.000000e+00 0.000000e+00
7.365000e-01 0.000000e+00 0.000000e+00
7.370000e-01 0.000000e+00 0.000000e+00
7.375000e-01 0.000000e+00 0.000000e+00
7.380000e-01 0.000000e+00 0.000000e+00
7.385000e-01 0.000000e+00 0.000000e+00
7.390000e-01 0.000000e+00 0.000000e+00
7.395000e-01 0.000000e+00 0.000000e+00
7.400000e-01 0.000000e+00 0.000000e+00
7.405000e-01 0.000000e+00 0.000000e+00
7.410000e-01 0.000000e+00 0.000000e+00
7.415000e-01 0.000000e+00 0.000000e+00
7.420000e-01 0.000000e+00 0.000000e+00
7.425000e-01 0.000000e+00 0.000000e+00
7.430000e-01 0.000000e+00 0.000000e+00
7.435000e-01 0.000000e+00 0.000000e+00
7.440000e-01 0.000000e+00 0.000000e+00
7.445000e-01 0.000000e+00 0.000000e+00
7.450000e-01 0.000000e+00 0.000000e+00
7.455000e-01 0.000000e+00 0.000000e+00
7.460000e-01 0.000000e+00 0.000000e+00
7.465000e-01 0.000000e+00 0.000000e+00
7.470000e-01 0.000000e+00 0.000000e+00
7.475000e-01 0.000000e+00 0.000000e+00
7.480000e-01 0.000000e+00 0.000000e+00
7.485000e-01 0.000000e+00 0.000000e+00
7.490000e-01 0.000000e+00 0.000000e+00
7.495000e-01 0.000000e+00 0.000000e+00
7.500000e-01 0.000000e+00 0.000000e+00
7.505000e-01 0.000000e+00 0.000000e+00
7.510000e-01 0.000000e+00 0.000000e+00
7.515000e-01 0.000000e+00 0.000000e+00
7.520000e-01 0.000000e+00 0.000000e+00
7.525000e-01 0.000000e+00 0.000000e+00
7.530000e-01 0.000000e+00 0.000000e+00
7.535000e-01 0.000000e+00 0.000000e+00
7.540000e-01 0.000000e+00 0.000000e+00
7.545000e-01 0.000000e+00 0.000000e+00
7.550000e-01 0.000000e+00 0.000000e+00
7.555000e-01 0.000000e+00 0.000000e+00
7.560000e-01 0.000000e+00 0.000000e+00
7.565000e-01 0.000000e+00 0.000000e+00
7.570000e-01 0.000000e+00 0.000000e+00
7.575000e-01 0.000000e+00 0.000000e+00
7.580000e-01 0.000000e+00 0.000000e+00
7.585000e-01 0.000000e+00 0.000000e+00
7.590000e-01 0.000000e+00 0.000000e+00
7.595000e-01 0.000000e+00 0.000000e+00
7.600000e-01 0.000000e+00 0.000000e+00
7.605000e-01 0.000000e+00 0.000000e+00
7.610000e-01 0.000000e+00 0.000000e+00
7.615000e-01 0.000000e+00 0.000000e+00
7.620000e-01 0.000000e+00 0.000000e+00
7.625000e-01 0.000000e+00 0.000000e+00
7.630000e-01 0.000000e+00 0.000000e+00
7.635000e-01 0.000000e+00 0.000000e+00
7.640000e-01 0.000000e+00 0.000000e+00
7.645000e-01 0.000000e+00 0.000000e+00
7.650000e-01 0.000000e+00 0.000000e+00
7.655000e-01 0.000000e+00 0.000000e+00
7.660000e-01 0.000000e+00 0.000000e+00
7.665000e-01 0.000000e+00 0.000000e+00
7.670000e-01 0.000000e+00 0.000000e+00
7.675000e-01 0.000000e+00 0.000000e+00
7.680000e-01 0.000000e+00 0.000000e+00
7.685000e-01 0.000000e+00 0.000000e+00
7.690000e-01 0.000000e+00 0.000000e+00
7.695000e-01 0.000000e+00 0.000000e+00
7.700000e-01 0.000000e+00 0.000000e+00
7.705000e-01 0.000000e+00 0.000000e+00
7.710000e-01 0.000000e+00 0.000000e+00
7.715000e-01 0.000000e+00 0.000000e+00
7.720000e-01 0.000000e+00 0.000000e+00
7.725000e-01 0.000000e+00 0.000000e+00
7.730000e-01 0.000000e+00 0.000000e+00
7.735000e-01 0.000000e+00 0.000000e+00
7.740000e-01 0.000000e+00 0.000000e+00
7.745000e-01 0.000000e+00 0.000000e+00
7.750000e-01 0.000000e+00 0.000000e+00
7.755000e-01 0.000000e+00 0.000000e+00
7.760000e-01 0.000000e+00 0.000000e+00
7.765000e-01 0.000000e+00 0.000000e+00
7.770000e-01 0.000000e+00 0.000000e+00
7.775000e-01 0.000000e+00 0.000000e+00
7.780000e-01 0.000000e+00 0.000000e+00
7.785000e-01 0.000000e+00 0.000000e+00
7.790000e-01 0.000000e+00 0.000000e+00
7.795000e-01 0.000000e+00 0.000000e+00
7.800000e-01 0.000000e+00 0.000000e+00
7.805000e-01 0.000000e+00 0.000000e+00
7.810000e-01 0.000000e+00 0.000000e+00
7.815000e-01 0.000000e+00 0.000000e+00
7.820000e-01 0.000000e+00 0.000000e+00
7.825000e-01 0.000000e+00 0.000000e+00
7.830000e-01 0.000000e+00 0.000000e+00
7.835000e-01 0.000000e+00 0.000000e+00
7.840000e-01 0.000000e+00 0.000000e+00
7.845000e-01 0.000000e+00 0.000000e+00
7.850000e-01 0.000000e+00 0.000000e+00
7.855000e-01 0.000000e+00 0.000000e+00
7.860000e-01 0.000000e+00 0.000000e+00
7.865000e-01 0.000000e+00 0.000000e+00
7.870000e-01 0.000000e+00 0.000000e+00
7.875000e-01 0.000000e+00 0.000000e+00
7.880000e-01 0.000000e+00 0.000000e+00
7.885000e-01 0.000000e+00 0.000000e+00
7.890000e-01 0.000000e+00 0.000000e+00
7.895000e-01 0.000000e+00 0.000000e+00
7.900000e-01 0.000000e+00 0.000000e+00
7.905000e-01 0.000000e+00 0.000000e+00
7.910000e-01 0.000000e+00 0.000000e+00
7.915000e-01 0.000000e+00 0.000000e+00
7.920000e-01 0.000000e+00 0.000000e+00
7.925000e-01 0.000000e+00 0.000000e+00
7.930000e-01 0.000000e+00 0.000000e+00
7.935000e-01 0.000000e+00 0.000000e+00
7.940000e-01 0.000000e+00 0.000000e+00
7.945000e-01 0.000000e+00 0.000000e+00
7.950000e-01 0.000000e+00 0.000000e+00
7.955000e-01 0.000000e+00 0.000000e+00
7.960000e-01 0.000000e+00 0.000000e+00
7.965000e-01 0.000000e+00 0.000000e+00
7.970000e-01 0.000000e+00 0.000000e+00
7.975000e-01 0.000000e+00 0.000000e+00
7.980000e-01 0.000000e+00 0.000000e+00
7.985000e-01 0.000000e+00 0.000000e+00
7.990000e-01 0.000000e+00 0.000000e+00
7.995000e-01 0.000000e+00 0.000000e+00
8.000000e-01 0.000000e+00 0.000000e+00
8.005000e-01 0.000000e+00 0.000000e+00
8.010000e-01 0.000000e+00 0.000000e+00
8.015000e-01 0.000000e+00 0.000000e+00
8.020000e-01 0.000000e+00 0.000000e+00
8.025000e-01 0.000000e+00 0.000000e+00
8.030000e-01 0.000000e+00 0.000000e+00
8.035000e-01 0.000000e+00 0.000000e+00
8.040000e-01 0.000000e+00 0.000000e+00
8.045000e-01 0.000000e+00 0.000000e+00
8.050000e-01 0.000000e+00 0.000000e+00
8.055000e-01 0.000000e+00 0.000000e+00
8.060000e-01 0.000000e+00 0.000000e+00
8.065000e-01 0.000000e+00 0.000000e+00
8.070000e-01 0.000000e+00 0.000000e+00
8.075000e-01 0.000000e+00 0.000000e+00
8.080000e-01 0.000000e+00 0.000000e+00
8.085000e-01 0.000000e+00 0.000000e+00
8.090000e-01 0.000000e+00 0.000000e+00
8.095000e-01 0.000000e+00 0.000000e+00
8.100000e-01 0.000000e+00 0.000000e+00
8.105000e-01 0.000000e+00 0.000000e+00
8.110000e-01 0.000000e+00 0.000000e+00
8.115000e-01 0.000000e+00 0.000000e+00
8.120000e-01 0.000000e+00 0.000000e+00
8.125000e-01 0.000000e+00 0.000000e+00
8.130000e-01 0.000000e+00 0.000000e+00
8.135000e-01 0.000000e+00 0.000000e+00
8.140000e-01 0.000000e+00 0.000000e+00
8.145000e-01 0.000000e+00 0.000000e+00
8.150000e-01 0.000000e+00 0.000000e+00
8.155000e-01 0.000000e+00 0.000000e+00
8.160000e-01 0.000000e+00 0.000000e+00
8.165000e-01 0.000000e+00 0.000000e+00
8.170000e-01 0.000000e+00 0.000000e+00
8.175000e-01 0.000000e+00 0.000000e+00
8.180000e-01 0.000000e+00 0.000000e+00
8.185000e-01 0.000000e+00 0.000000e+00
8.190000e-01 0.000000e+00 0.000000e+00
8.195000e-01 0.000000e+00 0.000000e+00
8.200000e-01 0.000000e+00 0.000000e+00
8.205000e-01 0.000000e+00 0.000000e+00
8.210000e-01 0.000000e+00 0.000000e+00
8.215000e-01 0.000000e+00 0.000000e+00
8.220000e-01 0.000000e+00 0.000000e+00
8.225000e-01 0.000000e+00 0.000000e+00
8.230000e-01 0.000000e+00 0.000000e+00
8.235000e-01 0.000000e+00 0.000000e+00
8.240000e-01 0.000000e+00 0.000000e+00
8.245000e-01 0.000000e+00 0.000000e+00
8.250000e-01 0.000000e+00 0.000000e+00
8.255000e-01 0.000000e+00 0.000000e+00
8.260000e-01 0.000000e+00 0.000000e+00
8.265000e-01 0.000000e+00 0.000000e+00
8.270000e-01 0.000000e+00 0.000000e+00
8.275000e-01 0.000000e+00 0.000000e+00
8.280000e-01 0.000000e+00 0.000000e+00
8.285000e-01 0.000000e+00 0.000000e+00
8.290000e-01 0.000000e+00 0.000000e+00
8.295000e-01 0.000000e+00 0.000000e+00
8.300000e-01 0.000000e+00 0.000000e+00
8.305000e-01 0.000000e+00 0.000000e+00
8.310000e-01 0.000000e+00 0.000000e+00
8.315000e-01 0.000000e+00 0.000000e+00
8.320000e-01 0.000000e+00 0.000000e+00
8.325000e-01 0.000000e+00 0.000000e+00
8.330000e-01 0.000000e+00 0.000000e+00
8.335000e-01 0.000000e+00 0.000000e+00
8.340000e-01 0.000000e+00 0.000000e+00
8.345000e-01 0.000000e+00 0.000000e+00
8.350000e-01 0.000000e+00 0.000000e+00
8.355000e-01 0.000000e+00 0.000000e+00
8.360000e-01 0.000000e+00 0.000000e+00
8.365000e-01 0.000000e+00 0.000000e+00
8.370000e-01 0.000000e+00 0.000000e+00
8.375000e-01 0.000000e+00 0.000000e+00
8.380000e-01 0.000000e+00 0.000000e+00
8.385000e-01 0.000000e+00 0.000000e+00
8.390000e-01 0.000000e+00 0.000000e+00
8.395000e-01 0.000000e+00 0.000000e+00
8.400000e-01 0.000000e+00 0.000000e+00
8.405000e-01 0.000000e+00 0.000000e+00
8.410000e-01 0.000000e+00 0.000000e+00
8.415000e-01 0.000000e+00 0.000000e+00
8.420000e-01 0.000000e+00 0.000000e+00
8.425000e-01 0.000000e+00 0.000000e+00
8.430000e-01 0.000000e+00 0.000000e+00
8.435000e-01 0.000000e+00 0.000000e+00
8.440000e-01 0.000000e+00 0.000000e+00
8.445000e-01 0.000000e+00 0.000000e+00
8.450000e-01 0.000000e+00 0.000000e+00
8.455000e-01 0.000000e+00 0.000000e+00
8.460000e-01 0.000000e+00 0.000000e+00
8.465000e-01 0.000000e+00 0.000000e+00
8.470000e-01 0.000000e+00 0.000000e+00
8.475000e-01 0.000000e+00 0.000000e+00
8.480000e-01 0.000000e+00 0.000000e+00
8.485000e-01 0.000000e+00 0.000000e+00
8.490000e-01 0.000000e+00 0.000000e+00
8.495000e-01 0.000000e+00 0.000000e+00
8.500000e-01 0.000000e+00 0.000000e+00
8.505000e-01 0.000000e+00 0.000000e+00
8.510000e-01 0.000000e+00 0.000000e+00
8.515000e-01 0.000000e+00 0.000000e+00
8.520000e-01 0.000000e+00 0.000000e+00
8.525000e-01 0.000000e+00 0.000000e+00
8.530000e-01 0.000000e+00 0.000000e+00
8.535000e-01 0.000000e+00 0.000000e+00
8.540000e-01 0.000000e+00 0.000000e+00
8.545000e-01 0.000000e+00 0.000000e+00
8.550000e-01 0.000000e+00 0.000000e+00
8.555000e-01 0.000000e+00 0.000000e+00
8.560000e-01 0.000000e+00 0.000000e+00
8.565000e-01 0.000000e+00 0.000000e+00
8.570000e-01 0.000000e+00 0.000000e+00
8.575000e-01 0.000000e+00 0.000000e+00
8.580000e-01 0.000000e+00 0.000000e+00
8.585000e-01 0.000000e+00 0.000000e+00
8.590000e-01 0.000000e+00 0.000000e+00
8.595000e-01 0.000000e+00 0.000000e+00
8.600000e-01 0.000000e+00 0.000000e+00
8.605000e-01 0.000000e+00 0.000000e+00
8.610000e-01 0.000000e+00 0.000000e+00
8.615000e-01 0.000000e+00 0.000000e+00
8.620000e-01 0.000000e+00 0.000000e+00
8.625000e-01 0.000000e+00 0.000000e+00
8.630000e-01 0.000000e+00 0.000000e+00
8.635000e-01 0.000000e+00 0.000000e+00
8.640000e-01 0.000000e+00 0.000000e+00
8.645000e-01 0.000000e+00 0.000000e+00
8.650000e-01 0.000000e+00 0.000000e+00
8.655000e-01 0.000000e+00 0.000000e+00
8.660000e-01 0.000000e+00 0.000000e+00
8.665000e-01 0.000000e+00 0.000000e+00
8.670000e-01 0.000000e+00 0.000000e+00
8.675000e-01 0.000000e+00 0.000000e+00
8.680000e-01 0.000000e+00 0.000000e+00
8.685000e-01 0.000000e+00 0.000000e+00
8.690000e-01 0.000000e+00 0.000000e+00
8.695000e-01 0.000000e+00 0.000000e+00
8.700000e-01 0.000000e+00 0.000000e+00
8.705000e-01 0.000000e+00 0.000000e+00
8.710000e-01 0.000000e+00 0.000000e+00
8.715000e-01 0.000000e+00 0.000000e+00
8.720000e-01 0.000000e+00 0.000000e+00
8.725000e-01 0.000000e+00 0.000000e+00
8.730000e-01 0.000000e+00 0.000000e+00
8.735000e-01 0.000000e+00 0.000000e+00
8.740000e-01 0.000000e+00 0.000000e+00
8.745000e-01 0.000000e+00 0.000000e+00
8.750000e-01 0.000000e+00 0.000000e+00
8.755000e-01 0.000000e+00 0.000000e+00
8.760000e-01 0.000000e+00 0.000000e+00
8.765000e-01 0.000000e+00 0.000000e+00
8.770000e-01 0.000000e+00 0.000000e+00
8.775000e-01 0.000000e+00 0.000000e+00
8.780000e-01 0.000000e+00 0.000000e+00
8.785000e-01 0.000000e+00 0.000000e+00
8.790000e-01 0.000000e+00 0.000000e+00
8.795000e-01 0.000000e+00 0.000000e+00
8.800000e-01 0.000000e+00 0.000000e+00
8.805000e-01 0.000000e+00 0.000000e+00
8.810000e-01 0.000000e+00 0.000000e+00
8.815000e-01 0.000000e+00 0.000000e+00
8.820000e-01 0.000000e+00 0.000000e+00
8.825000e-01 0.000000e+00 0.000000e+00
8.830000e-01 0.000000e+00 0.000000e+00
8.835000e-01 0.000000e+00 0.000000e+00
8.840000e-01 0.000000e+00 0.000000e+00
8.845000e-01 0.000000e+00 0.000000e+00
8.850000e-01 0.000000e+00 0.000000e+00
8.855000e-01 0.000000e+00 0.000000e+00
8.860000e-01 0.000000e+00 0.000000e+00
8.865000e-01 0.000000e+00 0.000000e+00
8.870000e-01 0.000000e+00 0.000000e+00
8.875000e-01 0.000000e+00 0.000000e+00
8.880000e-01 0.000000e+00 0.000000e+00
8.885000e-01 0.000000e+00 0.000000e+00
8.890000e-01 0.000000e+00 0.000000e+00
8.895000e-01 0.000000e+00 0.000000e+00
8.900000e-01 0.000000e+00 0.000000e+00
8.905000e-01 0.000000e+00 0.000000e+00
8.910000e-01 0.000000e+00 0.000000e+00
8.915000e-01 0.000000e+00 0.000000e+00
8.920000e-01 0.000000e+00 0.000000e+00
8.925000e-01 0.000000e+00 0.000000e+00
8.930000e-01 0.000000e+00 0.000000e+00
8.935000e-01 0.000000e+00 0.000000e+00
8.940000e-01 0.000000e+00 0.000000e+00
8.945000e-01 0.000000e+00 0.000000e+00
8.950000e-01 0.000000e+00 0.000000e+00
8.955000e-01 0.000000e+00 0.000000e+00
8.960000e-01 0.000000e+00 0.000000e+00
8.965000e-01 0.000000e+00 0.000000e+00
8.970000e-01 0.000000e+00 0.000000e+00
8.975000e-01 0.000000e+00 0.000000e+00
8.980000e-01 0.000000e+00 0.000000e+00
8.985000e-01 0.000000e+00 0.000000e+00
8.990000e-01 0.000000e+00 0.000000e+00
8.995000e-01 0.000000e+00 0.000000e+00
9.000000e-01 0.000000e+00 0.000000e+00
9.005000e-01 0.000000e+00 0.000000e+00
9.010000e-01 0.000000e+00 0.000000e+00
9.015000e-01 0.000000e+00 0.000000e+00
9.020000e-01 0.000000e+00 0.000000e+00
9.025000e-01 0.000000e+00 0.000000e+00
9.030000e-01 0.000000e+00 0.000000e+00
9.035000e-01 0.000000e+00 0.000000e+00
9.040000e-01 0.000000e+00 0.000000e+00
9.045000e-01 0.000000e+00 0.000000e+00
9.050000e-01 0.000000e+00 0.000000e+00
9.055000e-01 0.000000e+00 0.000000e+00
9.060000e-01 0.000000e+00 0.000000e+00
9.065000e-01 0.000000e+00 0.000000e+00
9.070000e-01 0.000000e+00 0.000000e+00
9.075000e-01 0.000000e+00 0.000000e+00
9.080000e-01 0.000000e+00 0.000000e+00
9.085000e-01 0.000000e+00 0.000000e+00
9.090000e-01 0.000000e+00 0.000000e+00
9.095000e-01 0.000000e+00 0.000000e+00
9.100000e-01 0.000000e+00 0.000000e+00
9.105000e-01 0.000000e+00 0.000000e+00
9.110000e-01 0.000000e+00 0.000000e+00
9.115000e-01 0.000000e+00 0.000000e+00
9.120000e-01 0.000000e+00 0.000000e+00
9.125000e-01 0.000000e+00 0.000000e+00
9.130000e-01 0.000000e+00 0.000000e+00
9.135000e-01 0.000000e+00 0.000000e+00
9.140000e-01 0.000000e+00 0.000000e+00
9.145000e-01 0.000000e+00 0.000000e+00
9.150000e-01 0.000000e+00 0.000000e+00
9.155000e-01 0.000000e+00 0.000000e+00
9.160000e-01 0.000000e+00 0.000000e+00
9.165000e-01 0.000000e+00 0.000000e+00
9.170000e-01 0.000000e+00 0.000000e+00
9.175000e-01 0.000000e+00 0.000000e+00
9.180000e-01 0.000000e+00 0.000000e+00
9.185000e-01 0.000000e+00 0.000000e+00
9.190000e-01 0.000000e+00 0.000000e+00
9.195000e-01 0.000000e+00 0.000000e+00
9.200000e-01 0.000000e+00 0.000000e+00
9.205000e-01 0.000000e+00 0.000000e+00
9.210000e-01 0.000000e+00 0.000000e+00
9.215000e-01 0.000000e+00 0.000000e+00
9.220000e-01 0.000000e+00 0.000000e+00
9.225000e-01 0.000000e+00 0.000000e+00
9.230000e-01 0.000000e+00 0.000000e+00
9.235000e-01 0.000000e+00 0.000000e+00
9.240000e-01 0.000000e+00 0.000000e+00
9.245000e-01 0.000000e+00 0.000000e+00
9.250000e-01 0.000000e+00 0.000000e+00
9.255000e-01 0.000000e+00 0.000000e+00
9.260000e-01 0.000000e+00 0.000000e+00
9.265000e-01 0.000000e+00 0.000000e+00
9.270000e-01 0.000000e+00 0.000000e+00
9.275000e-01 0.000000e+00 0.000000e+00
9.280000e-01 0.000000e+00 0.000000e+00
9.285000e-01 0.000000e+00 0.000000e+00
9.290000e-01 0.000000e+00 0.000000e+00
9.295000e-01 0.000000e+00 0.000000e+00
9.300000e-01 0.000000e+00 0.000000e+00
9.305000e-01 0.000000e+00 0.000000e+00
9.310000e-01 0.000000e+00 0.000000e+00
9.315000e-01 0.000000e+00 0.000000e+00
9.320000e-01 0.000000e+00 0.000000e+00
9.325000e-01 0.000000e+00 0.000000e+00
9.330000e-01 0.000000e+00 0.000000e+00
9.335000e-01 0.000000e+00 0.000000e+00
9.340000e-01 0.000000e+00 0.000000e+00
9.345000e-01 0.000000e+00 0.000000e+00
9.350000e-01 0.000000e+00 0.000000e+00
9.355000e-01 0.000000e+00 0.000000e+00
9.360000e-01 0.000000e+00 0.000000e+00
9.365000e-01 0.000000e+00 0.000000e+00
9.370000e-01 0.000000e+00 0.000000e+00
9.375000e-01 0.000000e+00 0.000000e+00
9.380000e-01 0.000000e+00 0.000000e+00
9.385000e-01 0.000000e+00 0.000000e+00
9.390000e-01 0.000000e+00 0.000000e+00
9.395000e-01 0.000000e+00 0.000000e+00
9.400000e-01 0.000000e+00 0.000000e+00
9.405000e-01 0.000000e+00 0.000000e+00
9.410000e-01 0.000000e+00 0.000000e+00
9.415000e-01 0.000000e+00 0.000000e+00
9.420000e-01 0.000000e+00 0.000000e+00
9.425000e-01 0.000000e+00 0.000000e+00
9.430000e-01 0.000000e+00 0.000000e+00
9.435000e-01 0.000000e+00 0.000000e+00
9.440000e-01 0.000000e+00 0.000000e+00
9.445000e-01 0.000000e+00 0.000000e+00
9.450000e-01 0.000000e+00 0.000000e+00
9.455000e-01 0.000000e+00 0.000000e+00
9.460000e-01 0.000000e+00 0.000000e+00
9.465000e-01 0.000000e+00 0.000000e+00
9.470000e-01 0.000000e+00 0.000000e+00
9.475000e-01 0.000000e+00 0.000000e+00
9.480000e-01 0.000000e+00 0.000000e+00
9.485000e-01 0.000000e+00 0.000000e+00
9.490000e-01 0.000000e+00 0.000000e+00
9.495000e-01 0.000000e+00 0.000000e+00
9.500000e-01 0.000000e+00 0.000000e+00
9.505000e-01 0.000000e+00 0.000000e+00
9.510000e-01 0.000000e+00 0.000000e+00
9.515000e-01 0.000000e+00 0.000000e+00
9.520000e-01 0.000000e+00 0.000000e+00
9.525000e-01 0.000000e+00 0.000000e+00
9.530000e-01 0.000000e+00 0.000000e+00
9.535000e-01 0.000000e+00 0.000000e+00
9.540000e-01 0.000000e+00 0.000000e+00
9.545000e-01 0.000000e+00 0.000000e+00
9.550000e-01 0.000000e+00 0.000000e+00
9.555000e-01 0.000000e+00 0.000000e+00
9.560000e-01 0.000000e+00 0.000000e+00
9.565000e-01 0.000000e+00 0.000000e+00
9.570000e-01 0.000000e+00 0.000000e+00
9.575000e-01 0.000000e+00 0.000000e+00
9.580000e-01 0.000000e+00 0.000000e+00
9.585000e-01 0.000000e+00 0.000000e+00
9.590000e-01 0.000000e+00 0.000000e+00
9.595000e-01 0.000000e+00 0.000000e+00
9.600000e-01 0.000000e+00 0.000000e+00
9.605000e-01 0.000000e+00 0.000000e+00
9.610000e-01 0.000000e+00 0.000000e+00
9.615000e-01 0.000000e+00 0.000000e+00
9.620000e-01 0.000000e+00 0.000000e+00
9.625000e-01 0.000000e+00 0.000000e+00
9.630000e-01 0.000000e+00 0.000000e+00
9.635000e-01 0.000000e+00 0.000000e+00
9.640000e-01 0.000000e+00 0.000000e+00
9.645000e-01 0.000000e+00 0.000000e+00
9.650000e-01 0.000000e+00 0.000000e+00
9.655000e-01 0.000000e+00 0.000000e+00
9.660000e-01 0.000000e+00 0.000000e+00
9.665000e-01 0.000000e+00 0.000000e+00
9.670000e-01 0.000000e+00 0.000000e+00
9.675000e-01 0.000000e+00 0.000000e+00
9.680000e-01 0.000000e+00 0.000000e+00
9.685000e-01 0.000000e+00 0.000000e+00
9.690000e-01 0.000000e+00 0.000000e+00
9.695000e-01 0.000000e+00 0.000000e+00
9.700000e-01 0.000000e+00 0.000000e+00
9.705000e-01 0.000000e+00 0.000000e+00
9.710000e-01 0.000000e+00 0.000000e+00
9.715000e-01 0.000000e+00 0.000000e+00
9.720000e-01 0.000000e+00 0.000000e+00
9.725000e-01 0.000000e+00 0.000000e+00
9.730000e-01 0.000000e+00 0.000000e+00
9.735000e-01 0.000000e+00 0.000000e+00
9.740000e-01 0.000000e+00 0.000000e+00
9.745000e-01 0.000000e+00 0.000000e+00
9.750000e-01 0.000000e+00 0.000000e+00
9.755000e-01 0.000000e+00 0.000000e+00
9.760000e-01 0.000000e+00 0.000000e+00
9.765000e-01 0.000000e+00 0.000000e+00
9.770000e-01 0.000000e+00 0.000000e+00
9.775000e-01 0.000000e+00 0.000000e+00
9.780000e-01 0.000000e+00 0.000000e+00
9.785000e-01 0.000000e+00 0.000000e+00
9.790000e-01 0.000000e+00 0.000000e+00
9.795000e-01 0.000000e+00 0.000000e+00
9.800000e-01 0.000000e+00 0.000000e+00
9.805000e-01 0.000000e+00 0.000000e+00
9.810000e-01 0.000000e+00 0.000000e+00
9.815000e-01 0.000000e+00 0.000000e+00
9.820000e-01 0.000000e+00 0.000000e+00
9.825000e-01 0.000000e+00 0.000000e+00
9.830000e-01 0.000000e+00 0.000000e+00
9.835000e-01 0.000000e+00 0.000000e+00
9.840000e-01 0.000000e+00 0.000000e+00
9.845000e-01 0.000000e+00 0.000000e+00
9.850000e-01 0.000000e+00 0.000000e+00
9.855000e-01 0.000000e+00 0.000000e+00
9.860000e-01 0.000000e+00 0.000000e+00
9.865000e-01 0.000000e+00 0.000000e+00
9.870000e-01 0.000000e+00 0.000000e+00
9.875000e-01 0.000000e+00 0.000000e+00
9.880000e-01 0.000000e+00 0.000000e+00
9.885000e-01 0.000000e+00 0.000000e+00
9.890000e-01 0.000000e+00 0.000000e+00
9.895000e-01 0.000000e+00 0.000000e+00
9.900000e-01 0.000000e+00 0.000000e+00
9.905000e-01 0.000000e+00 0.000000e+00
9.910000e-01 0.000000e+00 0.000000e+00
9.915000e-01 0.000000e+00 0.000000e+00
9.920000e-01 0.000000e+00 0.000000e+00
9.925000e-01 0.000000e+00 0.000000e+00
9.930000e-01 0.000000e+00 0.000000e+00
9.935000e-01 0.000000e+00 0.000000e+00
9.940000e-01 0.000000e+00 0.000000e+00
9.945000e-01 0.000000e+00 0.000000e+00
9.950000e-01 0.000000e+00 0.000000e+00
9.955000e-01 0.000000e+00 0.000000e+00
9.960000e-01 0.000000e+00 0.000000e+00
9.965000e-01 0.000000e+00 0.000000e+00
9.970000e-01 0.000000e+00 0.000000e+00
9.975000e-01 0.000000e+00 0.000000e+00
9.980000e-01 0.000000e+00 0.000000e+00
9.985000e-01 0.000000e+00 0.000000e+00
9.990000e-01 0.000000e+00 0.000000e+00
9.995000e-01 0.000000e+00 0.000000e+00
1.000000e+00 0.000000e+00 0.000000e+00
1.000500e+00 0.000000e+00 0.000000e+00
1.001000e+00 0.000000e+00 0.000000e+00
1.001500e+00 0.000000e+00 0.000000e+00
1.002000e+00 0.000000e+00 0.000000e+00
1.002500e+00 0.000000e+00 0.000000e+00
1.003000e+00 0.000000e+00 0.000000e+00
1.003500e+00 0.000000e+00 0.000000e+00
1.004000e+00 0.000000e+00 0.000000e+00
1.004500e+00 0.000000e+00 0.000000e+00
1.005000e+00 0.000000e+00 0.000000e+00
1.005500e+00 0.000000e+00 0.000000e+00
1.006000e+00 0.000000e+00 0.000000e+00
1.006500e+00 0.000000e+00 0.000000e+00
1.007000e+00 0.000000e+00 0.000000e+00
1.007500e+00 0.000000e+00 0.000000e+00
1.008000e+00 0.000000e+00 0.000000e+00
1.008500e+00 0.000000e+00 0.000000e+00
1.009000e+00 0.000000e+00 0.000000e+00
1.009500e+00 0.000000e+00 0.000000e+00
1.010000e+00 0.000000e+00 0.000000e+00
1.010500e+00 0.000000e+00 0.000000e+00
1.011000e+00 0.000000e+00 0.000000e+00
1.011500e+00 0.000000e+00 0.000000e+00
1.012000e+00 0.000000e+00 0.000000e+00
1.012500e+00 0.000000e+00 0.000000e+00
1.013000e+00 0.000000e+00 0.000000e+00
1.013500e+00 0.000000e+00 0.000000e+00
1.014000e+00 0.000000e+00 0.000000e+00
1.014500e+00 0.000000e+00 0.000000e+00
1.015000e+00 0.000000e+00 0.000000e+00
1.015500e+00 0.000000e+00 0.000000e+00
1.016000e+00 0.000000e+00 0.000000e+00
1.016500e+00 0.000000e+00 0.000000e+00
1.017000e+00 0.000000e+00 0.000000e+00
1.017500e+00 0.000000e+00 0.000000e+00
1.018000e+00 0.000000e+00 0.000000e+00
1.018500e+00 0.000000e+00 0.000000e+00
1.019000e+00 0.000000e+00 0.000000e+00
1.019500e+00 0.000000e+00 0.000000e+00
1.020000e+00 0.000000e+00 0.000000e+00
1.020500e+00 0.000000e+00 0.000000e+00
1.021000e+00 0.000000e+00 0.000000e+00
1.021500e+00 0.000000e+00 0.000000e+00
1.022000e+00 0.000000e+00 0.000000e+00
1.022500e+00 0.000000e+00 0.000000e+00
1.023000e+00 0.000000e+00 0.000000e+00
1.023500e+00 0.000000e+00 0.000000e+00
1.024000e+00 0.000000e+00 0.000000e+00
1.024500e+00 0.000000e+00 0.000000e+00
1.025000e+00 0.000000e+00 0.000000e+00
1.025500e+00 0.000000e+00 0.000000e+00
1.026000e+00 0.000000e+00 0.000000e+00
1.026500e+00 0.000000e+00 0.000000e+00
1.027000e+00 0.000000e+00 0.000000e+00
1.027500e+00 0.000000e+00 0.000000e+00
1.028000e+00 0.000000e+00 0.000000e+00
1.028500e+00 0.000000e+00 0.000000e+00
1.029000e+00 0.000000e+00 0.000000e+00
1.029500e+00 0.000000e+00 0.000000e+00
1.030000e+00 0.000000e+00 0.000000e+00
1.030500e+00 0.000000e+00 0.000000e+00
1.031000e+00 0.000000e+00 0.000000e+00
1.031500e+00 0.000000e+00 0.000000e+00
1.032000e+00 0.000000e+00 0.000000e+00
1.032500e+00 0.000000e+00 0.000000e+00
1.033000e+00 0.000000e+00 0.000000e+00
1.033500e+00 0.000000e+00 0.000000e+00
1.034000e+00 0.000000e+00 0.000000e+00
1.034500e+00 0.000000e+00 0.000000e+00
1.035000e+00 0.000000e+00 0.000000e+00
1.035500e+00 0.000000e+00 0.000000e+00
1.036000e+00 0.000000e+00 0.000000e+00
1.036500e+00 0.000000e+00 0.000000e+00
1.037000e+00 0.000000e+00 0.000000e+00
1.037500e+00 0.000000e+00 0.000000e+00
1.038000e+00 0.000000e+00 0.000000e+00
1.038500e+00 0.000000e+00 0.000000e+00
1.039000e+00 0.000000e+00 0.000000e+00
1.039500e+00 0.000000e+00 0.000000e+00
1.040000e+00 0.000000e+00 0.000000e+00
1.040500e+00 0.000000e+00 0.000000e+00
1.041000e+00 0.000000e+00 0.000000e+00
1.041500e+00 0.000000e+00 0.000000e+00
1.042000e+00 0.000000e+00 0.000000e+00
1.042500e+00 0.000000e+00 0.000000e+00
1.043000e+00 0.000000e+00 0.000000e+00
1.043500e+00 0.000000e+00 0.000000e+00
1.044000e+00 0.000000e+00 0.000000e+00
1.044500e+00 0.000000e+00 0.000000e+00
1.045000e+00 0.000000e+00 0.000000e+00
1.045500e+00 0.000000e+00 0.000000e+00
1.046000e+00 0.000000e+00 0.000000e+00
1.046500e+00 0.000000e+00 0.000000e+00
1.047000e+00 0.000000e+00 0.000000e+00
1.047500e+00 0.000000e+00 0.000000e+00
1.048000e+00 0.000000e+00 0.000000e+00
1.048500e+00 0.000000e+00 0.000000e+00
1.049000e+00 0.000000e+00 0.000000e+00
1.049500e+00 0.000000e+00 0.000000e+00
1.050000e+00 0.000000e+00 0.000000e+00
1.050500e+00 0.000000e+00 0.000000e+00
1.051000e+00 0.000000e+00 0.000000e+00
1.051500e+00 0.000000e+00 0.000000e+00
1.052000e+00 0.000000e+00 0.000000e+00
1.052500e+00 0.000000e+00 0.000000e+00
1.053000e+00 0.000000e+00 0.000000e+00
1.053500e+00 0.000000e+00 0.000000e+00
1.054000e+00 0.000000e+00 0.000000e+00
1.054500e+00 0.000000e+00 0.000000e+00
1.055000e+00 0.000000e+00 0.000000e+00
1.055500e+00 0.000000e+00 0.000000e+00
1.056000e+00 0.000000e+00 0.000000e+00
1.056500e+00 0.000000e+00 0.000000e+00
1.057000e+00 0.000000e+00 0.000000e+00
1.057500e+00 0.000000e+00 0.000000e+00
1.058000e+00 0.000000e+00 0.000000e+00
1.058500e+00 0.000000e+00 0.000000e+00
1.059000e+00 0.000000e+00 0.000000e+00
1.059500e+00 0.000000e+00 0.000000e+00
1.060000e+00 0.000000e+00 0.000000e+00
1.060500e+00 0.000000e+00 0.000000e+00
1.061000e+00 0.000000e+00 0.000000e+00
1.061500e+00 0.000000e+00 0.000000e+00
1.062000e+00 0.000000e+00 0.000000e+00
1.062500e+00 0.000000e+00 0.000000e+00
1.063000e+00 0.000000e+00 0.000000e+00
1.063500e+00 0.000000e+00 0.000000e+00
1.064000e+00 0.000000e+00 0.000000e+00
1.064500e+00 0.000000e+00 0.000000e+00
1.065000e+00 0.000000e+00 0.000000e+00
1.065500e+00 0.000000e+00 0.000000e+00
1.066000e+00 0.000000e+00 0.000000e+00
1.066500e+00 0.000000e+00 0.000000e+00
1.067000e+00 0.000000e+00 0.000000e+00
1.067500e+00 0.000000e+00 0.000000e+00
1.068000e+00 0.000000e+00 0.000000e+00
1.068500e+00 0.000000e+00 0.000000e+00
1.069000e+00 0.000000e+00 0.000000e+00
1.069500e+00 0.000000e+00 0.000000e+00
1.070000e+00 0.000000e+00 0.000000e+00
1.070500e+00 0.000000e+00 0.000000e+00
1.071000e+00 0.000000e+00 0.000000e+00
1.071500e+00 0.000000e+00 0.000000e+00
1.072000e+00 0.000000e+00 0.000000e+00
1.072500e+00 0.000000e+00 0.000000e+00
1.073000e+00 0.000000e+00 0.000000e+00
1.073500e+00 0.000000e+00 0.000000e+00
1.074000e+00 0.000000e+00 0.000000e+00
1.074500e+00 0.000000e+00 0.000000e+00
1.075000e+00 0.000000e+00 0.000000e+00
1.075500e+00 0.000000e+00 0.000000e+00
1.076000e+00 0.000000e+00 0.000000e+00
1.076500e+00 0.000000e+00 0.000000e+00
1.077000e+00 0.000000e+00 0.000000e+00
1.077500e+00 0.000000e+00 0.000000e+00
1.078000e+00 0.000000e+00 0.000000e+00
1.078500e+00 0.000000e+00 0.000000e+00
1.079000e+00 0.000000e+00 0.000000e+00
1.079500e+00 0.000000e+00 0.000000e+00
1.080000e+00 0.000000e+00 0.000000e+00
1.080500e+00 0.000000e+00 0.000000e+00
1.081000e+00 0.000000e+00 0.000000e+00
1.081500e+00 0.000000e+00 0.000000e+00
1.082000e+00 0.000000e+00 0.000000e+00
1.082500e+00 0.000000e+00 0.000000e+00
1.083000e+00 0.000000e+00 0.000000e+00
1.083500e+00 0.000000e+00 0.000000e+00
1.084000e+00 0.000000e+00 0.000000e+00
1.084500e+00 0.000000e+00 0.000000e+00
1.085000e+00 0.000000e+00 0.000000e+00
1.085500e+00 0.000000e+00 0.000000e+00
1.086000e+00 0.000000e+00 0.000000e+00
1.086500e+00 0.000000e+00 0.000000e+00
1.087000e+00 0.000000e+00 0.000000e+00
1.087500e+00 0.000000e+00 0.000000e+00
1.088000e+00 0.000000e+00 0.000000e+00
1.088500e+00 0.000000e+00 0.000000e+00
1.089000e+00 0.000000e+00 0.000000e+00
1.089500e+00 0.000000e+00 0.000000e+00
1.090000e+00 0.000000e+00 0.000000e+00
1.090500e+00 0.000000e+00 0.000000e+00
1.091000e+00 0.000000e+00 0.000000e+00
1.091500e+00 0.000000e+00 0.000000e+00
1.092000e+00 0.000000e+00 0.000000e+00
1.092500e+00 0.000000e+00 0.000000e+00
1.093000e+00 0.000000e+00 0.000000e+00
1.093500e+00 0.000000e+00 0.000000e+00
1.094000e+00 0.000000e+00 0.000000e+00
1.094500e+00 0.000000e+00 0.000000e+00
1.095000e+00 0.000000e+00 0.000000e+00
1.095500e+00 0.000000e+00 0.000000e+00
1.096000e+00 0.000000e+00 0.000000e+00
1.096500e+00 0.000000e+00 0.000000e+00
1.097000e+00 0.000000e+00 0.000000e+00
1.097500e+00 0.000000e+00 0.000000e+00
1.098000e+00 0.000000e+00 0.000000e+00
1.098500e+00 0.000000e+00 0.000000e+00
1.099000e+00 0.000000e+00 0.000000e+00
1.099500e+00 0.000000e+00 0.000000e+00
1.100000e+00 0.000000e+00 0.000000e+00
1.100500e+00 0.000000e+00 0.000000e+00
1.101000e+00 0.000000e+00 0.000000e+00
1.101500e+00 0.000000e+00 0.000000e+00
1.102000e+00 0.000000e+00 0.000000e+00
1.102500e+00 0.000000e+00 0.000000e+00
1.103000e+00 0.000000e+00 0.000000e+00
1.103500e+00 0.000000e+00 0.000000e+00
1.104000e+00 0.000000e+00 0.000000e+00
1.104500e+00 0.000000e+00 0.000000e+00
1.105000e+00 0.000000e+00 0.000000e+00
1.105500e+00 0.000000e+00 0.000000e+00
1.106000e+00 0.000000e+00 0.000000e+00
1.106500e+00 0.000000e+00 0.000000e+00
1.107000e+00 0.000000e+00 0.000000e+00
1.107500e+00 0.000000e+00 0.000000e+00
1.108000e+00 0.000000e+00 0.000000e+00
1.108500e+00 0.000000e+00 0.000000e+00
1.109000e+00 0.000000e+00 0.000000e+00
1.109500e+00 0.000000e+00 0.000000e+00
1.110000e+00 0.000000e+00 0.000000e+00
1.110500e+00 0.000000e+00 0.000000e+00
1.111000e+00 0.000000e+00 0.000000e+00
1.111500e+00 0.000000e+00 0.000000e+00
1.112000e+00 0.000000e+00 0.000000e+00
1.112500e+00 0.000000e+00 0.000000e+00
1.113000e+00 0.000000e+00 0.000000e+00
1.113500e+00 0.000000e+00 0.000000e+00
1.114000e+00 0.000000e+00 0.000000e+00
1.114500e+00 0.000000e+00 0.000000e+00
1.115000e+00 0.000000e+00 0.000000e+00
1.115500e+00 0.000000e+00 0.000000e+00
1.116000e+00 0.000000e+00 0.000000e+00
1.116500e+00 0.000000e+00 0.000000e+00
1.117000e+00 0.000000e+00 0.000000e+00
1.117500e+00 0.000000e+00 0.000000e+00
1.118000e+00 0.000000e+00 0.000000e+00
1.118500e+00 0.000000e+00 0.000000e+00
1.119000e+00 0.000000e+00 0.000000e+00
1.119500e+00 0.000000e+00 0.000000e+00
1.120000e+00 0.000000e+00 0.000000e+00
1.120500e+00 0.000000e+00 0.000000e+00
1.121000e+00 0.000000e+00 0.000000e+00
1.121500e+00 0.000000e+00 0.000000e+00
1.122000e+00 0.000000e+00 0.000000e+00
1.122500e+00 0.000000e+00 0.000000e+00
1.123000e+00 0.000000e+00 0.000000e+00
1.123500e+00 0.000000e+00 0.000000e+00
1.124000e+00 0.000000e+00 0.000000e+00
1.124500e+00 0.000000e+00 0.000000e+00
1.125000e+00 0.000000e+00 0.000000e+00
1.125500e+00 0.000000e+00 0.000000e+00
1.126000e+00 0.000000e+00 0.000000e+00
1.126500e+00 0.000000e+00 0.000000e+00
1.127000e+00 0.000000e+00 0.000000e+00
1.127500e+00 0.000000e+00 0.000000e+00
1.128000e+00 0.000000e+00 0.000000e+00
1.128500e+00 0.000000e+00 0.000000e+00
1.129000e+00 0.000000e+00 0.000000e+00
1.129500e+00 0.000000e+00 0.000000e+00
1.130000e+00 0.000000e+00 0.000000e+00
1.130500e+00 0.000000e+00 0.000000e+00
1.131000e+00 0.000000e+00 0.000000e+00
1.131500e+00 0.000000e+00 0.000000e+00
1.132000e+00 0.000000e+00 0.000000e+00
1.132500e+00 0.000000e+00 0.000000e+00
1.133000e+00 0.000000e+00 0.000000e+00
1.133500e+00 0.000000e+00 0.000000e+00
1.134000e+00 0.000000e+00 0.000000e+00
1.134500e+00 0.000000e+00 0.000000e+00
1.135000e+00 0.000000e+00 0.000000e+00
1.135500e+00 0.000000e+00 0.000000e+00
1.136000e+00 0.000000e+00 0.000000e+00
1.136500e+00 0.000000e+00 0.000000e+00
1.137000e+00 0.000000e+00 0.000000e+00
1.137500e+00 0.000000e+00 0.000000e+00
1.138000e+00 0.000000e+00 0.000000e+00
1.138500e+00 0.000000e+00 0.000000e+00
1.139000e+00 0.000000e+00 0.000000e+00
1.139500e+00 0.000000e+00 0.000000e+00
1.140000e+00 0.000000e+00 0.000000e+00
1.140500e+00 0.000000e+00 0.000000e+00
1.141000e+00 0.000000e+00 0.000000e+00
1.141500e+00 0.000000e+00 0.000000e+00
1.142000e+00 0.000000e+00 0.000000e+00
1.142500e+00 0.000000e+00 0.000000e+00
1.143000e+00 0.000000e+00 0.000000e+00
1.143500e+00 0.000000e+00 0.000000e+00
1.144000e+00 0.000000e+00 0.000000e+00
1.144500e+00 0.000000e+00 0.000000e+00
1.145000e+00 0.000000e+00 0.000000e+00
1.145500e+00 0.000000e+00 0.000000e+00
1.146000e+00 0.000000e+00 0.000000e+00
1.146500e+00 0.000000e+00 0.000000e+00
1.147000e+00 0.000000e+00 0.000000e+00
1.147500e+00 0.000000e+00 0.000000e+00
1.148000e+00 0.000000e+00 0.000000e+00
1.148500e+00 0.000000e+00 0.000000e+00
1.149000e+00 0.000000e+00 0.000000e+00
1.149500e+00 0.000000e+00 0.000000e+00
1.150000e+00 0.000000e+00 0.000000e+00
1.150500e+00 0.000000e+00 0.000000e+00
1.151000e+00 0.000000e+00 0.000000e+00
1.151500e+00 0.000000e+00 0.000000e+00
1.152000e+00 0.000000e+00 0.000000e+00
1.152500e+00 0.000000e+00 0.000000e+00
1.153000e+00 0.000000e+00 0.000000e+00
1.153500e+00 0.000000e+00 0.000000e+00
1.154000e+00 0.000000e+00 0.000000e+00
1.154500e+00 0.000000e+00 0.000000e+00
1.155000e+00 0.000000e+00 0.000000e+00
1.155500e+00 0.000000e+00 0.000000e+00
1.156000e+00 0.000000e+00 0.000000e+00
1.156500e+00 0.000000e+00 0.000000e+00
1.157000e+00 0.000000e+00 0.000000e+00
1.157500e+00 0.000000e+00 0.000000e+00
1.158000e+00 0.000000e+00 0.000000e+00
1.158500e+00 0.000000e+00 0.000000e+00
1.159000e+00 0.000000e+00 0.000000e+00
1.159500e+00 0.000000e+00 0.000000e+00
1.160000e+00 0.000000e+00 0.000000e+00
1.160500e+00 0.000000e+00 0.000000e+00
1.161000e+00 0.000000e+00 0.000000e+00
1.161500e+00 0.000000e+00 0.000000e+00
1.162000e+00 0.000000e+00 0.000000e+00
1.162500e+00 0.000000e+00 0.000000e+00
1.163000e+00 0.000000e+00 0.000000e+00
1.163500e+00 0.000000e+00 0.000000e+00
1.164000e+00 0.000000e+00 0.000000e+00
1.164500e+00 0.000000e+00 0.000000e+00
1.165000e+00 0.000000e+00 0.000000e+00
1.165500e+00 0.000000e+00 0.000000e+00
1.166000e+00 0.000000e+00 0.000000e+00
1.166500e+00 0.000000e+00 0.000000e+00
1.167000e+00 0.000000e+00 0.000000e+00
1.167500e+00 0.000000e+00 0.000000e+00
1.168000e+00 0.000000e+00 0.000000e+00
1.168500e+00 0.000000e+00 0.000000e+00
1.169000e+00 0.000000e+00 0.000000e+00
1.169500e+00 0.000000e+00 0.000000e+00
1.170000e+00 0.000000e+00 0.000000e+00
1.170500e+00 0.000000e+00 0.000000e+00
1.171000e+00 0.000000e+00 0.000000e+00
1.171500e+00 0.000000e+00 0.000000e+00
1.172000e+00 0.000000e+00 0.000000e+00
1.172500e+00 0.000000e+00 0.000000e+00
1.173000e+00 0.000000e+00 0.000000e+00
1.173500e+00 0.000000e+00 0.000000e+00
1.174000e+00 0.000000e+00 0.000000e+00
1.174500e+00 0.000000e+00 0.000000e+00
1.175000e+00 0.000000e+00 0.000000e+00
1.175500e+00 0.000000e+00 0.000000e+00
1.176000e+00 0.000000e+00 0.000000e+00
1.176500e+00 0.000000e+00 0.000000e+00
1.177000e+00 0.000000e+00 0.000000e+00
1.177500e+00 0.000000e+00 0.000000e+00
1.178000e+00 0.000000e+00 0.000000e+00
1.178500e+00 0.000000e+00 0.000000e+00
1.179000e+00 0.000000e+00 0.000000e+00
1.179500e+00 0.000000e+00 0.000000e+00
1.180000e+00 0.000000e+00 0.000000e+00
1.180500e+00 0.000000e+00 0.000000e+00
1.181000e+00 0.000000e+00 0.000000e+00
1.181500e+00 0.000000e+00 0.000000e+00
1.182000e+00 0.000000e+00 0.000000e+00
1.182500e+00 0.000000e+00 0.000000e+00
1.183000e+00 0.000000e+00 0.000000e+00
1.183500e+00 0.000000e+00 0.000000e+00
1.184000e+00 0.000000e+00 0.000000e+00
1.184500e+00 0.000000e+00 0.000000e+00
1.185000e+00 0.000000e+00 0.000000e+00
1.185500e+00 0.000000e+00 0.000000e+00
1.186000e+00 0.000000e+00 0.000000e+00
1.186500e+00 0.000000e+00 0.000000e+00
1.187000e+00 0.000000e+00 0.000000e+00
1.187500e+00 0.000000e+00 0.000000e+00
1.188000e+00 0.000000e+00 0.000000e+00
1.188500e+00 0.000000e+00 0.000000e+00
1.189000e+00 0.000000e+00 0.000000e+00
1.189500e+00 0.000000e+00 0.000000e+00
1.190000e+00 0.000000e+00 0.000000e+00
1.190500e+00 0.000000e+00 0.000000e+00
1.191000e+00 0.000000e+00 0.000000e+00
1.191500e+00 0.000000e+00 0.000000e+00
1.192000e+00 0.000000e+00 0.000000e+00
1.192500e+00 0.000000e+00 0.000000e+00
1.193000e+00 0.000000e+00 0.000000e+00
1.193500e+00 0.000000e+00 0.000000e+00
1.194000e+00 0.000000e+00 0.000000e+00
1.194500e+00 0.000000e+00 0.000000e+00
1.195000e+00 0.000000e+00 0.000000e+00
1.195500e+00 0.000000e+00 0.000000e+00
1.196000e+00 0.000000e+00 0.000000e+00
1.196500e+00 0.000000e+00 0.000000e+00
1.197000e+00 0.000000e+00 0.000000e+00
1.197500e+00 0.000000e+00 0.000000e+00
1.198000e+00 0.000000e+00 0.000000e+00
1.198500e+00 0.000000e+00 0.000000e+00
1.199000e+00 0.000000e+00 0.000000e+00
1.199500e+00 0.000000e+00 0.000000e+00
1.200000e+00 0.000000e+00 0.000000e+00
1.200500e+00 0.000000e+00 0.000000e+00
1.201000e+00 0.000000e+00 0.000000e+00
1.201500e+00 0.000000e+00 0.000000e+00
1.202000e+00 0.000000e+00 0.000000e+00
1.202500e+00 0.000000e+00 0.000000e+00
1.203000e+00 0.000000e+00 0.000000e+00
1.203500e+00 0.000000e+00 0.000000e+00
1.204000e+00 0.000000e+00 0.000000e+00
1.204500e+00 0.000000e+00 0.000000e+00
1.205000e+00 0.000000e+00 0.000000e+00
1.205500e+00 0.000000e+00 0.000000e+00
1.206000e+00 0.000000e+00 0.000000e+00
1.206500e+00 0.000000e+00 0.000000e+00
1.207000e+00 0.000000e+00 0.000000e+00
1.207500e+00 0.000000e+00 0.000000e+00
1.208000e+00 0.000000e+00 0.000000e+00
1.208500e+00 0.000000e+00 0.000000e+00
1.209000e+00 0.000000e+00 0.000000e+00
1.209500e+00 0.000000e+00 0.000000e+00
1.210000e+00 0.000000e+00 0.000000e+00
1.210500e+00 0.000000e+00 0.000000e+00
1.211000e+00 0.000000e+00 0.000000e+00
1.211500e+00 0.000000e+00 0.000000e+00
1.212000e+00 0.000000e+00 0.000000e+00
1.212500e+00 0.000000e+00 0.000000e+00
1.213000e+00 0.000000e+00 0.000000e+00
1.213500e+00 0.000000e+00 0.000000e+00
1.214000e+00 0.000000e+00 0.000000e+00
1.214500e+00 0.000000e+00 0.000000e+00
1.215000e+00 0.000000e+00 0.000000e+00
1.215500e+00 0.000000e+00 0.000000e+00
1.216000e+00 0.000000e+00 0.000000e+00
1.216500e+00 0.000000e+00 0.000000e+00
1.217000e+00 0.000000e+00 0.000000e+00
1.217500e+00 0.000000e+00 0.000000e+00
1.218000e+00 0.000000e+00 0.000000e+00
1.218500e+00 0.000000e+00 0.000000e+00
1.219000e+00 0.000000e+00 0.000000e+00
1.219500e+00 0.000000e+00 0.000000e+00
1.220000e+00 0.000000e+00 0.000000e+00
1.220500e+00 0.000000e+00 0.000000e+00
1.221000e+00 0.000000e+00 0.000000e+00
1.221500e+00 0.000000e+00 0.000000e+00
1.222000e+00 0.000000e+00 0.000000e+00
1.222500e+00 0.000000e+00 0.000000e+00
1.223000e+00 0.000000e+00 0.000000e+00
1.223500e+00 0.000000e+00 0.000000e+00
1.224000e+00 0.000000e+00 0.000000e+00
1.224500e+00 0.000000e+00 0.000000e+00
1.225000e+00 0.000000e+00 0.000000e+00
1.225500e+00 0.000000e+00 0.000000e+00
1.226000e+00 0.000000e+00 0.000000e+00
1.226500e+00 0.000000e+00 0.000000e+00
1.227000e+00 0.000000e+00 0.000000e+00
1.227500e+00 0.000000e+00 0.000000e+00
1.228000e+00 0.000000e+00 0.000000e+00
1.228500e+00 0.000000e+00 0.000000e+00
1.229000e+00 0.000000e+00 0.000000e+00
1.229500e+00 0.000000e+00 0.000000e+00
1.230000e+00 0.000000e+00 0.000000e+00
1.230500e+00 0.000000e+00 0.000000e+00
1.231000e+00 0.000000e+00 0.000000e+00
1.231500e+00 0.000000e+00 0.000000e+00
1.232000e+00 0.000000e+00 0.000000e+00
1.232500e+00 0.000000e+00 0.000000e+00
1.233000e+00 0.000000e+00 0.000000e+00
1.233500e+00 0.000000e+00 0.000000e+00
1.234000e+00 0.000000e+00 0.000000e+00
1.234500e+00 0.000000e+00 0.000000e+00
1.235000e+00 0.000000e+00 0.000000e+00
1.235500e+00 0.000000e+00 0.000000e+00
1.236000e+00 0.000000e+00 0.000000e+00
1.236500e+00 0.000000e+00 0.000000e+00
1.237000e+00 0.000000e+00 0.000000e+00
1.237500e+00 0.000000e+00 0.000000e+00
1.238000e+00 0.000000e+00 0.000000e+00
1.238500e+00 0.000000e+00 0.000000e+00
1.239000e+00 0.000000e+00 0.000000e+00
1.239500e+00 0.000000e+00 0.000000e+00
1.240000e+00 0.000000e+00 0.000000e+00
1.240500e+00 0.000000e+00 0.000000e+00
1.241000e+00 0.000000e+00 0.000000e+00
1.241500e+00 0.000000e+00 0.000000e+00
1.242000e+00 0.000000e+00 0.000000e+00
1.242500e+00 0.000000e+00 0.000000e+00
1.243000e+00 0.000000e+00 0.000000e+00
1.243500e+00 0.000000e+00 0.000000e+00
1.244000e+00 0.000000e+00 0.000000e+00
1.244500e+00 0.000000e+00 0.000000e+00
1.245000e+00 0.000000e+00 0.000000e+00
1.245500e+00 0.000000e+00 0.000000e+00
1.246000e+00 0.000000e+00 0.000000e+00
1.246500e+00 0.000000e+00 0.000000e+00
1.247000e+00 0.000000e+00 0.000000e+00
1.247500e+00 0.000000e+00 0.000000e+00
1.248000e+00 0.000000e+00 0.000000e+00
1.248500e+00 0.000000e+00 0.000000e+00
1.249000e+00 0.000000e+00 0.000000e+00
1.249500e+00 0.000000e+00 0.000000e+00
1.250000e+00 0.000000e+00 0.000000e+00
1.250500e+00 0.000000e+00 0.000000e+00
1.251000e+00 0.000000e+00 0.000000e+00
1.251500e+00 0.000000e+00 0.000000e+00
1.252000e+00 0.000000e+00 0.000000e+00
1.252500e+00 0.000000e+00 0.000000e+00
1.253000e+00 0.000000e+00 0.000000e+00
1.253500e+00 0.000000e+00 0.000000e+00
1.254000e+00 0.000000e+00 0.000000e+00
1.254500e+00 0.000000e+00 0.000000e+00
1.255000e+00 0.000000e+00 0.000000e+00
1.255500e+00 0.000000e+00 0.000000e+00
1.256000e+00 0.000000e+00 0.000000e+00
1.256500e+00 0.000000e+00 0.000000e+00
1.257000e+00 0.000000e+00 0.000000e+00
1.257500e+00 0.000000e+00 0.000000e+00
1.258000e+00 0.000000e+00 0.000000e+00
1.258500e+00 0.000000e+00 0.000000e+00
1.259000e+00 0.000000e+00 0.000000e+00
1.259500e+00 0.000000e+00 0.000000e+00
1.260000e+00 0.000000e+00 0.000000e+00
1.260500e+00 0.000000e+00 0.000000e+00
1.261000e+00 0.000000e+00 0.000000e+00
1.261500e+00 0.000000e+00 0.000000e+00
1.262000e+00 0.000000e+00 0.000000e+00
1.262500e+00 0.000000e+00 0.000000e+00
1.263000e+00 0.000000e+00 0.000000e+00
1.263500e+00 0.000000e+00 0.000000e+00
1.264000e+00 0.000000e+00 0.000000e+00
1.264500e+00 0.000000e+00 0.000000e+00
1.265000e+00 0.000000e+00 0.000000e+00
1.265500e+00 0.000000e+00 0.000000e+00
1.266000e+00 0.000000e+00 0.000000e+00
1.266500e+00 0.000000e+00 0.000000e+00
1.267000e+00 0.000000e+00 0.000000e+00
1.267500e+00 0.000000e+00 0.000000e+00
1.268000e+00 0.000000e+00 0.000000e+00
1.268500e+00 0.000000e+00 0.000000e+00
1.269000e+00 0.000000e+00 0.000000e+00
1.269500e+00 0.000000e+00 0.000000e+00
1.270000e+00 0.000000e+00 0.000000e+00
1.270500e+00 0.000000e+00 0.000000e+00
1.271000e+00 0.000000e+00 0.000000e+00
1.271500e+00 0.000000e+00 0.000000e+00
1.272000e+00 0.000000e+00 0.000000e+00
1.272500e+00 0.000000e+00 0.000000e+00
1.273000e+00 0.000000e+00 0.000000e+00
1.273500e+00 0.000000e+00 0.000000e+00
1.274000e+00 0.000000e+00 0.000000e+00
1.274500e+00 0.000000e+00 0.000000e+00
1.275000e+00 0.000000e+00 0.000000e+00
1.275500e+00 0.000000e+00 0.000000e+00
1.276000e+00 0.000000e+00 0.000000e+00
1.276500e+00 0.000000e+00 0.000000e+00
1.277000e+00 0.000000e+00 0.000000e+00
1.277500e+00 0.000000e+00 0.000000e+00
1.278000e+00 0.000000e+00 0.000000e+00
1.278500e+00 0.000000e+00 0.000000e+00
1.279000e+00 0.000000e+00 0.000000e+00
1.279500e+00 0.000000e+00 0.000000e+00
1.280000e+00 0.000000e+00 0.000000e+00
1.280500e+00 0.000000e+00 0.000000e+00
1.281000e+00 0.000000e+00 0.000000e+00
1.281500e+00 0.000000e+00 0.000000e+00
1.282000e+00 0.000000e+00 0.000000e+00
1.282500e+00 0.000000e+00 0.000000e+00
1.283000e+00 0.000000e+00 0.000000e+00
1.283500e+00 0.000000e+00 0.000000e+00
1.284000e+00 0.000000e+00 0.000000e+00
1.284500e+00 0.000000e+00 0.000000e+00
1.285000e+00 0.000000e+00 0.000000e+00
1.285500e+00 0.000000e+00 0.000000e+00
1.286000e+00 0.000000e+00 0.000000e+00
1.286500e+00 0.000000e+00 0.000000e+00
1.287000e+00 0.000000e+00 0.000000e+00
1.287500e+00 0.000000e+00 0.000000e+00
1.288000e+00 0.000000e+00 0.000000e+00
1.288500e+00 0.000000e+00 0.000000e+00
1.289000e+00 0.000000e+00 0.000000e+00
1.289500e+00 0.000000e+00 0.000000e+00
1.290000e+00 0.000000e+00 0.000000e+00
1.290500e+00 0.000000e+00 0.000000e+00
1.291000e+00 0.000000e+00 0.000000e+00
1.291500e+00 0.000000e+00 0.000000e+00
1.292000e+00 0.000000e+00 0.000000e+00
1.292500e+00 0.000000e+00 0.000000e+00
1.293000e+00 0.000000e+00 0.000000e+00
1.293500e+00 0.000000e+00 0.000000e+00
1.294000e+00 0.000000e+00 0.000000e+00
1.294500e+00 0.000000e+00 0.000000e+00
1.295000e+00 0.000000e+00 0.000000e+00
1.295500e+00 0.000000e+00 0.000000e+00
1.296000e+00 0.000000e+00 0.000000e+00
1.296500e+00 0.000000e+00 0.000000e+00
1.297000e+00 0.000000e+00 0.000000e+00
1.297500e+00 0.000000e+00 0.000000e+00
1.298000e+00 0.000000e+00 0.000000e+00
1.298500e+00 0.000000e+00 0.000000e+00
1.299000e+00 0.000000e+00 0.000000e+00
1.299500e+00 0.000000e+00 0.000000e+00
1.300000e+00 0.000000e+00 0.000000e+00
1.300500e+00 0.000000e+00 0.000000e+00
1.301000e+00 0.000000e+00 0.000000e+00
1.301500e+00 0.000000e+00 0.000000e+00
1.302000e+00 0.000000e+00 0.000000e+00
1.302500e+00 0.000000e+00 0.000000e+00
1.303000e+00 0.000000e+00 0.000000e+00
1.303500e+00 0.000000e+00 0.000000e+00
1.304000e+00 0.000000e+00 0.000000e+00
1.304500e+00 0.000000e+00 0.000000e+00
1.305000e+00 0.000000e+00 0.000000e+00
1.305500e+00 0.000000e+00 0.000000e+00
1.306000e+00 0.000000e+00 0.000000e+00
1.306500e+00 0.000000e+00 0.000000e+00
1.307000e+00 0.000000e+00 0.000000e+00
1.307500e+00 0.000000e+00 0.000000e+00
1.308000e+00 0.000000e+00 0.000000e+00
1.308500e+00 0.000000e+00 0.000000e+00
1.309000e+00 0.000000e+00 0.000000e+00
1.309500e+00 0.000000e+00 0.000000e+00
1.310000e+00 0.000000e+00 0.000000e+00
1.310500e+00 0.000000e+00 0.000000e+00
1.311000e+00 0.000000e+00 0.000000e+00
1.311500e+00 0.000000e+00 0.000000e+00
1.312000e+00 0.000000e+00 0.000000e+00
1.312500e+00 0.000000e+00 0.000000e+00
1.313000e+00 0.000000e+00 0.000000e+00
1.313500e+00 0.000000e+00 0.000000e+00
1.314000e+00 0.000000e+00 0.000000e+00
1.314500e+00 0.000000e+00 0.000000e+00
1.315000e+00 0.000000e+00 0.000000e+00
1.315500e+00 0.000000e+00 0.000000e+00
1.316000e+00 0.000000e+00 0.000000e+00
1.316500e+00 0.000000e+00 0.000000e+00
1.317000e+00 0.000000e+00 0.000000e+00
1.317500e+00 0.000000e+00 0.000000e+00
1.318000e+00 0.000000e+00 0.000000e+00
1.318500e+00 0.000000e+00 0.000000e+00
1.319000e+00 0.000000e+00 0.000000e+00
1.319500e+00 0.000000e+00 0.000000e+00
1.320000e+00 0.000000e+00 0.000000e+00
1.320500e+00 0.000000e+00 0.000000e+00
1.321000e+00 0.000000e+00 0.000000e+00
1.321500e+00 0.000000e+00 0.000000e+00
1.322000e+00 0.000000e+00 0.000000e+00
1.322500e+00 0.000000e+00 0.000000e+00
1.323000e+00 0.000000e+00 0.000000e+00
1.323500e+00 0.000000e+00 0.000000e+00
1.324000e+00 0.000000e+00 0.000000e+00
1.324500e+00 0.000000e+00 0.000000e+00
1.325000e+00 0.000000e+00 0.000000e+00
1.325500e+00 0.000000e+00 0.000000e+00
1.326000e+00 0.000000e+00 0.000000e+00
1.326500e+00 0.000000e+00 0.000000e+00
1.327000e+00 0.000000e+00 0.000000e+00
1.327500e+00 0.000000e+00 0.000000e+00
1.328000e+00 0.000000e+00 0.000000e+00
1.328500e+00 0.000000e+00 0.000000e+00
1.329000e+00 0.000000e+00 0.000000e+00
1.329500e+00 0.000000e+00 0.000000e+00
1.330000e+00 0.000000e+00 0.000000e+00
1.330500e+00 0.000000e+00 0.000000e+00
1.331000e+00 0.000000e+00 0.000000e+00
1.331500e+00 0.000000e+00 0.000000e+00
1.332000e+00 0.000000e+00 0.000000e+00
1.332500e+00 0.000000e+00 0.000000e+00
1.333000e+00 0.000000e+00 0.000000e+00
1.333500e+00 0.000000e+00 0.000000e+00
1.334000e+00 0.000000e+00 0.000000e+00
1.334500e+00 0.000000e+00 0.000000e+00
1.335000e+00 0.000000e+00 0.000000e+00
1.335500e+00 0.000000e+00 0.000000e+00
1.336000e+00 0.000000e+00 0.000000e+00
1.336500e+00 0.000000e+00 0.000000e+00
1.337000e+00 0.000000e+00 0.000000e+00
1.337500e+00 0.000000e+00 0.000000e+00
1.338000e+00 0.000000e+00 0.000000e+00
1.338500e+00 0.000000e+00 0.000000e+00
1.339000e+00 0.000000e+00 0.000000e+00
1.339500e+00 0.000000e+00 0.000000e+00
1.340000e+00 0.000000e+00 0.000000e+00
1.340500e+00 0.000000e+00 0.000000e+00
1.341000e+00 0.000000e+00 0.000000e+00
1.341500e+00 0.000000e+00 0.000000e+00
1.342000e+00 0.000000e+00 0.000000e+00
1.342500e+00 0.000000e+00 0.000000e+00
1.343000e+00 0.000000e+00 0.000000e+00
1.343500e+00 0.000000e+00 0.000000e+00
1.344000e+00 0.000000e+00 0.000000e+00
1.344500e+00 0.000000e+00 0.000000e+00
1.345000e+00 0.000000e+00 0.000000e+00
1.345500e+00 0.000000e+00 0.000000e+00
1.346000e+00 0.000000e+00 0.000000e+00
1.346500e+00 0.000000e+00 0.000000e+00
1.347000e+00 0.000000e+00 0.000000e+00
1.347500e+00 0.000000e+00 0.000000e+00
1.348000e+00 0.000000e+00 0.000000e+00
1.348500e+00 0.000000e+00 0.000000e+00
1.349000e+00 0.000000e+00 0.000000e+00
1.349500e+00 0.000000e+00 0.000000e+00
1.350000e+00 0.000000e+00 0.000000e+00
1.350500e+00 0.000000e+00 0.000000e+00
1.351000e+00 0.000000e+00 0.000000e+00
1.351500e+00 0.000000e+00 0.000000e+00
1.352000e+00 0.000000e+00 0.000000e+00
1.352500e+00 0.000000e+00 0.000000e+00
1.353000e+00 0.000000e+00 0.000000e+00
1.353500e+00 0.000000e+00 0.000000e+00
1.354000e+00 0.000000e+00 0.000000e+00
1.354500e+00 0.000000e+00 0.000000e+00
1.355000e+00 0.000000e+00 0.000000e+00
1.355500e+00 0.000000e+00 0.000000e+00
1.356000e+00 0.000000e+00 0.000000e+00
1.356500e+00 0.000000e+00 0.000000e+00
1.357000e+00 0.000000e+00 0.000000e+00
1.357500e+00 0.000000e+00 0.000000e+00
1.358000e+00 0.000000e+00 0.000000e+00
1.358500e+00 0.000000e+00 0.000000e+00
1.359000e+00 0.000000e+00 0.000000e+00
1.359500e+00 0.000000e+00 0.000000e+00
1.360000e+00 0.000000e+00 0.000000e+00
1.360500e+00 0.000000e+00 0.000000e+00
1.361000e+00 0.000000e+00 0.000000e+00
1.361500e+00 0.000000e+00 0.000000e+00
1.362000e+00 0.000000e+00 0.000000e+00
1.362500e+00 0.000000e+00 0.000000e+00
1.363000e+00 0.000000e+00 0.000000e+00
1.363500e+00 0.000000e+00 0.000000e+00
1.364000e+00 0.000000e+00 0.000000e+00
1.364500e+00 0.000000e+00 0.000000e+00
1.365000e+00 0.000000e+00 0.000000e+00
1.365500e+00 0.000000e+00 0.000000e+00
1.366000e+00 0.000000e+00 0.000000e+00
1.366500e+00 0.000000e+00 0.000000e+00
1.367000e+00 0.000000e+00 0.000000e+00
1.367500e+00 0.000000e+00 0.000000e+00
1.368000e+00 0.000000e+00 0.000000e+00
1.368500e+00 0.000000e+00 0.000000e+00
1.369000e+00 0.000000e+00 0.000000e+00
1.369500e+00 0.000000e+00 0.000000e+00
1.370000e+00 0.000000e+00 0.000000e+00
1.370500e+00 0.000000e+00 0.000000e+00
1.371000e+00 0.000000e+00 0.000000e+00
1.371500e+00 0.000000e+00 0.000000e+00
1.372000e+00 0.000000e+00 0.000000e+00
1.372500e+00 0.000000e+00 0.000000e+00
1.373000e+00 0.000000e+00 0.000000e+00
1.373500e+00 0.000000e+00 0.000000e+00
1.374000e+00 0.000000e+00 0.000000e+00
1.374500e+00 0.000000e+00 0.000000e+00
1.375000e+00 0.000000e+00 0.000000e+00
1.375500e+00 0.000000e+00 0.000000e+00
1.376000e+00 0.000000e+00 0.000000e+00
1.376500e+00 0.000000e+00 0.000000e+00
1.377000e+00 0.000000e+00 0.000000e+00
1.377500e+00 0.000000e+00 0.000000e+00
1.378000e+00 0.000000e+00 0.000000e+00
1.378500e+00 0.000000e+00 0.000000e+00
1.379000e+00 0.000000e+00 0.000000e+00
1.379500e+00 0.000000e+00 0.000000e+00
1.380000e+00 0.000000e+00 0.000000e+00
1.380500e+00 0.000000e+00 0.000000e+00
1.381000e+00 0.000000e+00 0.000000e+00
1.381500e+00 0.000000e+00 0.000000e+00
1.382000e+00 0.000000e+00 0.000000e+00
1.382500e+00 0.000000e+00 0.000000e+00
1.383000e+00 0.000000e+00 0.000000e+00
1.383500e+00 0.000000e+00 0.000000e+00
1.384000e+00 0.000000e+00 0.000000e+00
1.384500e+00 0.000000e+00 0.000000e+00
1.385000e+00 0.000000e+00 0.000000e+00
1.385500e+00 0.000000e+00 0.000000e+00
1.386000e+00 0.000000e+00 0.000000e+00
1.386500e+00 0.000000e+00 0.000000e+00
1.387000e+00 0.000000e+00 0.000000e+00
1.387500e+00 0.000000e+00 0.000000e+00
1.388000e+00 0.000000e+00 0.000000e+00
1.388500e+00 0.000000e+00 0.000000e+00
1.389000e+00 0.000000e+00 0.000000e+00
1.389500e+00 0.000000e+00 0.000000e+00
1.390000e+00 0.000000e+00 0.000000e+00
1.390500e+00 0.000000e+00 0.000000e+00
1.391000e+00 0.000000e+00 0.000000e+00
1.391500e+00 0.000000e+00 0.000000e+00
1.392000e+00 0.000000e+00 0.000000e+00
1.392500e+00 0.000000e+00 0.000000e+00
1.393000e+00 0.000000e+00 0.000000e+00
1.393500e+00 0.000000e+00 0.000000e+00
1.394000e+00 0.000000e+00 0.000000e+00
1.394500e+00 0.000000e+00 0.000000e+00
1.395000e+00 0.000000e+00 0.000000e+00
1.395500e+00 0.000000e+00 0.000000e+00
1.396000e+00 0.000000e+00 0.000000e+00
1.396500e+00 0.000000e+00 0.000000e+00
1.397000e+00 0.000000e+00 0.000000e+00
1.397500e+00 0.000000e+00 0.000000e+00
1.398000e+00 0.000000e+00 0.000000e+00
1.398500e+00 0.000000e+00 0.000000e+00
1.399000e+00 0.000000e+00 0.000000e+00
1.399500e+00 0.000000e+00 0.000000e+00
1.400000e+00 0.000000e+00 0.000000e+00
1.400500e+00 0.000000e+00 0.000000e+00
1.401000e+00 0.000000e+00 0.000000e+00
1.401500e+00 0.000000e+00 0.000000e+00
1.402000e+00 0.000000e+00 0.000000e+00
1.402500e+00 0.000000e+00 0.000000e+00
1.403000e+00 0.000000e+00 0.000000e+00
1.403500e+00 0.000000e+00 0.000000e+00
1.404000e+00 0.000000e+00 0.000000e+00
1.404500e+00 0.000000e+00 0.000000e+00
1.405000e+00 0.000000e+00 0.000000e+00
1.405500e+00 0.000000e+00 0.000000e+00
1.406000e+00 0.000000e+00 0.000000e+00
1.406500e+00 0.000000e+00 0.000000e+00
1.407000e+00 0.000000e+00 0.000000e+00
1.407500e+00 0.000000e+00 0.000000e+00
1.408000e+00 0.000000e+00 0.000000e+00
1.408500e+00 0.000000e+00 0.000000e+00
1.409000e+00 0.000000e+00 0.000000e+00
1.409500e+00 0.000000e+00 0.000000e+00
1.410000e+00 0.000000e+00 0.000000e+00
1.410500e+00 0.000000e+00 0.000000e+00
1.411000e+00 0.000000e+00 0.000000e+00
1.411500e+00 0.000000e+00 0.000000e+00
1.412000e+00 0.000000e+00 0.000000e+00
1.412500e+00 0.000000e+00 0.000000e+00
1.413000e+00 0.000000e+00 0.000000e+00
1.413500e+00 0.000000e+00 0.000000e+00
1.414000e+00 0.000000e+00 0.000000e+00
1.414500e+00 0.000000e+00 0.000000e+00
1.415000e+00 0.000000e+00 0.000000e+00
1.415500e+00 0.000000e+00 0.000000e+00
1.416000e+00 0.000000e+00 0.000000e+00
1.416500e+00 0.000000e+00 0.000000e+00
1.417000e+00 0.000000e+00 0.000000e+00
1.417500e+00 0.000000e+00 0.000000e+00
1.418000e+00 0.000000e+00 0.000000e+00
1.418500e+00 0.000000e+00 0.000000e+00
1.419000e+00 0.000000e+00 0.000000e+00
1.419500e+00 0.000000e+00 0.000000e+00
1.420000e+00 0.000000e+00 0.000000e+00
1.420500e+00 0.000000e+00 0.000000e+00
1.421000e+00 0.000000e+00 0.000000e+00
1.421500e+00 0.000000e+00 0.000000e+00
1.422000e+00 0.000000e+00 0.000000e+00
1.422500e+00 0.000000e+00 0.000000e+00
1.423000e+00 0.000000e+00 0.000000e+00
1.423500e+00 0.000000e+00 0.000000e+00
1.424000e+00 0.000000e+00 0.000000e+00
1.424500e+00 0.000000e+00 0.000000e+00
1.425000e+00 0.000000e+00 0.000000e+00
1.425500e+00 0.000000e+00 0.000000e+00
1.426000e+00 0.000000e+00 0.000000e+00
1.426500e+00 0.000000e+00 0.000000e+00
1.427000e+00 0.000000e+00 0.000000e+00
1.427500e+00 0.000000e+00 0.000000e+00
1.428000e+00 0.000000e+00 0.000000e+00
1.428500e+00 0.000000e+00 0.000000e+00
1.429000e+00 0.000000e+00 0.000000e+00
1.429500e+00 0.000000e+00 0.000000e+00
1.430000e+00 0.000000e+00 0.000000e+00
1.430500e+00 0.000000e+00 0.000000e+00
1.431000e+00 0.000000e+00 0.000000e+00
1.431500e+00 0.000000e+00 0.000000e+00
1.432000e+00 0.000000e+00 0.000000e+00
1.432500e+00 0.000000e+00 0.000000e+00
1.433000e+00 0.000000e+00 0.000000e+00
1.433500e+00 0.000000e+00 0.000000e+00
1.434000e+00 0.000000e+00 0.000000e+00
1.434500e+00 0.000000e+00 0.000000e+00
1.435000e+00 0.000000e+00 0.000000e+00
1.435500e+00 0.000000e+00 0.000000e+00
1.436000e+00 0.000000e+00 0.000000e+00
1.436500e+00 0.000000e+00 0.000000e+00
1.437000e+00 0.000000e+00 0.000000e+00
1.437500e+00 0.000000e+00 0.000000e+00
1.438000e+00 0.000000e+00 0.000000e+00
1.438500e+00 0.000000e+00 0.000000e+00
1.439000e+00 0.000000e+00 0.000000e+00
1.439500e+00 0.000000e+00 0.000000e+00
1.440000e+00 0.000000e+00 0.000000e+00
1.440500e+00 0.000000e+00 0.000000e+00
1.441000e+00 0.000000e+00 0.000000e+00
1.441500e+00 0.000000e+00 0.000000e+00
1.442000e+00 0.000000e+00 0.000000e+00
1.442500e+00 0.000000e+00 0.000000e+00
1.443000e+00 0.000000e+00 0.000000e+00
1.443500e+00 0.000000e+00 0.000000e+00
1.444000e+00 0.000000e+00 0.000000e+00
1.444500e+00 0.000000e+00 0.000000e+00
1.445000e+00 0.000000e+00 0.000000e+00
1.445500e+00 0.000000e+00 0.000000e+00
1.446000e+00 0.000000e+00 0.000000e+00
1.446500e+00 0.000000e+00 0.000000e+00
1.447000e+00 0.000000e+00 0.000000e+00
1.447500e+00 0.000000e+00 0.000000e+00
1.448000e+00 0.000000e+00 0.000000e+00
1.448500e+00 0.000000e+00 0.000000e+00
1.449000e+00 0.000000e+00 0.000000e+00
1.449500e+00 0.000000e+00 0.000000e+00
1.450000e+00 0.000000e+00 0.000000e+00
1.450500e+00 0.000000e+00 0.000000e+00
1.451000e+00 0.000000e+00 0.000000e+00
1.451500e+00 0.000000e+00 0.000000e+00
1.452000e+00 0.000000e+00 0.000000e+00
1.452500e+00 0.000000e+00 0.000000e+00
1.453000e+00 0.000000e+00 0.000000e+00
1.453500e+00 0.000000e+00 0.000000e+00
1.454000e+00 0.000000e+00 0.000000e+00
1.454500e+00 0.000000e+00 0.000000e+00
1.455000e+00 0.000000e+00 0.000000e+00
1.455500e+00 0.000000e+00 0.000000e+00
1.456000e+00 0.000000e+00 0.000000e+00
1.456500e+00 0.000000e+00 0.000000e+00
1.457000e+00 0.000000e+00 0.000000e+00
1.457500e+00 0.000000e+00 0.000000e+00
1.458000e+00 0.000000e+00 0.000000e+00
1.458500e+00 0.000000e+00 0.000000e+00
1.459000e+00 0.000000e+00 0.000000e+00
1.459500e+00 0.000000e+00 0.000000e+00
1.460000e+00 0.000000e+00 0.000000e+00
1.460500e+00 0.000000e+00 0.000000e+00
1.461000e+00 0.000000e+00 0.000000e+00
1.461500e+00 0.000000e+00 0.000000e+00
1.462000e+00 0.000000e+00 0.000000e+00
1.462500e+00 0.000000e+00 0.000000e+00
1.463000e+00 0.000000e+00 0.000000e+00
1.463500e+00 0.000000e+00 0.000000e+00
1.464000e+00 0.000000e+00 0.000000e+00
1.464500e+00 0.000000e+00 0.000000e+00
1.465000e+00 0.000000e+00 0.000000e+00
1.465500e+00 0.000000e+00 0.000000e+00
1.466000e+00 0.000000e+00 0.000000e+00
1.466500e+00 0.000000e+00 0.000000e+00
1.467000e+00 0.000000e+00 0.000000e+00
1.467500e+00 0.000000e+00 0.000000e+00
1.468000e+00 0.000000e+00 0.000000e+00
1.468500e+00 0.000000e+00 0.000000e+00
1.469000e+00 0.000000e+00 0.000000e+00
1.469500e+00 0.000000e+00 0.000000e+00
1.470000e+00 0.000000e+00 0.000000e+00
1.470500e+00 0.000000e+00 0.000000e+00
1.471000e+00 0.000000e+00 0.000000e+00
1.471500e+00 0.000000e+00 0.000000e+00
1.472000e+00 0.000000e+00 0.000000e+00
1.472500e+00 0.000000e+00 0.000000e+00
1.473000e+00 0.000000e+00 0.000000e+00
1.473500e+00 0.000000e+00 0.000000e+00
1.474000e+00 0.000000e+00 0.000000e+00
1.474500e+00 0.000000e+00 0.000000e+00
1.475000e+00 0.000000e+00 0.000000e+00
1.475500e+00 0.000000e+00 0.000000e+00
1.476000e+00 0.000000e+00 0.000000e+00
1.476500e+00 0.000000e+00 0.000000e+00
1.477000e+00 0.000000e+00 0.000000e+00
1.477500e+00 0.000000e+00 0.000000e+00
1.478000e+00 0.000000e+00 0.000000e+00
1.478500e+00 0.000000e+00 0.000000e+00
1.479000e+00 0.000000e+00 0.000000e+00
1.479500e+00 0.000000e+00 0.000000e+00
1.480000e+00 0.000000e+00 0.000000e+00
1.480500e+00 0.000000e+00 0.000000e+00
1.481000e+00 0.000000e+00 0.000000e+00
1.481500e+00 0.000000e+00 0.000000e+00
1.482000e+00 0.000000e+00 0.000000e+00
1.482500e+00 0.000000e+00 0.000000e+00
1.483000e+00 0.000000e+00 0.000000e+00
1.483500e+00 0.000000e+00 0.000000e+00
1.484000e+00 0.000000e+00 0.000000e+00
1.484500e+00 0.000000e+00 0.000000e+00
1.485000e+00 0.000000e+00 0.000000e+00
1.485500e+00 0.000000e+00 0.000000e+00
1.486000e+00 0.000000e+00 0.000000e+00
1.486500e+00 0.000000e+00 0.000000e+00
1.487000e+00 0.000000e+00 0.000000e+00
1.487500e+00 0.000000e+00 0.000000e+00
1.488000e+00 0.000000e+00 0.000000e+00
1.488500e+00 0.000000e+00 0.000000e+00
1.489000e+00 0.000000e+00 0.000000e+00
1.489500e+00 0.000000e+00 0.000000e+00
1.490000e+00 0.000000e+00 0.000000e+00
1.490500e+00 0.000000e+00 0.000000e+00
1.491000e+00 0.000000e+00 0.000000e+00
1.491500e+00 0.000000e+00 0.000000e+00
1.492000e+00 0.000000e+00 0.000000e+00
1.492500e+00 0.000000e+00 0.000000e+00
1.493000e+00 0.000000e+00 0.000000e+00
1.493500e+00 0.000000e+00 0.000000e+00
1.494000e+00 0.000000e+00 0.000000e+00
1.494500e+00 0.000000e+00 0.000000e+00
1.495000e+00 0.000000e+00 0.000000e+00
1.495500e+00 0.000000e+00 0.000000e+00
1.496000e+00 0.000000e+00 0.000000e+00
1.496500e+00 0.000000e+00 0.000000e+00
1.497000e+00 0.000000e+00 0.000000e+00
1.497500e+00 0.000000e+00 0.000000e+00
1.498000e+00 0.000000e+00 0.000000e+00
1.498500e+00 0.000000e+00 0.000000e+00
1.499000e+00 0.000000e+00 0.000000e+00
1.499500e+00 0.000000e+00 0.000000e+00
1.500000e+00 0.000000e+00 0.000000e+00
1.500500e+00 0.000000e+00 0.000000e+00
1.501000e+00 0.000000e+00 0.000000e+00
1.501500e+00 0.000000e+00 0.000000e+00
1.502000e+00 0.000000e+00 0.000000e+00
1.502500e+00 0.000000e+00 0.000000e+00
1.503000e+00 0.000000e+00 0.000000e+00
1.503500e+00 0.000000e+00 0.000000e+00
1.504000e+00 0.000000e+00 0.000000e+00
1.504500e+00 0.000000e+00 0.000000e+00
1.505000e+00 0.000000e+00 0.000000e+00
1.505500e+00 0.000000e+00 0.000000e+00
1.506000e+00 0.000000e+00 0.000000e+00
1.506500e+00 0.000000e+00 0.000000e+00
1.507000e+00 0.000000e+00 0.000000e+00
1.507500e+00 0.000000e+00 0.000000e+00
1.508000e+00 0.000000e+00 0.000000e+00
1.508500e+00 0.000000e+00 0.000000e+00
1.509000e+00 0.000000e+00 0.000000e+00
1.509500e+00 0.000000e+00 0.000000e+00
1.510000e+00 0.000000e+00 0.000000e+00
1.510500e+00 0.000000e+00 0.000000e+00
1.511000e+00 0.000000e+00 0.000000e+00
1.511500e+00 0.000000e+00 0.000000e+00
1.512000e+00 0.000000e+00 0.000000e+00
1.512500e+00 0.000000e+00 0.000000e+00
1.513000e+00 0.000000e+00 0.000000e+00
1.513500e+00 0.000000e+00 0.000000e+00
1.514000e+00 0.000000e+00 0.000000e+00
1.514500e+00 0.000000e+00 0.000000e+00
1.515000e+00 0.000000e+00 0.000000e+00
1.515500e+00 0.000000e+00 0.000000e+00
1.516000e+00 0.000000e+00 0.000000e+00
1.516500e+00 0.000000e+00 0.000000e+00
1.517000e+00 0.000000e+00 0.000000e+00
1.517500e+00 0.000000e+00 0.000000e+00
1.518000e+00 0.000000e+00 0.000000e+00
1.518500e+00 0.000000e+00 0.000000e+00
1.519000e+00 0.000000e+00 0.000000e+00
1.519500e+00 0.000000e+00 0.000000e+00
1.520000e+00 0.000000e+00 0.000000e+00
1.520500e+00 0.000000e+00 0.000000e+00
1.521000e+00 0.000000e+00 0.000000e+00
1.521500e+00 0.000000e+00 0.000000e+00
1.522000e+00 0.000000e+00 0.000000e+00
1.522500e+00 0.000000e+00 0.000000e+00
1.523000e+00 0.000000e+00 0.000000e+00
1.523500e+00 0.000000e+00 0.000000e+00
1.524000e+00 0.000000e+00 0.000000e+00
1.524500e+00 0.000000e+00 0.000000e+00
1.525000e+00 0.000000e+00 0.000000e+00
1.525500e+00 0.000000e+00 0.000000e+00
1.526000e+00 0.000000e+00 0.000000e+00
1.526500e+00 0.000000e+00 0.000000e+00
1.527000e+00 0.000000e+00 0.000000e+00
1.527500e+00 0.000000e+00 0.000000e+00
1.528000e+00 0.000000e+00 0.000000e+00
1.528500e+00 0.000000e+00 0.000000e+00
1.529000e+00 0.000000e+00 0.000000e+00
1.529500e+00 0.000000e+00 0.000000e+00
1.530000e+00 0.000000e+00 0.000000e+00
1.530500e+00 0.000000e+00 0.000000e+00
1.531000e+00 0.000000e+00 0.000000e+00
1.531500e+00 0.000000e+00 0.000000e+00
1.532000e+00 0.000000e+00 0.000000e+00
1.532500e+00 0.000000e+00 0.000000e+00
1.533000e+00 0.000000e+00 0.000000e+00
1.533500e+00 0.000000e+00 0.000000e+00
1.534000e+00 0.000000e+00 0.000000e+00
1.534500e+00 0.000000e+00 0.000000e+00
1.535000e+00 0.000000e+00 0.000000e+00
1.535500e+00 0.000000e+00 0.000000e+00
1.536000e+00 0.000000e+00 0.000000e+00
1.536500e+00 0.000000e+00 0.000000e+00
1.537000e+00 0.000000e+00 0.000000e+00
1.537500e+00 0.000000e+00 0.000000e+00
1.538000e+00 0.000000e+00 0.000000e+00
1.538500e+00 0.000000e+00 0.000000e+00
1.539000e+00 0.000000e+00 0.000000e+00
1.539500e+00 0.000000e+00 0.000000e+00
1.540000e+00 0.000000e+00 0.000000e+00
1.540500e+00 0.000000e+00 0.000000e+00
1.541000e+00 0.000000e+00 0.000000e+00
1.541500e+00 0.000000e+00 0.000000e+00
1.542000e+00 0.000000e+00 0.000000e+00
1.542500e+00 0.000000e+00 0.000000e+00
1.543000e+00 0.000000e+00 0.000000e+00
1.543500e+00 0.000000e+00 0.000000e+00
1.544000e+00 0.000000e+00 0.000000e+00
1.544500e+00 0.000000e+00 0.000000e+00
1.545000e+00 0.000000e+00 0.000000e+00
1.545500e+00 0.000000e+00 0.000000e+00
1.546000e+00 0.000000e+00 0.000000e+00
1.546500e+00 0.000000e+00 0.000000e+00
1.547000e+00 0.000000e+00 0.000000e+00
1.547500e+00 0.000000e+00 0.000000e+00
1.548000e+00 0.000000e+00 0.000000e+00
1.548500e+00 0.000000e+00 0.000000e+00
1.549000e+00 0.000000e+00 0.000000e+00
1.549500e+00 0.000000e+00 0.000000e+00
1.550000e+00 0.000000e+00 0.000000e+00
1.550500e+00 0.000000e+00 0.000000e+00
1.551000e+00 0.000000e+00 0.000000e+00
1.551500e+00 0.000000e+00 0.000000e+00
1.552000e+00 0.000000e+00 0.000000e+00
1.552500e+00 0.000000e+00 0.000000e+00
1.553000e+00 0.000000e+00 0.000000e+00
1.553500e+00 0.000000e+00 0.000000e+00
1.554000e+00 0.000000e+00 0.000000e+00
1.554500e+00 0.000000e+00 0.000000e+00
1.555000e+00 0.000000e+00 0.000000e+00
1.555500e+00 0.000000e+00 0.000000e+00
1.556000e+00 0.000000e+00 0.000000e+00
1.556500e+00 0.000000e+00 0.000000e+00
1.557000e+00 0.000000e+00 0.000000e+00
1.557500e+00 0.000000e+00 0.000000e+00
1.558000e+00 0.000000e+00 0.000000e+00
1.558500e+00 0.000000e+00 0.000000e+00
1.559000e+00 0.000000e+00 0.000000e+00
1.559500e+00 0.000000e+00 0.000000e+00
1.560000e+00 0.000000e+00 0.000000e+00
1.560500e+00 0.000000e+00 0.000000e+00
1.561000e+00 0.000000e+00 0.000000e+00
1.561500e+00 0.000000e+00 0.000000e+00
1.562000e+00 0.000000e+00 0.000000e+00
1.562500e+00 0.000000e+00 0.000000e+00
1.563000e+00 0.000000e+00 0.000000e+00
1.563500e+00 0.000000e+00 0.000000e+00
1.564000e+00 0.000000e+00 0.000000e+00
1.564500e+00 0.000000e+00 0.000000e+00
1.565000e+00 0.000000e+00 0.000000e+00
1.565500e+00 0.000000e+00 0.000000e+00
1.566000e+00 0.000000e+00 0.000000e+00
1.566500e+00 0.000000e+00 0.000000e+00
1.567000e+00 0.000000e+00 0.000000e+00
1.567500e+00 0.000000e+00 0.000000e+00
1.568000e+00 0.000000e+00 0.000000e+00
1.568500e+00 0.000000e+00 0.000000e+00
1.569000e+00 0.000000e+00 0.000000e+00
1.569500e+00 0.000000e+00 0.000000e+00
1.570000e+00 0.000000e+00 0.000000e+00
1.570500e+00 0.000000e+00 0.000000e+00
1.571000e+00 0.000000e+00 0.000000e+00
1.571500e+00 0.000000e+00 0.000000e+00
1.572000e+00 0.000000e+00 0.000000e+00
1.572500e+00 0.000000e+00 0.000000e+00
1.573000e+00 0.000000e+00 0.000000e+00
1.573500e+00 0.000000e+00 0.000000e+00
1.574000e+00 0.000000e+00 0.000000e+00
1.574500e+00 0.000000e+00 0.000000e+00
1.575000e+00 0.000000e+00 0.000000e+00
1.575500e+00 0.000000e+00 0.000000e+00
1.576000e+00 0.000000e+00 0.000000e+00
1.576500e+00 0.000000e+00 0.000000e+00
1.577000e+00 0.000000e+00 0.000000e+00
1.577500e+00 0.000000e+00 0.000000e+00
1.578000e+00 0.000000e+00 0.000000e+00
1.578500e+00 0.000000e+00 0.000000e+00
1.579000e+00 0.000000e+00 0.000000e+00
1.579500e+00 0.000000e+00 0.000000e+00
1.580000e+00 0.000000e+00 0.000000e+00
1.580500e+00 0.000000e+00 0.000000e+00
1.581000e+00 0.000000e+00 0.000000e+00
1.581500e+00 0.000000e+00 0.000000e+00
1.582000e+00 0.000000e+00 0.000000e+00
1.582500e+00 0.000000e+00 0.000000e+00
1.583000e+00 0.000000e+00 0.000000e+00
1.583500e+00 0.000000e+00 0.000000e+00
1.584000e+00 0.000000e+00 0.000000e+00
1.584500e+00 0.000000e+00 0.000000e+00
1.585000e+00 0.000000e+00 0.000000e+00
1.585500e+00 0.000000e+00 0.000000e+00
1.586000e+00 0.000000e+00 0.000000e+00
1.586500e+00 0.000000e+00 0.000000e+00
1.587000e+00 0.000000e+00 0.000000e+00
1.587500e+00 0.000000e+00 0.000000e+00
1.588000e+00 0.000000e+00 0.000000e+00
1.588500e+00 0.000000e+00 0.000000e+00
1.589000e+00 0.000000e+00 0.000000e+00
1.589500e+00 0.000000e+00 0.000000e+00
1.590000e+00 0.000000e+00 0.000000e+00
1.590500e+00 0.000000e+00 0.000000e+00
1.591000e+00 0.000000e+00 0.000000e+00
1.591500e+00 0.000000e+00 0.000000e+00
1.592000e+00 0.000000e+00 0.000000e+00
1.592500e+00 0.000000e+00 0.000000e+00
1.593000e+00 0.000000e+00 0.000000e+00
1.593500e+00 0.000000e+00 0.000000e+00
1.594000e+00 0.000000e+00 0.000000e+00
1.594500e+00 0.000000e+00 0.000000e+00
1.595000e+00 0.000000e+00 0.000000e+00
1.595500e+00 0.000000e+00 0.000000e+00
1.596000e+00 0.000000e+00 0.000000e+00
1.596500e+00 0.000000e+00 0.000000e+00
1.597000e+00 0.000000e+00 0.000000e+00
1.597500e+00 0.000000e+00 0.000000e+00
1.598000e+00 0.000000e+00 0.000000e+00
1.598500e+00 0.000000e+00 0.000000e+00
1.599000e+00 0.000000e+00 0.000000e+00
1.599500e+00 0.000000e+00 0.000000e+00
1.600000e+00 0.000000e+00 0.000000e+00
1.600500e+00 0.000000e+00 0.000000e+00
1.601000e+00 0.000000e+00 0.000000e+00
1.601500e+00 0.000000e+00 0.000000e+00
1.602000e+00 0.000000e+00 0.000000e+00
1.602500e+00 0.000000e+00 0.000000e+00
1.603000e+00 0.000000e+00 0.000000e+00
1.603500e+00 0.000000e+00 0.000000e+00
1.604000e+00 0.000000e+00 0.000000e+00
1.604500e+00 0.000000e+00 0.000000e+00
1.605000e+00 0.000000e+00 0.000000e+00
1.605500e+00 0.000000e+00 0.000000e+00
1.606000e+00 0.000000e+00 0.000000e+00
1.606500e+00 0.000000e+00 0.000000e+00
1.607000e+00 0.000000e+00 0.000000e+00
1.607500e+00 0.000000e+00 0.000000e+00
1.608000e+00 0.000000e+00 0.000000e+00
1.608500e+00 0.000000e+00 0.000000e+00
1.609000e+00 0.000000e+00 0.000000e+00
1.609500e+00 0.000000e+00 0.000000e+00
1.610000e+00 0.000000e+00 0.000000e+00
1.610500e+00 0.000000e+00 0.000000e+00
1.611000e+00 0.000000e+00 0.000000e+00
1.611500e+00 0.000000e+00 0.000000e+00
1.612000e+00 0.000000e+00 0.000000e+00
1.612500e+00 0.000000e+00 0.000000e+00
1.613000e+00 0.000000e+00 0.000000e+00
1.613500e+00 0.000000e+00 0.000000e+00
1.614000e+00 0.000000e+00 0.000000e+00
1.614500e+00 0.000000e+00 0.000000e+00
1.615000e+00 0.000000e+00 0.000000e+00
1.615500e+00 0.000000e+00 0.000000e+00
1.616000e+00 0.000000e+00 0.000000e+00
1.616500e+00 0.000000e+00 0.000000e+00
1.617000e+00 0.000000e+00 0.000000e+00
1.617500e+00 0.000000e+00 0.000000e+00
1.618000e+00 0.000000e+00 0.000000e+00
1.618500e+00 0.000000e+00 0.000000e+00
1.619000e+00 0.000000e+00 0.000000e+00
1.619500e+00 0.000000e+00 0.000000e+00
1.620000e+00 0.000000e+00 0.000000e+00
1.620500e+00 0.000000e+00 0.000000e+00
1.621000e+00 0.000000e+00 0.000000e+00
1.621500e+00 0.000000e+00 0.000000e+00
1.622000e+00 0.000000e+00 0.000000e+00
1.622500e+00 0.000000e+00 0.000000e+00
1.623000e+00 0.000000e+00 0.000000e+00
1.623500e+00 0.000000e+00 0.000000e+00
1.624000e+00 0.000000e+00 0.000000e+00
1.624500e+00 0.000000e+00 0.000000e+00
1.625000e+00 0.000000e+00 0.000000e+00
1.625500e+00 0.000000e+00 0.000000e+00
1.626000e+00 0.000000e+00 0.000000e+00
1.626500e+00 0.000000e+00 0.000000e+00
1.627000e+00 0.000000e+00 0.000000e+00
1.627500e+00 0.000000e+00 0.000000e+00
1.628000e+00 0.000000e+00 0.000000e+00
1.628500e+00 0.000000e+00 0.000000e+00
1.629000e+00 0.000000e+00 0.000000e+00
1.629500e+00 0.000000e+00 0.000000e+00
1.630000e+00 0.000000e+00 0.000000e+00
1.630500e+00 0.000000e+00 0.000000e+00
1.631000e+00 0.000000e+00 0.000000e+00
1.631500e+00 0.000000e+00 0.000000e+00
1.632000e+00 0.000000e+00 0.000000e+00
1.632500e+00 0.000000e+00 0.000000e+00
1.633000e+00 0.000000e+00 0.000000e+00
1.633500e+00 0.000000e+00 0.000000e+00
1.634000e+00 0.000000e+00 0.000000e+00
1.634500e+00 0.000000e+00 0.000000e+00
1.635000e+00 0.000000e+00 0.000000e+00
1.635500e+00 0.000000e+00 0.000000e+00
1.636000e+00 0.000000e+00 0.000000e+00
1.636500e+00 0.000000e+00 0.000000e+00
1.637000e+00 0.000000e+00 0.000000e+00
1.637500e+00 0.000000e+00 0.000000e+00
1.638000e+00 0.000000e+00 0.000000e+00
1.638500e+00 0.000000e+00 0.000000e+00
1.639000e+00 0.000000e+00 0.000000e+00
1.639500e+00 0.000000e+00 0.000000e+00
1.640000e+00 0.000000e+00 0.000000e+00
1.640500e+00 0.000000e+00 0.000000e+00
1.641000e+00 0.000000e+00 0.000000e+00
1.641500e+00 0.000000e+00 0.000000e+00
1.642000e+00 0.000000e+00 0.000000e+00
1.642500e+00 0.000000e+00 0.000000e+00
1.643000e+00 0.000000e+00 0.000000e+00
1.643500e+00 0.000000e+00 0.000000e+00
1.644000e+00 0.000000e+00 0.000000e+00
1.644500e+00 0.000000e+00 0.000000e+00
1.645000e+00 0.000000e+00 0.000000e+00
1.645500e+00 0.000000e+00 0.000000e+00
1.646000e+00 0.000000e+00 0.000000e+00
1.646500e+00 0.000000e+00 0.000000e+00
1.647000e+00 0.000000e+00 0.000000e+00
1.647500e+00 0.000000e+00 0.000000e+00
1.648000e+00 0.000000e+00 0.000000e+00
1.648500e+00 0.000000e+00 0.000000e+00
1.649000e+00 0.000000e+00 0.000000e+00
1.649500e+00 0.000000e+00 0.000000e+00
1.650000e+00 0.000000e+00 0.000000e+00
1.650500e+00 0.000000e+00 0.000000e+00
1.651000e+00 0.000000e+00 0.000000e+00
1.651500e+00 0.000000e+00 0.000000e+00
1.652000e+00 0.000000e+00 0.000000e+00
1.652500e+00 0.000000e+00 0.000000e+00
1.653000e+00 0.000000e+00 0.000000e+00
1.653500e+00 0.000000e+00 0.000000e+00
1.654000e+00 0.000000e+00 0.000000e+00
1.654500e+00 0.000000e+00 0.000000e+00
1.655000e+00 0.000000e+00 0.000000e+00
1.655500e+00 0.000000e+00 0.000000e+00
1.656000e+00 0.000000e+00 0.000000e+00
1.656500e+00 0.000000e+00 0.000000e+00
1.657000e+00 0.000000e+00 0.000000e+00
1.657500e+00 0.000000e+00 0.000000e+00
1.658000e+00 0.000000e+00 0.000000e+00
1.658500e+00 0.000000e+00 0.000000e+00
1.659000e+00 0.000000e+00 0.000000e+00
1.659500e+00 0.000000e+00 0.000000e+00
1.660000e+00 0.000000e+00 0.000000e+00
1.660500e+00 0.000000e+00 0.000000e+00
1.661000e+00 0.000000e+00 0.000000e+00
1.661500e+00 0.000000e+00 0.000000e+00
1.662000e+00 0.000000e+00 0.000000e+00
1.662500e+00 0.000000e+00 0.000000e+00
1.663000e+00 0.000000e+00 0.000000e+00
1.663500e+00 0.000000e+00 0.000000e+00
1.664000e+00 0.000000e+00 0.000000e+00
1.664500e+00 0.000000e+00 0.000000e+00
1.665000e+00 0.000000e+00 0.000000e+00
1.665500e+00 0.000000e+00 0.000000e+00
1.666000e+00 0.000000e+00 0.000000e+00
1.666500e+00 0.000000e+00 0.000000e+00
1.667000e+00 0.000000e+00 0.000000e+00
1.667500e+00 0.000000e+00 0.000000e+00
1.668000e+00 0.000000e+00 0.000000e+00
1.668500e+00 0.000000e+00 0.000000e+00
1.669000e+00 0.000000e+00 0.000000e+00
1.669500e+00 0.000000e+00 0.000000e+00
1.670000e+00 0.000000e+00 0.000000e+00
1.670500e+00 0.000000e+00 0.000000e+00
1.671000e+00 0.000000e+00 0.000000e+00
1.671500e+00 0.000000e+00 0.000000e+00
1.672000e+00 0.000000e+00 0.000000e+00
1.672500e+00 0.000000e+00 0.000000e+00
1.673000e+00 0.000000e+00 0.000000e+00
1.673500e+00 0.000000e+00 0.000000e+00
1.674000e+00 0.000000e+00 0.000000e+00
1.674500e+00 0.000000e+00 0.000000e+00
1.675000e+00 0.000000e+00 0.000000e+00
1.675500e+00 0.000000e+00 0.000000e+00
1.676000e+00 0.000000e+00 0.000000e+00
1.676500e+00 0.000000e+00 0.000000e+00
1.677000e+00 0.000000e+00 0.000000e+00
1.677500e+00 0.000000e+00 0.000000e+00
1.678000e+00 0.000000e+00 0.000000e+00
1.678500e+00 0.000000e+00 0.000000e+00
1.679000e+00 0.000000e+00 0.000000e+00
1.679500e+00 0.000000e+00 0.000000e+00
1.680000e+00 0.000000e+00 0.000000e+00
1.680500e+00 0.000000e+00 0.000000e+00
1.681000e+00 0.000000e+00 0.000000e+00
1.681500e+00 0.000000e+00 0.000000e+00
1.682000e+00 0.000000e+00 0.000000e+00
1.682500e+00 0.000000e+00 0.000000e+00
1.683000e+00 0.000000e+00 0.000000e+00
1.683500e+00 0.000000e+00 0.000000e+00
1.684000e+00 0.000000e+00 0.000000e+00
1.684500e+00 0.000000e+00 0.000000e+00
1.685000e+00 0.000000e+00 0.000000e+00
1.685500e+00 0.000000e+00 0.000000e+00
1.686000e+00 0.000000e+00 0.000000e+00
1.686500e+00 0.000000e+00 0.000000e+00
1.687000e+00 0.000000e+00 0.000000e+00
1.687500e+00 0.000000e+00 0.000000e+00
1.688000e+00 0.000000e+00 0.000000e+00
1.688500e+00 0.000000e+00 0.000000e+00
1.689000e+00 0.000000e+00 0.000000e+00
1.689500e+00 0.000000e+00 0.000000e+00
1.690000e+00 0.000000e+00 0.000000e+00
1.690500e+00 0.000000e+00 0.000000e+00
1.691000e+00 0.000000e+00 0.000000e+00
1.691500e+00 0.000000e+00 0.000000e+00
1.692000e+00 0.000000e+00 0.000000e+00
1.692500e+00 0.000000e+00 0.000000e+00
1.693000e+00 0.000000e+00 0.000000e+00
1.693500e+00 0.000000e+00 0.000000e+00
1.694000e+00 0.000000e+00 0.000000e+00
1.694500e+00 0.000000e+00 0.000000e+00
1.695000e+00 0.000000e+00 0.000000e+00
1.695500e+00 0.000000e+00 0.000000e+00
1.696000e+00 0.000000e+00 0.000000e+00
1.696500e+00 0.000000e+00 0.000000e+00
1.697000e+00 0.000000e+00 0.000000e+00
1.697500e+00 0.000000e+00 0.000000e+00
1.698000e+00 0.000000e+00 0.000000e+00
1.698500e+00 0.000000e+00 0.000000e+00
1.699000e+00 0.000000e+00 0.000000e+00
1.699500e+00 0.000000e+00 0.000000e+00
1.700000e+00 0.000000e+00 0.000000e+00
1.700500e+00 0.000000e+00 0.000000e+00
1.701000e+00 0.000000e+00 0.000000e+00
1.701500e+00 0.000000e+00 0.000000e+00
1.702000e+00 0.000000e+00 0.000000e+00
1.702500e+00 0.000000e+00 0.000000e+00
1.703000e+00 0.000000e+00 0.000000e+00
1.703500e+00 0.000000e+00 0.000000e+00
1.704000e+00 0.000000e+00 0.000000e+00
1.704500e+00 0.000000e+00 0.000000e+00
1.705000e+00 0.000000e+00 0.000000e+00
1.705500e+00 0.000000e+00 0.000000e+00
1.706000e+00 0.000000e+00 0.000000e+00
1.706500e+00 0.000000e+00 0.000000e+00
1.707000e+00 0.000000e+00 0.000000e+00
1.707500e+00 0.000000e+00 0.000000e+00
1.708000e+00 0.000000e+00 0.000000e+00
1.708500e+00 0.000000e+00 0.000000e+00
1.709000e+00 0.000000e+00 0.000000e+00
1.709500e+00 0.000000e+00 0.000000e+00
1.710000e+00 0.000000e+00 0.000000e+00
1.710500e+00 0.000000e+00 0.000000e+00
1.711000e+00 0.000000e+00 0.000000e+00
1.711500e+00 0.000000e+00 0.000000e+00
1.712000e+00 0.000000e+00 0.000000e+00
1.712500e+00 0.000000e+00 0.000000e+00
1.713000e+00 0.000000e+00 0.000000e+00
1.713500e+00 0.000000e+00 0.000000e+00
1.714000e+00 0.000000e+00 0.000000e+00
1.714500e+00 0.000000e+00 0.000000e+00
1.715000e+00 0.000000e+00 0.000000e+00
1.715500e+00 0.000000e+00 0.000000e+00
1.716000e+00 0.000000e+00 0.000000e+00
1.716500e+00 0.000000e+00 0.000000e+00
1.717000e+00 0.000000e+00 0.000000e+00
1.717500e+00 0.000000e+00 0.000000e+00
1.718000e+00 0.000000e+00 0.000000e+00
1.718500e+00 0.000000e+00 0.000000e+00
1.719000e+00 0.000000e+00 0.000000e+00
1.719500e+00 0.000000e+00 0.000000e+00
1.720000e+00 0.000000e+00 0.000000e+00
1.720500e+00 0.000000e+00 0.000000e+00
1.721000e+00 0.000000e+00 0.000000e+00
1.721500e+00 0.000000e+00 0.000000e+00
1.722000e+00 0.000000e+00 0.000000e+00
1.722500e+00 0.000000e+00 0.000000e+00
1.723000e+00 0.000000e+00 0.000000e+00
1.723500e+00 0.000000e+00 0.000000e+00
1.724000e+00 0.000000e+00 0.000000e+00
1.724500e+00 0.000000e+00 0.000000e+00
1.725000e+00 0.000000e+00 0.000000e+00
1.725500e+00 0.000000e+00 0.000000e+00
1.726000e+00 0.000000e+00 0.000000e+00
1.726500e+00 0.000000e+00 0.000000e+00
1.727000e+00 0.000000e+00 0.000000e+00
1.727500e+00 0.000000e+00 0.000000e+00
1.728000e+00 0.000000e+00 0.000000e+00
1.728500e+00 0.000000e+00 0.000000e+00
1.729000e+00 0.000000e+00 0.000000e+00
1.729500e+00 0.000000e+00 0.000000e+00
1.730000e+00 0.000000e+00 0.000000e+00
1.730500e+00 0.000000e+00 0.000000e+00
1.731000e+00 0.000000e+00 0.000000e+00
1.731500e+00 0.000000e+00 0.000000e+00
1.732000e+00 0.000000e+00 0.000000e+00
1.732500e+00 0.000000e+00 0.000000e+00
1.733000e+00 0.000000e+00 0.000000e+00
1.733500e+00 0.000000e+00 0.000000e+00
1.734000e+00 0.000000e+00 0.000000e+00
1.734500e+00 0.000000e+00 0.000000e+00
1.735000e+00 0.000000e+00 0.000000e+00
1.735500e+00 0.000000e+00 0.000000e+00
1.736000e+00 0.000000e+00 0.000000e+00
1.736500e+00 0.000000e+00 0.000000e+00
1.737000e+00 0.000000e+00 0.000000e+00
1.737500e+00 0.000000e+00 0.000000e+00
1.738000e+00 0.000000e+00 0.000000e+00
1.738500e+00 0.000000e+00 0.000000e+00
1.739000e+00 0.000000e+00 0.000000e+00
1.739500e+00 0.000000e+00 0.000000e+00
1.740000e+00 0.000000e+00 0.000000e+00
1.740500e+00 0.000000e+00 0.000000e+00
1.741000e+00 0.000000e+00 0.000000e+00
1.741500e+00 0.000000e+00 0.000000e+00
1.742000e+00 0.000000e+00 0.000000e+00
1.742500e+00 0.000000e+00 0.000000e+00
1.743000e+00 0.000000e+00 0.000000e+00
1.743500e+00 0.000000e+00 0.000000e+00
1.744000e+00 0.000000e+00 0.000000e+00
1.744500e+00 0.000000e+00 0.000000e+00
1.745000e+00 0.000000e+00 0.000000e+00
1.745500e+00 0.000000e+00 0.000000e+00
1.746000e+00 0.000000e+00 0.000000e+00
1.746500e+00 0.000000e+00 0.000000e+00
1.747000e+00 0.000000e+00 0.000000e+00
1.747500e+00 0.000000e+00 0.000000e+00
1.748000e+00 0.000000e+00 0.000000e+00
1.748500e+00 0.000000e+00 0.000000e+00
1.749000e+00 0.000000e+00 0.000000e+00
1.749500e+00 0.000000e+00 0.000000e+00
1.750000e+00 0.000000e+00 0.000000e+00
1.750500e+00 0.000000e+00 0.000000e+00
1.751000e+00 0.000000e+00 0.000000e+00
1.751500e+00 0.000000e+00 0.000000e+00
1.752000e+00 0.000000e+00 0.000000e+00
1.752500e+00 0.000000e+00 0.000000e+00
1.753000e+00 0.000000e+00 0.000000e+00
1.753500e+00 0.000000e+00 0.000000e+00
1.754000e+00 0.000000e+00 0.000000e+00
1.754500e+00 0.000000e+00 0.000000e+00
1.755000e+00 0.000000e+00 0.000000e+00
1.755500e+00 0.000000e+00 0.000000e+00
1.756000e+00 0.000000e+00 0.000000e+00
1.756500e+00 0.000000e+00 0.000000e+00
1.757000e+00 0.000000e+00 0.000000e+00
1.757500e+00 0.000000e+00 0.000000e+00
1.758000e+00 0.000000e+00 0.000000e+00
1.758500e+00 0.000000e+00 0.000000e+00
1.759000e+00 0.000000e+00 0.000000e+00
1.759500e+00 0.000000e+00 0.000000e+00
1.760000e+00 0.000000e+00 0.000000e+00
1.760500e+00 0.000000e+00 0.000000e+00
1.761000e+00 0.000000e+00 0.000000e+00
1.761500e+00 0.000000e+00 0.000000e+00
1.762000e+00 0.000000e+00 0.000000e+00
1.762500e+00 0.000000e+00 0.000000e+00
1.763000e+00 0.000000e+00 0.000000e+00
1.763500e+00 0.000000e+00 0.000000e+00
1.764000e+00 0.000000e+00 0.000000e+00
1.764500e+00 0.000000e+00 0.000000e+00
1.765000e+00 0.000000e+00 0.000000e+00
1.765500e+00 0.000000e+00 0.000000e+00
1.766000e+00 0.000000e+00 0.000000e+00
1.766500e+00 0.000000e+00 0.000000e+00
1.767000e+00 0.000000e+00 0.000000e+00
1.767500e+00 0.000000e+00 0.000000e+00
1.768000e+00 0.000000e+00 0.000000e+00
1.768500e+00 0.000000e+00 0.000000e+00
1.769000e+00 0.000000e+00 0.000000e+00
1.769500e+00 0.000000e+00 0.000000e+00
1.770000e+00 0.000000e+00 0.000000e+00
1.770500e+00 0.000000e+00 0.000000e+00
1.771000e+00 0.000000e+00 0.000000e+00
1.771500e+00 0.000000e+00 0.000000e+00
1.772000e+00 0.000000e+00 0.000000e+00
1.772500e+00 0.000000e+00 0.000000e+00
1.773000e+00 0.000000e+00 0.000000e+00
1.773500e+00 0.000000e+00 0.000000e+00
1.774000e+00 0.000000e+00 0.000000e+00
1.774500e+00 0.000000e+00 0.000000e+00
1.775000e+00 0.000000e+00 0.000000e+00
1.775500e+00 0.000000e+00 0.000000e+00
1.776000e+00 0.000000e+00 0.000000e+00
1.776500e+00 0.000000e+00 0.000000e+00
1.777000e+00 0.000000e+00 0.000000e+00
1.777500e+00 0.000000e+00 0.000000e+00
1.778000e+00 0.000000e+00 0.000000e+00
1.778500e+00 0.000000e+00 0.000000e+00
1.779000e+00 0.000000e+00 0.000000e+00
1.779500e+00 0.000000e+00 0.000000e+00
1.780000e+00 0.000000e+00 0.000000e+00
1.780500e+00 0.000000e+00 0.000000e+00
1.781000e+00 0.000000e+00 0.000000e+00
1.781500e+00 0.000000e+00 0.000000e+00
1.782000e+00 0.000000e+00 0.000000e+00
1.782500e+00 0.000000e+00 0.000000e+00
1.783000e+00 0.000000e+00 0.000000e+00
1.783500e+00 0.000000e+00 0.000000e+00
1.784000e+00 0.000000e+00 0.000000e+00
1.784500e+00 0.000000e+00 0.000000e+00
1.785000e+00 0.000000e+00 0.000000e+00
1.785500e+00 0.000000e+00 0.000000e+00
1.786000e+00 0.000000e+00 0.000000e+00
1.786500e+00 0.000000e+00 0.000000e+00
1.787000e+00 0.000000e+00 0.000000e+00
1.787500e+00 0.000000e+00 0.000000e+00
1.788000e+00 0.000000e+00 0.000000e+00
1.788500e+00 0.000000e+00 0.000000e+00
1.789000e+00 0.000000e+00 0.000000e+00
1.789500e+00 0.000000e+00 0.000000e+00
1.790000e+00 0.000000e+00 0.000000e+00
1.790500e+00 0.000000e+00 0.000000e+00
1.791000e+00 0.000000e+00 0.000000e+00
1.791500e+00 0.000000e+00 0.000000e+00
1.792000e+00 0.000000e+00 0.000000e+00
1.792500e+00 0.000000e+00 0.000000e+00
1.793000e+00 0.000000e+00 0.000000e+00
1.793500e+00 0.000000e+00 0.000000e+00
1.794000e+00 0.000000e+00 0.000000e+00
1.794500e+00 0.000000e+00 0.000000e+00
1.795000e+00 0.000000e+00 0.000000e+00
1.795500e+00 0.000000e+00 0.000000e+00
1.796000e+00 0.000000e+00 0.000000e+00
1.796500e+00 0.000000e+00 0.000000e+00
1.797000e+00 0.000000e+00 0.000000e+00
1.797500e+00 0.000000e+00 0.000000e+00
1.798000e+00 0.000000e+00 0.000000e+00
1.798500e+00 0.000000e+00 0.000000e+00
1.799000e+00 0.000000e+00 0.000000e+00
1.799500e+00 0.000000e+00 0.000000e+00
1.800000e+00 0.000000e+00 0.000000e+00
1.800500e+00 0.000000e+00 0.000000e+00
1.801000e+00 0.000000e+00 0.000000e+00
1.801500e+00 0.000000e+00 0.000000e+00
1.802000e+00 0.000000e+00 0.000000e+00
1.802500e+00 0.000000e+00 0.000000e+00
1.803000e+00 0.000000e+00 0.000000e+00
1.803500e+00 0.000000e+00 0.000000e+00
1.804000e+00 0.000000e+00 0.000000e+00
1.804500e+00 0.000000e+00 0.000000e+00
1.805000e+00 0.000000e+00 0.000000e+00
1.805500e+00 0.000000e+00 0.000000e+00
1.806000e+00 0.000000e+00 0.000000e+00
1.806500e+00 0.000000e+00 0.000000e+00
1.807000e+00 0.000000e+00 0.000000e+00
1.807500e+00 0.000000e+00 0.000000e+00
1.808000e+00 0.000000e+00 0.000000e+00
1.808500e+00 0.000000e+00 0.000000e+00
1.809000e+00 0.000000e+00 0.000000e+00
1.809500e+00 0.000000e+00 0.000000e+00
1.810000e+00 0.000000e+00 0.000000e+00
1.810500e+00 0.000000e+00 0.000000e+00
1.811000e+00 0.000000e+00 0.000000e+00
1.811500e+00 0.000000e+00 0.000000e+00
1.812000e+00 0.000000e+00 0.000000e+00
1.812500e+00 0.000000e+00 0.000000e+00
1.813000e+00 0.000000e+00 0.000000e+00
1.813500e+00 0.000000e+00 0.000000e+00
1.814000e+00 0.000000e+00 0.000000e+00
1.814500e+00 0.000000e+00 0.000000e+00
1.815000e+00 0.000000e+00 0.000000e+00
1.815500e+00 0.000000e+00 0.000000e+00
1.816000e+00 0.000000e+00 0.000000e+00
1.816500e+00 0.000000e+00 0.000000e+00
1.817000e+00 0.000000e+00 0.000000e+00
1.817500e+00 0.000000e+00 0.000000e+00
1.818000e+00 0.000000e+00 0.000000e+00
1.818500e+00 0.000000e+00 0.000000e+00
1.819000e+00 0.000000e+00 0.000000e+00
1.819500e+00 0.000000e+00 0.000000e+00
1.820000e+00 0.000000e+00 0.000000e+00
1.820500e+00 0.000000e+00 0.000000e+00
1.821000e+00 0.000000e+00 0.000000e+00
1.821500e+00 0.000000e+00 0.000000e+00
1.822000e+00 0.000000e+00 0.000000e+00
1.822500e+00 0.000000e+00 0.000000e+00
1.823000e+00 0.000000e+00 0.000000e+00
1.823500e+00 0.000000e+00 0.000000e+00
1.824000e+00 0.000000e+00 0.000000e+00
1.824500e+00 0.000000e+00 0.000000e+00
1.825000e+00 0.000000e+00 0.000000e+00
1.825500e+00 0.000000e+00 0.000000e+00
1.826000e+00 0.000000e+00 0.000000e+00
1.826500e+00 0.000000e+00 0.000000e+00
1.827000e+00 0.000000e+00 0.000000e+00
1.827500e+00 0.000000e+00 0.000000e+00
1.828000e+00 0.000000e+00 0.000000e+00
1.828500e+00 0.000000e+00 0.000000e+00
1.829000e+00 0.000000e+00 0.000000e+00
1.829500e+00 0.000000e+00 0.000000e+00
1.830000e+00 0.000000e+00 0.000000e+00
1.830500e+00 0.000000e+00 0.000000e+00
1.831000e+00 0.000000e+00 0.000000e+00
1.831500e+00 0.000000e+00 0.000000e+00
1.832000e+00 0.000000e+00 0.000000e+00
1.832500e+00 0.000000e+00 0.000000e+00
1.833000e+00 0.000000e+00 0.000000e+00
1.833500e+00 0.000000e+00 0.000000e+00
1.834000e+00 0.000000e+00 0.000000e+00
1.834500e+00 0.000000e+00 0.000000e+00
1.835000e+00 0.000000e+00 0.000000e+00
1.835500e+00 0.000000e+00 0.000000e+00
1.836000e+00 0.000000e+00 0.000000e+00
1.836500e+00 0.000000e+00 0.000000e+00
1.837000e+00 0.000000e+00 0.000000e+00
1.837500e+00 0.000000e+00 0.000000e+00
1.838000e+00 0.000000e+00 0.000000e+00
1.838500e+00 0.000000e+00 0.000000e+00
1.839000e+00 0.000000e+00 0.000000e+00
1.839500e+00 0.000000e+00 0.000000e+00
1.840000e+00 0.000000e+00 0.000000e+00
1.840500e+00 0.000000e+00 0.000000e+00
1.841000e+00 0.000000e+00 0.000000e+00
1.841500e+00 0.000000e+00 0.000000e+00
1.842000e+00 0.000000e+00 0.000000e+00
1.842500e+00 0.000000e+00 0.000000e+00
1.843000e+00 0.000000e+00 0.000000e+00
1.843500e+00 0.000000e+00 0.000000e+00
1.844000e+00 0.000000e+00 0.000000e+00
1.844500e+00 0.000000e+00 0.000000e+00
1.845000e+00 0.000000e+00 0.000000e+00
1.845500e+00 0.000000e+00 0.000000e+00
1.846000e+00 0.000000e+00 0.000000e+00
1.846500e+00 0.000000e+00 0.000000e+00
1.847000e+00 0.000000e+00 0.000000e+00
1.847500e+00 0.000000e+00 0.000000e+00
1.848000e+00 0.000000e+00 0.000000e+00
1.848500e+00 0.000000e+00 0.000000e+00
1.849000e+00 0.000000e+00 0.000000e+00
1.849500e+00 0.000000e+00 0.000000e+00
1.850000e+00 0.000000e+00 0.000000e+00
1.850500e+00 0.000000e+00 0.000000e+00
1.851000e+00 0.000000e+00 0.000000e+00
1.851500e+00 0.000000e+00 0.000000e+00
1.852000e+00 0.000000e+00 0.000000e+00
1.852500e+00 0.000000e+00 0.000000e+00
1.853000e+00 0.000000e+00 0.000000e+00
1.853500e+00 0.000000e+00 0.000000e+00
1.854000e+00 0.000000e+00 0.000000e+00
1.854500e+00 0.000000e+00 0.000000e+00
1.855000e+00 0.000000e+00 0.000000e+00
1.855500e+00 0.000000e+00 0.000000e+00
1.856000e+00 0.000000e+00 0.000000e+00
1.856500e+00 0.000000e+00 0.000000e+00
1.857000e+00 0.000000e+00 0.000000e+00
1.857500e+00 0.000000e+00 0.000000e+00
1.858000e+00 0.000000e+00 0.000000e+00
1.858500e+00 0.000000e+00 0.000000e+00
1.859000e+00 0.000000e+00 0.000000e+00
1.859500e+00 0.000000e+00 0.000000e+00
1.860000e+00 0.000000e+00 0.000000e+00
1.860500e+00 0.000000e+00 0.000000e+00
1.861000e+00 0.000000e+00 0.000000e+00
1.861500e+00 0.000000e+00 0.000000e+00
1.862000e+00 0.000000e+00 0.000000e+00
1.862500e+00 0.000000e+00 0.000000e+00
1.863000e+00 0.000000e+00 0.000000e+00
1.863500e+00 0.000000e+00 0.000000e+00
1.864000e+00 0.000000e+00 0.000000e+00
1.864500e+00 0.000000e+00 0.000000e+00
1.865000e+00 0.000000e+00 0.000000e+00
1.865500e+00 0.000000e+00 0.000000e+00
1.866000e+00 0.000000e+00 0.000000e+00
1.866500e+00 0.000000e+00 0.000000e+00
1.867000e+00 0.000000e+00 0.000000e+00
1.867500e+00 0.000000e+00 0.000000e+00
1.868000e+00 0.000000e+00 0.000000e+00
1.868500e+00 0.000000e+00 0.000000e+00
1.869000e+00 0.000000e+00 0.000000e+00
1.869500e+00 0.000000e+00 0.000000e+00
1.870000e+00 0.000000e+00 0.000000e+00
1.870500e+00 0.000000e+00 0.000000e+00
1.871000e+00 0.000000e+00 0.000000e+00
1.871500e+00 0.000000e+00 0.000000e+00
1.872000e+00 0.000000e+00 0.000000e+00
1.872500e+00 0.000000e+00 0.000000e+00
1.873000e+00 0.000000e+00 0.000000e+00
1.873500e+00 0.000000e+00 0.000000e+00
1.874000e+00 0.000000e+00 0.000000e+00
1.874500e+00 0.000000e+00 0.000000e+00
1.875000e+00 0.000000e+00 0.000000e+00
1.875500e+00 0.000000e+00 0.000000e+00
1.876000e+00 0.000000e+00 0.000000e+00
1.876500e+00 0.000000e+00 0.000000e+00
1.877000e+00 0.000000e+00 0.000000e+00
1.877500e+00 0.000000e+00 0.000000e+00
1.878000e+00 0.000000e+00 0.000000e+00
1.878500e+00 0.000000e+00 0.000000e+00
1.879000e+00 0.000000e+00 0.000000e+00
1.879500e+00 0.000000e+00 0.000000e+00
1.880000e+00 0.000000e+00 0.000000e+00
1.880500e+00 0.000000e+00 0.000000e+00
1.881000e+00 0.000000e+00 0.000000e+00
1.881500e+00 0.000000e+00 0.000000e+00
1.882000e+00 0.000000e+00 0.000000e+00
1.882500e+00 0.000000e+00 0.000000e+00
1.883000e+00 0.000000e+00 0.000000e+00
1.883500e+00 0.000000e+00 0.000000e+00
1.884000e+00 0.000000e+00 0.000000e+00
1.884500e+00 0.000000e+00 0.000000e+00
1.885000e+00 0.000000e+00 0.000000e+00
1.885500e+00 0.000000e+00 0.000000e+00
1.886000e+00 0.000000e+00 0.000000e+00
1.886500e+00 0.000000e+00 0.000000e+00
1.887000e+00 0.000000e+00 0.000000e+00
1.887500e+00 0.000000e+00 0.000000e+00
1.888000e+00 0.000000e+00 0.000000e+00
1.888500e+00 0.000000e+00 0.000000e+00
1.889000e+00 0.000000e+00 0.000000e+00
1.889500e+00 0.000000e+00 0.000000e+00
1.890000e+00 0.000000e+00 0.000000e+00
1.890500e+00 0.000000e+00 0.000000e+00
1.891000e+00 0.000000e+00 0.000000e+00
1.891500e+00 0.000000e+00 0.000000e+00
1.892000e+00 0.000000e+00 0.000000e+00
1.892500e+00 0.000000e+00 0.000000e+00
1.893000e+00 0.000000e+00 0.000000e+00
1.893500e+00 0.000000e+00 0.000000e+00
1.894000e+00 0.000000e+00 0.000000e+00
1.894500e+00 0.000000e+00 0.000000e+00
1.895000e+00 0.000000e+00 0.000000e+00
1.895500e+00 0.000000e+00 0.000000e+00
1.896000e+00 0.000000e+00 0.000000e+00
1.896500e+00 0.000000e+00 0.000000e+00
1.897000e+00 0.000000e+00 0.000000e+00
1.897500e+00 0.000000e+00 0.000000e+00
1.898000e+00 0.000000e+00 0.000000e+00
1.898500e+00 0.000000e+00 0.000000e+00
1.899000e+00 0.000000e+00 0.000000e+00


==> figs/dat/imA2pi_GSFF.txt <==
4.000000e-02 -2.124345e-08 1.242490e-07
4.050000e-02 -3.247615e-08 1.238874e-07
4.100000e-02 -1.504264e-08 1.249316e-07
4.150000e-02 -1.035439e-08 1.242563e-07
4.200000e-02 -3.703309e-08 1.238727e-07
4.250000e-02 4.332503e-08 1.249598e-07
4.300000e-02 -2.509082e-08 1.244909e-07
4.350000e-02 -3.941839e-08 1.246657e-07
4.400000e-02 -3.272038e-08 1.242540e-07
4.450000e-02 -1.133778e-09 1.248755e-07
4.500000e-02 -1.827267e-08 1.249890e-07
4.550000e-02 2.680378e-07 1.243891e-07
4.600000e-02 1.224221e-06 5.745625e-08
4.650000e-02 -2.366072e-08 1.248633e-07
4.700000e-02 -2.090755e-08 1.247357e-07
4.750000e-02 -2.243611e-08 1.249516e-07
4.800000e-02 -1.705747e-08 1.247653e-07
4.850000e-02 1.722664e-09 1.249419e-07
4.900000e-02 -2.584169e-08 1.247316e-07
4.950000e-02 -6.216919e-08 1.246551e-07
5.000000e-02 7.951920e-07 1.249267e-07
5.050000e-02 -3.866480e-08 1.248933e-07
5.100000e-02 -2.415112e-08 1.249313e-07
5.150000e-02 -1.758215e-08 1.249293e-07
5.200000e-02 -7.341928e-09 1.249341e-07
5.250000e-02 -1.797481e-07 1.248696e-07
5.300000e-02 -2.650344e-08 1.249689e-07
5.350000e-02 -1.439755e-08 1.249474e-07
5.400000e-02 -1.501672e-08 1.248563e-07
5.450000e-02 -8.598608e-09 1.248937e-07
5.500000e-02 -2.325782e-09 1.249637e-07
5.550000e-02 -2.867773e-08 1.249717e-07
5.600000e-02 1.887989e-08 1.248993e-07
5.650000e-02 -2.299710e-08 1.249506e-07
5.700000e-02 -1.720489e-08 1.249775e-07
5.750000e-02 -1.888487e-08 1.249828e-07
5.800000e-02 -1.676981e-08 1.249846e-07
5.850000e-02 -1.796290e-08 1.249890e-07
5.900000e-02 -1.669418e-08 1.249784e-07
5.950000e-02 -2.343212e-08 1.249927e-07
6.000000e-02 -2.797061e-08 1.249613e-07
6.050000e-02 -2.066678e-08 1.249893e-07
6.100000e-02 -2.381578e-08 1.249669e-07
6.150000e-02 -3.714698e-08 1.249920e-07
6.200000e-02 -1.947565e-07 1.249820e-07
6.250000e-02 -2.210474e-08 1.249727e-07
6.300000e-02 -1.983200e-08 1.249937e-07
6.350000e-02 -1.717352e-08 1.249975e-07
6.400000e-02 -1.379136e-08 1.249813e-07
6.450000e-02 -1.387609e-08 1.249620e-07
6.500000e-02 -1.899947e-08 1.249962e-07
6.550000e-02 -1.369371e-08 1.249623e-07
6.600000e-02 -4.225942e-08 1.249884e-07
6.650000e-02 -1.108889e-08 1.249887e-07
6.700000e-02 -1.403664e-08 1.249721e-07
6.750000e-02 -1.813227e-08 1.249758e-07
6.800000e-02 -1.331786e-08 1.249813e-07
6.850000e-02 -2.316329e-08 1.249675e-07
6.900000e-02 -1.299602e-08 1.249923e-07
6.950000e-02 -2.057067e-08 1.249873e-07
7.000000e-02 -8.871073e-09 1.249712e-07
7.050000e-02 -2.839559e-08 1.249934e-07
7.100000e-02 -1.329189e-08 1.249998e-07
7.150000e-02 -8.962938e-09 1.249885e-07
7.200000e-02 -9.133266e-09 1.249845e-07
7.250000e-02 -7.056694e-09 1.249912e-07
7.300000e-02 -6.740067e-09 1.249929e-07
7.350000e-02 -5.765366e-09 1.249898e-07
7.400000e-02 -8.963045e-09 1.249926e-07
7.450000e-02 -5.676527e-09 1.249997e-07
7.500000e-02 -4.042206e-09 1.249947e-07
7.550000e-02 -3.068701e-09 1.249982e-07
7.600000e-02 -3.232306e-09 1.249985e-07
7.650000e-02 -3.227412e-09 1.249965e-07
7.700000e-02 -2.419218e-09 1.249991e-07
7.750000e-02 -2.358024e-09 1.249993e-07
7.800000e-02 -1.242422e-09 1.249917e-07
7.850000e-02 3.615481e-06 1.249987e-07
7.900000e-02 2.241310e-05 1.249945e-07
7.950000e-02 4.901013e-05 1.249932e-07
8.000000e-02 8.077837e-05 1.249990e-07
8.050000e-02 1.163736e-04 1.249942e-07
8.100000e-02 1.549196e-04 1.549193e-07
8.150000e-02 1.957793e-04 1.957787e-07
8.200000e-02 2.384640e-04 2.384523e-07
8.250000e-02 2.825867e-04 2.825829e-07
8.300000e-02 3.278173e-04 3.277987e-07
8.350000e-02 3.738888e-04 3.738390e-07
8.400000e-02 4.206041e-04 4.205650e-07
8.450000e-02 4.677372e-04 4.677108e-07
8.500000e-02 5.151305e-04 5.150733e-07
8.550000e-02 5.626479e-04 5.625471e-07
8.600000e-02 6.102140e-04 6.100387e-07
8.650000e-02 6.575104e-04 6.574425e-07
8.700000e-02 7.046780e-04 7.044914e-07
8.750000e-02 7.515205e-04 7.513162e-07
8.800000e-02 7.979880e-04 7.979387e-07
8.850000e-02 8.440699e-04 8.438933e-07
8.900000e-02 8.894928e-04 8.892516e-07
8.950000e-02 9.344513e-04 9.343354e-07
9.000000e-02 9.788364e-04 9.785818e-07
9.050000e-02 1.022578e-03 1.022458e-06
9.100000e-02 1.065786e-03 1.065609e-06
9.150000e-02 1.108135e-03 1.108011e-06
9.200000e-02 1.149763e-03 1.149608e-06
9.250000e-02 1.190640e-03 1.190383e-06
9.300000e-02 1.230748e-03 1.230561e-06
9.350000e-02 1.270075e-03 1.269833e-06
9.400000e-02 1.308594e-03 1.308384e-06
9.450000e-02 1.346300e-03 1.345931e-06
9.500000e-02 1.383184e-03 1.383148e-06
9.550000e-02 1.419241e-03 1.418933e-06
9.600000e-02 1.454461e-03 1.454241e-06
9.650000e-02 1.488845e-03 1.488578e-06
9.700000e-02 1.522389e-03 1.522074e-06
9.750000e-02 1.555089e-03 1.554702e-06
9.800000e-02 1.586946e-03 1.586832e-06
9.850000e-02 1.617962e-03 1.617600e-06
9.900000e-02 1.648141e-03 1.647909e-06
9.950000e-02 1.677485e-03 1.677151e-06
1.000000e-01 1.705998e-03 1.705600e-06
1.005000e-01 1.733683e-03 1.733193e-06
1.010000e-01 1.760552e-03 1.760480e-06
1.015000e-01 1.786603e-03 1.786101e-06
1.020000e-01 1.811844e-03 1.811530e-06
1.025000e-01 1.836285e-03 1.835935e-06
1.030000e-01 1.859934e-03 1.859495e-06
1.035000e-01 1.882797e-03 1.882776e-06
1.040000e-01 1.904883e-03 1.904632e-06
1.045000e-01 1.926199e-03 1.925678e-06
1.050000e-01 1.946759e-03 1.946588e-06
1.055000e-01 1.966565e-03 1.966208e-06
1.060000e-01 1.985632e-03 1.985201e-06
1.065000e-01 2.003966e-03 2.003610e-06
1.070000e-01 2.021583e-03 2.021497e-06
1.075000e-01 2.038486e-03 2.038197e-06
1.080000e-01 2.054688e-03 2.054492e-06
1.085000e-01 2.070195e-03 2.069730e-06
1.090000e-01 2.085018e-03 2.084419e-06
1.095000e-01 2.099176e-03 2.098966e-06
1.100000e-01 2.112669e-03 2.112565e-06
1.105000e-01 2.125512e-03 2.125249e-06
1.110000e-01 2.137715e-03 2.137701e-06
1.115000e-01 2.149291e-03 2.148630e-06
1.120000e-01 2.160243e-03 2.160038e-06
1.125000e-01 2.170591e-03 2.169971e-06
1.130000e-01 2.180334e-03 2.179770e-06
1.135000e-01 2.189489e-03 2.189479e-06
1.140000e-01 2.198068e-03 2.197762e-06
1.145000e-01 2.206072e-03 2.205986e-06
1.150000e-01 2.213525e-03 2.213511e-06
1.155000e-01 2.220423e-03 2.219824e-06
1.160000e-01 2.226790e-03 2.226493e-06
1.165000e-01 2.232622e-03 2.231960e-06
1.170000e-01 2.237929e-03 2.237449e-06
1.175000e-01 2.242733e-03 2.242348e-06
1.180000e-01 2.247034e-03 2.246634e-06
1.185000e-01 2.250847e-03 2.250547e-06
1.190000e-01 2.254180e-03 2.253668e-06
1.195000e-01 2.257034e-03 2.256924e-06
1.200000e-01 2.259431e-03 2.258938e-06
1.205000e-01 2.261373e-03 2.261120e-06
1.210000e-01 2.262870e-03 2.262776e-06
1.215000e-01 2.263933e-03 2.263227e-06
1.220000e-01 2.264563e-03 2.263884e-06
1.225000e-01 2.264781e-03 2.264779e-06
1.230000e-01 2.264586e-03 2.264492e-06
1.235000e-01 2.263994e-03 2.263731e-06
1.240000e-01 2.263005e-03 2.262540e-06
1.245000e-01 2.261630e-03 2.261623e-06
1.250000e-01 2.259879e-03 2.259614e-06
1.255000e-01 2.252408e-03 2.334742e-06
1.260000e-01 2.234622e-03 2.288689e-06
1.265000e-01 2.212615e-03 2.297778e-06
1.270000e-01 2.186194e-03 2.276829e-06
1.275000e-01 2.156279e-03 2.251191e-06
1.280000e-01 2.123906e-03 2.224312e-06
1.285000e-01 2.088613e-03 2.196394e-06
1.290000e-01 2.051194e-03 2.167542e-06
1.295000e-01 2.011960e-03 2.133495e-06
1.300000e-01 1.970386e-03 2.098898e-06
1.305000e-01 1.927538e-03 2.064634e-06
1.310000e-01 1.882753e-03 2.029477e-06
1.315000e-01 1.836731e-03 1.990469e-06
1.320000e-01 1.789236e-03 1.951874e-06
1.325000e-01 1.740471e-03 1.912282e-06
1.330000e-01 1.690635e-03 1.871166e-06
1.335000e-01 1.639530e-03 1.830816e-06
1.340000e-01 1.587565e-03 1.787893e-06
1.345000e-01 1.534515e-03 1.744577e-06
1.350000e-01 1.480630e-03 1.701617e-06
1.355000e-01 1.425957e-03 1.659361e-06
1.360000e-01 1.370370e-03 1.614857e-06
1.365000e-01 1.314079e-03 1.568751e-06
1.370000e-01 1.257156e-03 1.523969e-06
1.375000e-01 1.199524e-03 1.479467e-06
1.380000e-01 1.141298e-03 1.433639e-06
1.385000e-01 1.082500e-03 1.387193e-06
1.390000e-01 1.023163e-03 1.340745e-06
1.395000e-01 9.633257e-04 1.294657e-06
1.400000e-01 9.030138e-04 1.248416e-06
1.405000e-01 8.422705e-04 1.203656e-06
1.410000e-01 7.811118e-04 1.157654e-06
1.415000e-01 7.195632e-04 1.112149e-06
1.420000e-01 6.576526e-04 1.065683e-06
1.425000e-01 5.954132e-04 1.021336e-06
1.430000e-01 5.328738e-04 9.762152e-07
1.435000e-01 4.700363e-04 9.331865e-07
1.440000e-01 4.069324e-04 8.910363e-07
1.445000e-01 3.435658e-04 8.484580e-07
1.450000e-01 2.800008e-04 8.088062e-07
1.455000e-01 2.162139e-04 7.682672e-07
1.460000e-01 1.522472e-04 7.318930e-07
1.465000e-01 8.808826e-05 6.962712e-07
1.470000e-01 2.376829e-05 6.631258e-07
1.475000e-01 -4.069249e-05 6.329748e-07
1.480000e-01 -1.052724e-04 6.062590e-07
1.485000e-01 -1.699782e-04 5.834890e-07
1.490000e-01 -2.347693e-04 5.638999e-07
1.495000e-01 -2.996547e-04 5.544326e-07
1.500000e-01 -3.646258e-04 5.534951e-07
1.505000e-01 -4.296610e-04 5.525388e-07
1.510000e-01 -4.947455e-04 5.503528e-07
1.515000e-01 -5.598747e-04 5.493186e-07
1.520000e-01 -6.250292e-04 5.594280e-07
1.525000e-01 -6.902037e-04 5.749376e-07
1.530000e-01 -7.553956e-04 5.983467e-07
1.535000e-01 -8.205933e-04 6.233542e-07
1.540000e-01 -8.857760e-04 6.529411e-07
1.545000e-01 -9.509373e-04 6.855907e-07
1.550000e-01 -1.016094e-03 7.201565e-07
1.555000e-01 -1.081201e-03 7.637198e-07
1.560000e-01 -1.146293e-03 8.109008e-07
1.565000e-01 -1.211325e-03 8.584184e-07
1.570000e-01 -1.276315e-03 9.076735e-07
1.575000e-01 -1.341242e-03 9.567473e-07
1.580000e-01 -1.406099e-03 1.006217e-06
1.585000e-01 -1.470890e-03 1.056762e-06
1.590000e-01 -1.535602e-03 1.107302e-06
1.595000e-01 -1.600229e-03 1.158671e-06
1.600000e-01 -1.664765e-03 1.209123e-06
1.605000e-01 -1.729204e-03 1.260383e-06
1.610000e-01 -1.793551e-03 1.312290e-06
1.615000e-01 -1.857785e-03 1.363898e-06
1.620000e-01 -1.921905e-03 1.415636e-06
1.625000e-01 -1.985919e-03 1.467103e-06
1.630000e-01 -2.049799e-03 1.518585e-06
1.635000e-01 -2.113568e-03 1.570843e-06
1.640000e-01 -2.177207e-03 1.622768e-06
1.645000e-01 -2.240723e-03 1.675319e-06
1.650000e-01 -2.304106e-03 1.726316e-06
1.655000e-01 -2.367341e-03 1.778166e-06
1.660000e-01 -2.430452e-03 1.829603e-06
1.665000e-01 -2.493446e-03 1.881895e-06
1.670000e-01 -2.556290e-03 1.932806e-06
1.675000e-01 -2.618995e-03 1.984886e-06
1.680000e-01 -2.681531e-03 2.035962e-06
1.685000e-01 -2.743918e-03 2.087197e-06
1.690000e-01 -2.806142e-03 2.138732e-06
1.695000e-01 -2.868209e-03 2.190114e-06
1.700000e-01 -2.930122e-03 2.241866e-06
1.705000e-01 -2.991865e-03 2.292389e-06
1.710000e-01 -3.053442e-03 2.342477e-06
1.715000e-01 -3.114853e-03 2.394197e-06
1.720000e-01 -3.176089e-03 2.444713e-06
1.725000e-01 -3.237154e-03 2.495377e-06
1.730000e-01 -3.298047e-03 2.545791e-06
1.735000e-01 -3.358752e-03 2.595024e-06
1.740000e-01 -3.419277e-03 2.645819e-06
1.745000e-01 -3.479620e-03 2.695779e-06
1.750000e-01 -3.539785e-03 2.745948e-06
1.755000e-01 -3.599765e-03 2.795235e-06
1.760000e-01 -3.659570e-03 2.843864e-06
1.765000e-01 -3.719188e-03 2.893364e-06
1.770000e-01 -3.778612e-03 2.941724e-06
1.775000e-01 -3.837844e-03 2.991459e-06
1.780000e-01 -3.896899e-03 3.040153e-06
1.785000e-01 -3.955762e-03 3.088841e-06
1.790000e-01 -4.014436e-03 3.136933e-06
1.795000e-01 -4.072906e-03 3.185642e-06
1.800000e-01 -4.131188e-03 3.232315e-06
1.805000e-01 -4.189263e-03 3.281455e-06
1.810000e-01 -4.247152e-03 3.329471e-06
1.815000e-01 -4.304850e-03 3.375360e-06
1.820000e-01 -4.362339e-03 3.423830e-06
1.825000e-01 -4.419651e-03 3.470793e-06
1.830000e-01 -4.476746e-03 3.518762e-06
1.835000e-01 -4.533654e-03 3.565020e-06
1.840000e-01 -4.590390e-03 3.612625e-06
1.845000e-01 -4.646936e-03 3.659052e-06
1.850000e-01 -4.703292e-03 3.706217e-06
1.855000e-01 -4.759433e-03 3.750035e-06
1.860000e-01 -4.815369e-03 3.795724e-06
1.865000e-01 -4.871127e-03 3.842203e-06
1.870000e-01 -4.926676e-03 3.888276e-06
1.875000e-01 -4.982043e-03 3.933358e-06
1.880000e-01 -5.037168e-03 3.979134e-06
1.885000e-01 -5.092101e-03 4.023677e-06
1.890000e-01 -5.146849e-03 4.070748e-06
1.895000e-01 -5.201379e-03 4.114668e-06
1.900000e-01 -5.255707e-03 4.158479e-06
1.905000e-01 -5.309838e-03 4.203150e-06
1.910000e-01 -5.363763e-03 4.246508e-06
1.915000e-01 -5.417485e-03 4.289638e-06
1.920000e-01 -5.471003e-03 4.336123e-06
1.925000e-01 -5.524321e-03 4.378814e-06
1.930000e-01 -5.577437e-03 4.421276e-06
1.935000e-01 -5.630340e-03 4.464621e-06
1.940000e-01 -5.683052e-03 4.506633e-06
1.945000e-01 -5.735579e-03 4.552118e-06
1.950000e-01 -5.787887e-03 4.593699e-06
1.955000e-01 -5.839992e-03 4.635054e-06
1.960000e-01 -5.891899e-03 4.679930e-06
1.965000e-01 -5.943601e-03 4.720854e-06
1.970000e-01 -5.995101e-03 4.761552e-06
1.975000e-01 -6.046389e-03 4.803183e-06
1.980000e-01 -6.097479e-03 4.846131e-06
1.985000e-01 -6.148375e-03 4.886175e-06
1.990000e-01 -6.199074e-03 4.929165e-06
1.995000e-01 -6.249569e-03 4.968704e-06
2.000000e-01 -6.299852e-03 5.009237e-06
2.005000e-01 -6.349938e-03 5.051125e-06
2.010000e-01 -6.399832e-03 5.090009e-06
2.015000e-01 -6.449507e-03 5.132734e-06
2.020000e-01 -6.499002e-03 5.171190e-06
2.025000e-01 -6.548281e-03 5.209391e-06
2.030000e-01 -6.597399e-03 5.251575e-06
2.035000e-01 -6.646298e-03 5.289380e-06
2.040000e-01 -6.694990e-03 5.329883e-06
2.045000e-01 -6.743505e-03 5.368540e-06
2.050000e-01 -6.791802e-03 5.407455e-06
2.055000e-01 -6.839901e-03 5.447240e-06
2.060000e-01 -6.887816e-03 5.485734e-06
2.065000e-01 -6.935532e-03 5.521878e-06
2.070000e-01 -6.983029e-03 5.559726e-06
2.075000e-01 -7.030343e-03 5.601158e-06
2.080000e-01 -7.077481e-03 5.638601e-06
2.085000e-01 -7.124395e-03 5.673760e-06
2.090000e-01 -7.171138e-03 5.713194e-06
2.095000e-01 -7.217674e-03 5.751068e-06
2.100000e-01 -7.264025e-03 5.785648e-06
2.105000e-01 -7.310160e-03 5.824549e-06
2.110000e-01 -7.356134e-03 5.861892e-06
2.115000e-01 -7.401888e-03 5.895826e-06
2.120000e-01 -7.447446e-03 5.932975e-06
2.125000e-01 -7.492826e-03 5.969595e-06
2.130000e-01 -7.538024e-03 6.002842e-06
2.135000e-01 -7.583046e-03 6.042874e-06
2.140000e-01 -7.627834e-03 6.078840e-06
2.145000e-01 -7.672462e-03 6.111228e-06
2.150000e-01 -7.716906e-03 6.148319e-06
2.155000e-01 -7.761166e-03 6.183779e-06
2.160000e-01 -7.805189e-03 6.219028e-06
2.165000e-01 -7.849039e-03 6.254785e-06
2.170000e-01 -7.892706e-03 6.286228e-06
2.175000e-01 -7.936206e-03 6.322869e-06
2.180000e-01 -7.979514e-03 6.355339e-06
2.185000e-01 -8.022653e-03 6.389467e-06
2.190000e-01 -8.065600e-03 6.424949e-06
2.195000e-01 -8.108348e-03 6.458677e-06
2.200000e-01 -8.150911e-03 6.492232e-06
2.205000e-01 -8.193306e-03 6.527181e-06
2.210000e-01 -8.235503e-03 6.559567e-06
2.215000e-01 -8.277516e-03 6.592483e-06
2.220000e-01 -8.319332e-03 6.626463e-06
2.225000e-01 -8.360992e-03 6.655567e-06
2.230000e-01 -8.402449e-03 6.690505e-06
2.235000e-01 -8.443720e-03 6.724246e-06
2.240000e-01 -8.484838e-03 6.752677e-06
2.245000e-01 -8.525775e-03 6.786596e-06
2.250000e-01 -8.566507e-03 6.819718e-06
2.255000e-01 -8.607076e-03 6.850943e-06
2.260000e-01 -8.647466e-03 6.881994e-06
2.265000e-01 -8.687695e-03 6.914566e-06
2.270000e-01 -8.727731e-03 6.945250e-06
2.275000e-01 -8.767590e-03 6.975736e-06
2.280000e-01 -8.807273e-03 7.006047e-06
2.285000e-01 -8.846763e-03 7.037227e-06
2.290000e-01 -8.886095e-03 7.067165e-06
2.295000e-01 -8.925253e-03 7.096903e-06
2.300000e-01 -8.964253e-03 7.128259e-06
2.305000e-01 -9.003062e-03 7.157647e-06
2.310000e-01 -9.041733e-03 7.187425e-06
2.315000e-01 -9.080198e-03 7.216416e-06
2.320000e-01 -9.118529e-03 7.247082e-06
2.325000e-01 -9.156650e-03 7.275689e-06
2.330000e-01 -9.194600e-03 7.304121e-06
2.335000e-01 -9.232339e-03 7.332920e-06
2.340000e-01 -9.269959e-03 7.363542e-06
2.345000e-01 -9.307376e-03 7.391155e-06
2.350000e-01 -9.344628e-03 7.420564e-06
2.355000e-01 -9.381790e-03 7.447842e-06
2.360000e-01 -9.418713e-03 7.471126e-06
2.365000e-01 -9.455438e-03 7.506376e-06
2.370000e-01 -9.492061e-03 7.532974e-06
2.375000e-01 -9.528494e-03 7.559303e-06
2.380000e-01 -9.564743e-03 7.587478e-06
2.385000e-01 -9.600834e-03 7.615689e-06
2.390000e-01 -9.636771e-03 7.641316e-06
2.395000e-01 -9.672548e-03 7.668845e-06
2.400000e-01 -9.708145e-03 7.697890e-06
2.405000e-01 -9.743591e-03 7.722937e-06
2.410000e-01 -9.778854e-03 7.749834e-06
2.415000e-01 -9.813986e-03 7.778361e-06
2.420000e-01 -9.848921e-03 7.802758e-06
2.425000e-01 -9.883761e-03 7.829129e-06
2.430000e-01 -9.918386e-03 7.857038e-06
2.435000e-01 -9.952873e-03 7.876951e-06
2.440000e-01 -9.987186e-03 7.908856e-06
2.445000e-01 -1.002137e-02 7.932228e-06
2.450000e-01 -1.005538e-02 7.957917e-06
2.455000e-01 -1.008920e-02 7.982936e-06
2.460000e-01 -1.012286e-02 8.009520e-06
2.465000e-01 -1.015639e-02 8.031938e-06
2.470000e-01 -1.018976e-02 8.060376e-06
2.475000e-01 -1.022300e-02 8.082445e-06
2.480000e-01 -1.025607e-02 8.108315e-06
2.485000e-01 -1.028894e-02 8.129898e-06
2.490000e-01 -1.032173e-02 8.157712e-06
2.495000e-01 -1.035443e-02 8.179067e-06
2.500000e-01 -1.038712e-02 8.204501e-06
2.505000e-01 -1.041976e-02 8.228085e-06
2.510000e-01 -1.045233e-02 8.253450e-06
2.515000e-01 -1.048497e-02 8.277973e-06
2.520000e-01 -1.051754e-02 8.301302e-06
2.525000e-01 -1.055010e-02 8.326447e-06
2.530000e-01 -1.058263e-02 8.347379e-06
2.535000e-01 -1.061513e-02 8.374905e-06
2.540000e-01 -1.064761e-02 8.395768e-06
2.545000e-01 -1.068006e-02 8.420806e-06
2.550000e-01 -1.071250e-02 8.445828e-06
2.555000e-01 -1.074497e-02 8.469105e-06
2.560000e-01 -1.077737e-02 8.492627e-06
2.565000e-01 -1.080975e-02 8.517524e-06
2.570000e-01 -1.084213e-02 8.539538e-06
2.575000e-01 -1.087447e-02 8.563049e-06
2.580000e-01 -1.090683e-02 8.587679e-06
2.585000e-01 -1.093920e-02 8.613599e-06
2.590000e-01 -1.097147e-02 8.634059e-06
2.595000e-01 -1.100376e-02 8.659053e-06
2.600000e-01 -1.103608e-02 8.679892e-06
2.605000e-01 -1.106837e-02 8.706596e-06
2.610000e-01 -1.110066e-02 8.730655e-06
2.615000e-01 -1.113292e-02 8.751796e-06
2.620000e-01 -1.116518e-02 8.780350e-06
2.625000e-01 -1.119743e-02 8.801882e-06
2.630000e-01 -1.122970e-02 8.823657e-06
2.635000e-01 -1.126187e-02 8.848253e-06
2.640000e-01 -1.129414e-02 8.873177e-06
2.645000e-01 -1.132633e-02 8.898237e-06
2.650000e-01 -1.135855e-02 8.920739e-06
2.655000e-01 -1.139076e-02 8.943458e-06
2.660000e-01 -1.142294e-02 8.969193e-06
2.665000e-01 -1.145515e-02 8.992339e-06
2.670000e-01 -1.148735e-02 9.014311e-06
2.675000e-01 -1.151958e-02 9.040470e-06
2.680000e-01 -1.155179e-02 9.064032e-06
2.685000e-01 -1.158401e-02 9.082736e-06
2.690000e-01 -1.161617e-02 9.104485e-06
2.695000e-01 -1.164838e-02 9.126944e-06
2.700000e-01 -1.168058e-02 9.153535e-06
2.705000e-01 -1.171282e-02 9.178064e-06
2.710000e-01 -1.174503e-02 9.205701e-06
2.715000e-01 -1.177728e-02 9.225348e-06
2.720000e-01 -1.180950e-02 9.248665e-06
2.725000e-01 -1.184177e-02 9.275266e-06
2.730000e-01 -1.187401e-02 9.300609e-06
2.735000e-01 -1.190628e-02 9.320757e-06
2.740000e-01 -1.193847e-02 9.341039e-06
2.745000e-01 -1.197076e-02 9.369573e-06
2.750000e-01 -1.200306e-02 9.390625e-06
2.755000e-01 -1.203532e-02 9.417189e-06
2.760000e-01 -1.206766e-02 9.441481e-06
2.765000e-01 -1.209999e-02 9.462863e-06
2.770000e-01 -1.213230e-02 9.484369e-06
2.775000e-01 -1.216466e-02 9.506168e-06
2.780000e-01 -1.219695e-02 9.537257e-06
2.785000e-01 -1.222934e-02 9.559506e-06
2.790000e-01 -1.226175e-02 9.581993e-06
2.795000e-01 -1.229410e-02 9.607912e-06
2.800000e-01 -1.232654e-02 9.630861e-06
2.805000e-01 -1.235905e-02 9.654004e-06
2.810000e-01 -1.239147e-02 9.671962e-06
2.815000e-01 -1.242397e-02 9.695484e-06
2.820000e-01 -1.245644e-02 9.727078e-06
2.825000e-01 -1.248893e-02 9.748774e-06
2.830000e-01 -1.252147e-02 9.766071e-06
2.835000e-01 -1.255402e-02 9.793532e-06
2.840000e-01 -1.258659e-02 9.817713e-06
2.845000e-01 -1.261919e-02 9.835547e-06
2.850000e-01 -1.265187e-02 9.864378e-06
2.855000e-01 -1.268453e-02 9.892499e-06
2.860000e-01 -1.271721e-02 9.910627e-06
2.865000e-01 -1.274994e-02 9.935838e-06
2.870000e-01 -1.278263e-02 9.964826e-06
2.875000e-01 -1.281537e-02 9.976522e-06
2.880000e-01 -1.284817e-02 1.000738e-05
2.885000e-01 -1.288101e-02 1.003350e-05
2.890000e-01 -1.291389e-02 1.005631e-05
2.895000e-01 -1.294676e-02 1.008063e-05
2.900000e-01 -1.297967e-02 1.010002e-05
2.905000e-01 -1.301261e-02 1.012839e-05
2.910000e-01 -1.304557e-02 1.015528e-05
2.915000e-01 -1.307863e-02 1.017517e-05
2.920000e-01 -1.311163e-02 1.019508e-05
2.925000e-01 -1.314471e-02 1.022662e-05
2.930000e-01 -1.317783e-02 1.024456e-05
2.935000e-01 -1.321101e-02 1.027255e-05
2.940000e-01 -1.324424e-02 1.029692e-05
2.945000e-01 -1.327742e-02 1.031758e-05
2.950000e-01 -1.331072e-02 1.034646e-05
2.955000e-01 -1.334403e-02 1.036513e-05
2.960000e-01 -1.337737e-02 1.039832e-05
2.965000e-01 -1.341077e-02 1.041988e-05
2.970000e-01 -1.344420e-02 1.044167e-05
2.975000e-01 -1.347768e-02 1.046366e-05
2.980000e-01 -1.351123e-02 1.048768e-05
2.985000e-01 -1.354482e-02 1.051816e-05
2.990000e-01 -1.357836e-02 1.054064e-05
2.995000e-01 -1.361202e-02 1.055879e-05
3.000000e-01 -1.364575e-02 1.058762e-05
3.005000e-01 -1.367950e-02 1.061064e-05
3.010000e-01 -1.371329e-02 1.063394e-05
3.015000e-01 -1.374717e-02 1.066157e-05
3.020000e-01 -1.378106e-02 1.068542e-05
3.025000e-01 -1.381501e-02 1.070956e-05
3.030000e-01 -1.384900e-02 1.073398e-05
3.035000e-01 -1.388308e-02 1.076285e-05
3.040000e-01 -1.391718e-02 1.078469e-05
3.045000e-01 -1.395133e-02 1.080956e-05
3.050000e-01 -1.398557e-02 1.083894e-05
3.055000e-01 -1.401982e-02 1.086131e-05
3.060000e-01 -1.405414e-02 1.088662e-05
3.065000e-01 -1.408851e-02 1.091226e-05
3.070000e-01 -1.412287e-02 1.093266e-05
3.075000e-01 -1.415729e-02 1.095852e-05
3.080000e-01 -1.419172e-02 1.098420e-05
3.085000e-01 -1.422626e-02 1.101007e-05
3.090000e-01 -1.426090e-02 1.104014e-05
3.095000e-01 -1.429553e-02 1.105602e-05
3.100000e-01 -1.433025e-02 1.108158e-05
3.105000e-01 -1.436504e-02 1.110707e-05
3.110000e-01 -1.439980e-02 1.113698e-05
3.115000e-01 -1.443471e-02 1.116239e-05
3.120000e-01 -1.446969e-02 1.118776e-05
3.125000e-01 -1.450468e-02 1.121297e-05
3.130000e-01 -1.453996e-02 1.124013e-05
3.135000e-01 -1.457525e-02 1.126051e-05
3.140000e-01 -1.461055e-02 1.128547e-05
3.145000e-01 -1.464598e-02 1.131033e-05
3.150000e-01 -1.468148e-02 1.133507e-05
3.155000e-01 -1.471702e-02 1.136442e-05
3.160000e-01 -1.475254e-02 1.138874e-05
3.165000e-01 -1.478831e-02 1.141317e-05
3.170000e-01 -1.482403e-02 1.143729e-05
3.175000e-01 -1.485990e-02 1.147609e-05
3.180000e-01 -1.489572e-02 1.149985e-05
3.185000e-01 -1.493178e-02 1.152372e-05
3.190000e-01 -1.496780e-02 1.154732e-05
3.195000e-01 -1.500394e-02 1.157568e-05
3.200000e-01 -1.504012e-02 1.159904e-05
3.205000e-01 -1.507637e-02 1.162232e-05
3.210000e-01 -1.511274e-02 1.165471e-05
3.215000e-01 -1.514919e-02 1.168266e-05
3.220000e-01 -1.518563e-02 1.170551e-05
3.225000e-01 -1.522232e-02 1.172844e-05
3.230000e-01 -1.525887e-02 1.175773e-05
3.235000e-01 -1.529565e-02 1.178519e-05
3.240000e-01 -1.533251e-02 1.181671e-05
3.245000e-01 -1.536942e-02 1.183895e-05
3.250000e-01 -1.540651e-02 1.186630e-05
3.255000e-01 -1.544363e-02 1.189752e-05
3.260000e-01 -1.548085e-02 1.191682e-05
3.265000e-01 -1.551809e-02 1.194779e-05
3.270000e-01 -1.555548e-02 1.197492e-05
3.275000e-01 -1.559294e-02 1.200605e-05
3.280000e-01 -1.563047e-02 1.202803e-05
3.285000e-01 -1.566812e-02 1.205927e-05
3.290000e-01 -1.570580e-02 1.208682e-05
3.295000e-01 -1.574355e-02 1.210890e-05
3.300000e-01 -1.578148e-02 1.214037e-05
3.305000e-01 -1.581948e-02 1.216266e-05
3.310000e-01 -1.585750e-02 1.219974e-05
3.315000e-01 -1.589569e-02 1.222218e-05
3.320000e-01 -1.593399e-02 1.224471e-05
3.325000e-01 -1.597240e-02 1.227666e-05
3.330000e-01 -1.601085e-02 1.230493e-05
3.335000e-01 -1.604947e-02 1.233471e-05
3.340000e-01 -1.608816e-02 1.235729e-05
3.345000e-01 -1.612693e-02 1.238934e-05
3.350000e-01 -1.616588e-02 1.241784e-05
3.355000e-01 -1.620491e-02 1.245024e-05
3.360000e-01 -1.624396e-02 1.247321e-05
3.365000e-01 -1.628321e-02 1.250589e-05
3.370000e-01 -1.632258e-02 1.253491e-05
3.375000e-01 -1.636201e-02 1.255831e-05
3.380000e-01 -1.640152e-02 1.259140e-05
3.385000e-01 -1.644118e-02 1.261505e-05
3.390000e-01 -1.648096e-02 1.264484e-05
3.395000e-01 -1.652086e-02 1.267847e-05
3.400000e-01 -1.656085e-02 1.270252e-05
3.405000e-01 -1.660093e-02 1.273646e-05
3.410000e-01 -1.664120e-02 1.276686e-05
3.415000e-01 -1.668153e-02 1.279131e-05
3.420000e-01 -1.672202e-02 1.282585e-05
3.425000e-01 -1.676260e-02 1.284728e-05
3.430000e-01 -1.680321e-02 1.288792e-05
3.435000e-01 -1.684402e-02 1.291265e-05
3.440000e-01 -1.688506e-02 1.293745e-05
3.445000e-01 -1.692614e-02 1.296889e-05
3.450000e-01 -1.696728e-02 1.300019e-05
3.455000e-01 -1.700856e-02 1.303546e-05
3.460000e-01 -1.704999e-02 1.306086e-05
3.465000e-01 -1.709155e-02 1.308643e-05
3.470000e-01 -1.713319e-02 1.311860e-05
3.475000e-01 -1.717497e-02 1.315184e-05
3.480000e-01 -1.721692e-02 1.317774e-05
3.485000e-01 -1.725903e-02 1.321417e-05
3.490000e-01 -1.730119e-02 1.324697e-05
3.495000e-01 -1.734353e-02 1.327343e-05
3.500000e-01 -1.738601e-02 1.330008e-05
3.505000e-01 -1.742859e-02 1.333738e-05
3.510000e-01 -1.747141e-02 1.336449e-05
3.515000e-01 -1.751425e-02 1.339843e-05
3.520000e-01 -1.755728e-02 1.342588e-05
3.525000e-01 -1.760041e-02 1.346007e-05
3.530000e-01 -1.764372e-02 1.348758e-05
3.535000e-01 -1.768722e-02 1.352203e-05
3.540000e-01 -1.773082e-02 1.354995e-05
3.545000e-01 -1.777452e-02 1.358894e-05
3.550000e-01 -1.781848e-02 1.361738e-05
3.555000e-01 -1.786256e-02 1.365281e-05
3.560000e-01 -1.790674e-02 1.368165e-05
3.565000e-01 -1.795100e-02 1.371062e-05
3.570000e-01 -1.799556e-02 1.373990e-05
3.575000e-01 -1.804021e-02 1.378750e-05
3.580000e-01 -1.808499e-02 1.381725e-05
3.585000e-01 -1.812983e-02 1.384732e-05
3.590000e-01 -1.817493e-02 1.387750e-05
3.595000e-01 -1.822023e-02 1.391058e-05
3.600000e-01 -1.826565e-02 1.394100e-05
3.605000e-01 -1.831122e-02 1.397162e-05
3.610000e-01 -1.835695e-02 1.400246e-05
3.615000e-01 -1.840281e-02 1.404516e-05
3.620000e-01 -1.844886e-02 1.407655e-05
3.625000e-01 -1.849509e-02 1.410818e-05
3.630000e-01 -1.854155e-02 1.415212e-05
3.635000e-01 -1.858810e-02 1.418427e-05
3.640000e-01 -1.863475e-02 1.421663e-05
3.645000e-01 -1.868172e-02 1.424933e-05
3.650000e-01 -1.872879e-02 1.427928e-05
3.655000e-01 -1.877608e-02 1.431960e-05
3.660000e-01 -1.882349e-02 1.435284e-05
3.665000e-01 -1.887113e-02 1.437823e-05
3.670000e-01 -1.891882e-02 1.441141e-05
3.675000e-01 -1.896683e-02 1.445739e-05
3.680000e-01 -1.901495e-02 1.449120e-05
3.685000e-01 -1.906318e-02 1.452526e-05
3.690000e-01 -1.911174e-02 1.455968e-05
3.695000e-01 -1.916041e-02 1.459434e-05
3.700000e-01 -1.920920e-02 1.463717e-05
3.705000e-01 -1.925824e-02 1.466938e-05
3.710000e-01 -1.930747e-02 1.470444e-05
3.715000e-01 -1.935688e-02 1.473980e-05
3.720000e-01 -1.940643e-02 1.478230e-05
3.725000e-01 -1.945619e-02 1.480515e-05
3.730000e-01 -1.950618e-02 1.484120e-05
3.735000e-01 -1.955645e-02 1.487762e-05
3.740000e-01 -1.960675e-02 1.491420e-05
3.745000e-01 -1.965736e-02 1.495947e-05
3.750000e-01 -1.970806e-02 1.499667e-05
3.755000e-01 -1.975916e-02 1.503414e-05
3.760000e-01 -1.981039e-02 1.505870e-05
3.765000e-01 -1.986172e-02 1.510527e-05
3.770000e-01 -1.991332e-02 1.514376e-05
3.775000e-01 -1.996513e-02 1.518267e-05
3.780000e-01 -2.001714e-02 1.522155e-05
3.785000e-01 -2.006933e-02 1.524722e-05
3.790000e-01 -2.012191e-02 1.529547e-05
3.795000e-01 -2.017457e-02 1.533564e-05
3.800000e-01 -2.022744e-02 1.537045e-05
3.805000e-01 -2.028052e-02 1.541074e-05
3.810000e-01 -2.033372e-02 1.544575e-05
3.815000e-01 -2.038725e-02 1.548659e-05
3.820000e-01 -2.044100e-02 1.552781e-05
3.825000e-01 -2.049497e-02 1.556949e-05
3.830000e-01 -2.054922e-02 1.559705e-05
3.835000e-01 -2.060349e-02 1.564800e-05
3.840000e-01 -2.065815e-02 1.568530e-05
3.845000e-01 -2.071313e-02 1.572807e-05
3.850000e-01 -2.076821e-02 1.575633e-05
3.855000e-01 -2.082356e-02 1.579956e-05
3.860000e-01 -2.087909e-02 1.585234e-05
3.865000e-01 -2.093497e-02 1.588157e-05
3.870000e-01 -2.099094e-02 1.592596e-05
3.875000e-01 -2.104748e-02 1.597066e-05
3.880000e-01 -2.110393e-02 1.600976e-05
3.885000e-01 -2.116073e-02 1.605530e-05
3.890000e-01 -2.121783e-02 1.608595e-05
3.895000e-01 -2.127503e-02 1.613213e-05
3.900000e-01 -2.133258e-02 1.617883e-05
3.905000e-01 -2.139051e-02 1.621578e-05
3.910000e-01 -2.144857e-02 1.626258e-05
3.915000e-01 -2.150689e-02 1.630610e-05
3.920000e-01 -2.156551e-02 1.633734e-05
3.925000e-01 -2.162435e-02 1.638468e-05
3.930000e-01 -2.168339e-02 1.644198e-05
3.935000e-01 -2.174270e-02 1.647401e-05
3.940000e-01 -2.180234e-02 1.652267e-05
3.945000e-01 -2.186229e-02 1.655546e-05
3.950000e-01 -2.192247e-02 1.660486e-05
3.955000e-01 -2.198304e-02 1.664806e-05
3.960000e-01 -2.204352e-02 1.669837e-05
3.965000e-01 -2.210457e-02 1.673246e-05
3.970000e-01 -2.216586e-02 1.678354e-05
3.975000e-01 -2.222744e-02 1.681143e-05
3.980000e-01 -2.228929e-02 1.688006e-05
3.985000e-01 -2.235154e-02 1.690862e-05
3.990000e-01 -2.241397e-02 1.696140e-05
3.995000e-01 -2.247663e-02 1.699724e-05
4.000000e-01 -2.253982e-02 1.706143e-05
4.005000e-01 -2.260306e-02 1.709799e-05
4.010000e-01 -2.266646e-02 1.713500e-05
4.015000e-01 -2.273043e-02 1.720037e-05
4.020000e-01 -2.279469e-02 1.723808e-05
4.025000e-01 -2.285919e-02 1.729261e-05
4.030000e-01 -2.292395e-02 1.733091e-05
4.035000e-01 -2.298912e-02 1.736958e-05
4.040000e-01 -2.305448e-02 1.743761e-05
4.045000e-01 -2.312017e-02 1.747145e-05
4.050000e-01 -2.318623e-02 1.752881e-05
4.055000e-01 -2.325266e-02 1.756824e-05
4.060000e-01 -2.331944e-02 1.763748e-05
4.065000e-01 -2.338640e-02 1.767753e-05
4.070000e-01 -2.345381e-02 1.771819e-05
4.075000e-01 -2.352149e-02 1.777811e-05
4.080000e-01 -2.358944e-02 1.781241e-05
4.085000e-01 -2.365786e-02 1.788368e-05
4.090000e-01 -2.372659e-02 1.792529e-05
4.095000e-01 -2.379555e-02 1.796706e-05
4.100000e-01 -2.386490e-02 1.802883e-05
4.105000e-01 -2.393479e-02 1.807179e-05
4.110000e-01 -2.400477e-02 1.811475e-05
4.115000e-01 -2.407496e-02 1.818939e-05
4.120000e-01 -2.414577e-02 1.823341e-05
4.125000e-01 -2.421681e-02 1.827760e-05
4.130000e-01 -2.428833e-02 1.832237e-05
4.135000e-01 -2.436014e-02 1.838782e-05
4.140000e-01 -2.443234e-02 1.844488e-05
4.145000e-01 -2.450482e-02 1.849074e-05
4.150000e-01 -2.457766e-02 1.853689e-05
4.155000e-01 -2.465107e-02 1.860413e-05
4.160000e-01 -2.472466e-02 1.865074e-05
4.165000e-01 -2.479868e-02 1.870975e-05
4.170000e-01 -2.487302e-02 1.875689e-05
4.175000e-01 -2.494788e-02 1.880428e-05
4.180000e-01 -2.502306e-02 1.887276e-05
4.185000e-01 -2.509855e-02 1.892059e-05
4.190000e-01 -2.517449e-02 1.898106e-05
4.195000e-01 -2.525077e-02 1.902931e-05
4.200000e-01 -2.532752e-02 1.909916e-05
4.205000e-01 -2.540473e-02 1.914810e-05
4.210000e-01 -2.548221e-02 1.919725e-05
4.215000e-01 -2.556031e-02 1.925908e-05
4.220000e-01 -2.563854e-02 1.933009e-05
4.225000e-01 -2.571738e-02 1.938014e-05
4.230000e-01 -2.579646e-02 1.942526e-05
4.235000e-01 -2.587607e-02 1.949669e-05
4.240000e-01 -2.595602e-02 1.953981e-05
4.245000e-01 -2.603656e-02 1.962373e-05
4.250000e-01 -2.611751e-02 1.967380e-05
4.255000e-01 -2.619875e-02 1.972402e-05
4.260000e-01 -2.628063e-02 1.979655e-05
4.265000e-01 -2.636274e-02 1.984749e-05
4.270000e-01 -2.644534e-02 1.991216e-05
4.275000e-01 -2.652834e-02 1.996375e-05
4.280000e-01 -2.661185e-02 2.003770e-05
4.285000e-01 -2.669588e-02 2.009018e-05
4.290000e-01 -2.678022e-02 2.014280e-05
4.295000e-01 -2.686519e-02 2.023144e-05
4.300000e-01 -2.695045e-02 2.028486e-05
4.305000e-01 -2.703632e-02 2.033876e-05
4.310000e-01 -2.712265e-02 2.039300e-05
4.315000e-01 -2.720924e-02 2.046990e-05
4.320000e-01 -2.729652e-02 2.052487e-05
4.325000e-01 -2.738423e-02 2.059373e-05
4.330000e-01 -2.747255e-02 2.067238e-05
4.335000e-01 -2.756113e-02 2.072848e-05
4.340000e-01 -2.765034e-02 2.078501e-05
4.345000e-01 -2.773990e-02 2.084174e-05
4.350000e-01 -2.783028e-02 2.093638e-05
4.355000e-01 -2.792083e-02 2.099400e-05
4.360000e-01 -2.801204e-02 2.105224e-05
4.365000e-01 -2.810360e-02 2.111062e-05
4.370000e-01 -2.819560e-02 2.119282e-05
4.375000e-01 -2.828834e-02 2.125216e-05
4.380000e-01 -2.838154e-02 2.132611e-05
4.385000e-01 -2.847532e-02 2.138634e-05
4.390000e-01 -2.856954e-02 2.147087e-05
4.395000e-01 -2.866437e-02 2.153200e-05
4.400000e-01 -2.875959e-02 2.159335e-05
4.405000e-01 -2.885523e-02 2.167018e-05
4.410000e-01 -2.895160e-02 2.175682e-05
4.415000e-01 -2.904858e-02 2.181971e-05
4.420000e-01 -2.914612e-02 2.188307e-05
4.425000e-01 -2.924405e-02 2.194672e-05
4.430000e-01 -2.934248e-02 2.201114e-05
4.435000e-01 -2.944171e-02 2.211560e-05
4.440000e-01 -2.954132e-02 2.218061e-05
4.445000e-01 -2.964149e-02 2.224602e-05
4.450000e-01 -2.974240e-02 2.231208e-05
4.455000e-01 -2.984372e-02 2.237842e-05
4.460000e-01 -2.994586e-02 2.247088e-05
4.465000e-01 -3.004823e-02 2.255431e-05
4.470000e-01 -3.015130e-02 2.262220e-05
4.475000e-01 -3.025512e-02 2.269069e-05
4.480000e-01 -3.035938e-02 2.275948e-05
4.485000e-01 -3.046447e-02 2.285492e-05
4.490000e-01 -3.057004e-02 2.294085e-05
4.495000e-01 -3.067627e-02 2.301132e-05
4.500000e-01 -3.078294e-02 2.308218e-05
4.505000e-01 -3.089040e-02 2.315366e-05
4.510000e-01 -3.099830e-02 2.322546e-05
4.515000e-01 -3.110692e-02 2.332433e-05
4.520000e-01 -3.121619e-02 2.341376e-05
4.525000e-01 -3.132606e-02 2.346048e-05
4.530000e-01 -3.143674e-02 2.355246e-05
4.535000e-01 -3.154772e-02 2.365198e-05
4.540000e-01 -3.165977e-02 2.372566e-05
4.545000e-01 -3.177212e-02 2.379956e-05
4.550000e-01 -3.188501e-02 2.389142e-05
4.555000e-01 -3.199884e-02 2.396659e-05
4.560000e-01 -3.211325e-02 2.406971e-05
4.565000e-01 -3.222823e-02 2.414592e-05
4.570000e-01 -3.234423e-02 2.422300e-05
4.575000e-01 -3.246055e-02 2.430028e-05
4.580000e-01 -3.257743e-02 2.439597e-05
4.585000e-01 -3.269519e-02 2.450258e-05
4.590000e-01 -3.281354e-02 2.458167e-05
4.595000e-01 -3.293259e-02 2.466133e-05
4.600000e-01 -3.305250e-02 2.474182e-05
4.605000e-01 -3.317311e-02 2.482278e-05
4.610000e-01 -3.329435e-02 2.492210e-05
4.615000e-01 -3.341618e-02 2.500413e-05
4.620000e-01 -3.353899e-02 2.511606e-05
4.625000e-01 -3.366223e-02 2.519935e-05
4.630000e-01 -3.378618e-02 2.528237e-05
4.635000e-01 -3.391123e-02 2.536706e-05
4.640000e-01 -3.403662e-02 2.545204e-05
4.645000e-01 -3.416286e-02 2.555611e-05
4.650000e-01 -3.428971e-02 2.564229e-05
4.655000e-01 -3.441747e-02 2.572923e-05
4.660000e-01 -3.454588e-02 2.584713e-05
4.665000e-01 -3.467524e-02 2.595451e-05
4.670000e-01 -3.480503e-02 2.603905e-05
4.675000e-01 -3.493576e-02 2.612711e-05
4.680000e-01 -3.506704e-02 2.621567e-05
4.685000e-01 -3.519926e-02 2.630499e-05
4.690000e-01 -3.533205e-02 2.639485e-05
4.695000e-01 -3.546555e-02 2.653671e-05
4.700000e-01 -3.559985e-02 2.662809e-05
4.705000e-01 -3.573511e-02 2.672030e-05
4.710000e-01 -3.587114e-02 2.681312e-05
4.715000e-01 -3.600773e-02 2.690654e-05
4.720000e-01 -3.614510e-02 2.700047e-05
4.725000e-01 -3.628330e-02 2.711591e-05
4.730000e-01 -3.642221e-02 2.721142e-05
4.735000e-01 -3.656211e-02 2.730771e-05
4.740000e-01 -3.670278e-02 2.740462e-05
4.745000e-01 -3.684413e-02 2.753520e-05
4.750000e-01 -3.698616e-02 2.763347e-05
4.755000e-01 -3.712898e-02 2.773239e-05
4.760000e-01 -3.727265e-02 2.785373e-05
4.765000e-01 -3.741726e-02 2.795439e-05
4.770000e-01 -3.756244e-02 2.805547e-05
4.775000e-01 -3.770840e-02 2.815740e-05
4.780000e-01 -3.785538e-02 2.826008e-05
4.785000e-01 -3.800293e-02 2.836335e-05
4.790000e-01 -3.815164e-02 2.848911e-05
4.795000e-01 -3.830100e-02 2.859410e-05
4.800000e-01 -3.845115e-02 2.869963e-05
4.805000e-01 -3.860173e-02 2.879007e-05
4.810000e-01 -3.875325e-02 2.889655e-05
4.815000e-01 -3.890571e-02 2.902627e-05
4.820000e-01 -3.905904e-02 2.913445e-05
4.825000e-01 -3.921294e-02 2.924325e-05
4.830000e-01 -3.936801e-02 2.937590e-05
4.835000e-01 -3.952372e-02 2.948635e-05
4.840000e-01 -3.968022e-02 2.959751e-05
4.845000e-01 -3.983751e-02 2.971477e-05
4.850000e-01 -3.999511e-02 2.982685e-05
4.855000e-01 -4.015397e-02 2.993990e-05
4.860000e-01 -4.031362e-02 3.005383e-05
4.865000e-01 -4.047380e-02 3.016820e-05
4.870000e-01 -4.063475e-02 3.028333e-05
4.875000e-01 -4.079672e-02 3.039917e-05
4.880000e-01 -4.095921e-02 3.051577e-05
4.885000e-01 -4.112256e-02 3.065772e-05
4.890000e-01 -4.128657e-02 3.077571e-05
4.895000e-01 -4.145159e-02 3.089455e-05
4.900000e-01 -4.161736e-02 3.101419e-05
4.905000e-01 -4.178371e-02 3.115954e-05
4.910000e-01 -4.195071e-02 3.128040e-05
4.915000e-01 -4.211844e-02 3.140185e-05
4.920000e-01 -4.228703e-02 3.148405e-05
4.925000e-01 -4.245620e-02 3.160661e-05
4.930000e-01 -4.262634e-02 3.173001e-05
4.935000e-01 -4.279693e-02 3.185397e-05
4.940000e-01 -4.296837e-02 3.200380e-05
4.945000e-01 -4.314060e-02 3.212931e-05
4.950000e-01 -4.331351e-02 3.225557e-05
4.955000e-01 -4.348681e-02 3.238230e-05
4.960000e-01 -4.366104e-02 3.250974e-05
4.965000e-01 -4.383565e-02 3.263757e-05
4.970000e-01 -4.401116e-02 3.276647e-05
4.975000e-01 -4.418716e-02 3.285322e-05
4.980000e-01 -4.436391e-02 3.302947e-05
4.985000e-01 -4.454097e-02 3.315981e-05
4.990000e-01 -4.471862e-02 3.329068e-05
4.995000e-01 -4.489684e-02 3.342227e-05
5.000000e-01 -4.507589e-02 3.355457e-05
5.005000e-01 -4.525519e-02 3.368744e-05
5.010000e-01 -4.543548e-02 3.384804e-05
5.015000e-01 -4.561596e-02 3.393761e-05
5.020000e-01 -4.579706e-02 3.407199e-05
5.025000e-01 -4.597863e-02 3.420691e-05
5.030000e-01 -4.616037e-02 3.434229e-05
5.035000e-01 -4.634254e-02 3.447804e-05
5.040000e-01 -4.652529e-02 3.464189e-05
5.045000e-01 -4.670840e-02 3.473288e-05
5.050000e-01 -4.689202e-02 3.487012e-05
5.055000e-01 -4.707599e-02 3.500784e-05
5.060000e-01 -4.725998e-02 3.514579e-05
5.065000e-01 -4.744457e-02 3.528431e-05
5.070000e-01 -4.762913e-02 3.542320e-05
5.075000e-01 -4.781390e-02 3.554446e-05
5.080000e-01 -4.799922e-02 3.568391e-05
5.085000e-01 -4.818474e-02 3.582369e-05
5.090000e-01 -4.837011e-02 3.596370e-05
5.095000e-01 -4.855592e-02 3.610429e-05
5.100000e-01 -4.874168e-02 3.619628e-05
5.105000e-01 -4.892786e-02 3.636755e-05
5.110000e-01 -4.911357e-02 3.650843e-05
5.115000e-01 -4.929928e-02 3.664967e-05
5.120000e-01 -4.948496e-02 3.679091e-05
5.125000e-01 -4.967074e-02 3.688252e-05
5.130000e-01 -4.985658e-02 3.702429e-05
5.135000e-01 -5.004228e-02 3.716621e-05
5.140000e-01 -5.022761e-02 3.734021e-05
5.145000e-01 -5.041260e-02 3.748204e-05
5.150000e-01 -5.059750e-02 3.757264e-05
5.155000e-01 -5.078193e-02 3.771449e-05
5.160000e-01 -5.096636e-02 3.785634e-05
5.165000e-01 -5.115008e-02 3.799798e-05
5.170000e-01 -5.133334e-02 3.812002e-05
5.175000e-01 -5.151616e-02 3.826133e-05
5.180000e-01 -5.169846e-02 3.840246e-05
5.185000e-01 -5.188055e-02 3.854364e-05
5.190000e-01 -5.206185e-02 3.863113e-05
5.195000e-01 -5.224267e-02 3.877156e-05
5.200000e-01 -5.242243e-02 3.891178e-05
5.205000e-01 -5.260122e-02 3.908571e-05
5.210000e-01 -5.277958e-02 3.917077e-05
5.215000e-01 -5.295726e-02 3.930981e-05
5.220000e-01 -5.313402e-02 3.944858e-05
5.225000e-01 -5.330964e-02 3.953138e-05
5.230000e-01 -5.348440e-02 3.966887e-05
5.235000e-01 -5.365772e-02 3.980573e-05
5.240000e-01 -5.382968e-02 3.997738e-05
5.245000e-01 -5.400129e-02 4.006193e-05
5.250000e-01 -5.417101e-02 4.019635e-05
5.255000e-01 -5.433978e-02 4.033016e-05
5.260000e-01 -5.450699e-02 4.040603e-05
5.265000e-01 -5.467258e-02 4.053817e-05
5.270000e-01 -5.483703e-02 4.066958e-05
5.275000e-01 -5.499993e-02 4.080010e-05
5.280000e-01 -5.516078e-02 4.090836e-05
5.285000e-01 -5.532037e-02 4.103673e-05
5.290000e-01 -5.547782e-02 4.116403e-05
5.295000e-01 -5.563364e-02 4.123117e-05
5.300000e-01 -5.578739e-02 4.135600e-05
5.305000e-01 -5.593957e-02 4.147990e-05
5.310000e-01 -5.608893e-02 4.158014e-05
5.315000e-01 -5.623702e-02 4.170152e-05
5.320000e-01 -5.638297e-02 4.182149e-05
5.325000e-01 -5.652651e-02 4.187946e-05
5.330000e-01 -5.666797e-02 4.199645e-05
5.335000e-01 -5.680670e-02 4.211193e-05
5.340000e-01 -5.694369e-02 4.216368e-05
5.345000e-01 -5.707729e-02 4.231437e-05
5.350000e-01 -5.720898e-02 4.242533e-05
5.355000e-01 -5.733763e-02 4.244452e-05
5.360000e-01 -5.746428e-02 4.258952e-05
5.365000e-01 -5.758755e-02 4.269490e-05
5.370000e-01 -5.770822e-02 4.273571e-05
5.375000e-01 -5.782623e-02 4.283703e-05
5.380000e-01 -5.794111e-02 4.287357e-05
5.385000e-01 -5.805303e-02 4.300981e-05
5.390000e-01 -5.816206e-02 4.310536e-05
5.395000e-01 -5.826778e-02 4.313522e-05
5.400000e-01 -5.837011e-02 4.322622e-05
5.405000e-01 -5.846921e-02 4.331515e-05
5.410000e-01 -5.856522e-02 4.333779e-05
5.415000e-01 -5.865767e-02 4.342494e-05
5.420000e-01 -5.874719e-02 4.348264e-05
5.425000e-01 -5.883319e-02 4.356182e-05
5.430000e-01 -5.891569e-02 4.363892e-05
5.435000e-01 -5.899400e-02 4.364868e-05
5.440000e-01 -5.906933e-02 4.372042e-05
5.445000e-01 -5.914099e-02 4.378944e-05
5.450000e-01 -5.920849e-02 4.383296e-05
5.455000e-01 -5.927270e-02 4.389686e-05
5.460000e-01 -5.933291e-02 4.389306e-05
5.465000e-01 -5.938907e-02 4.395153e-05
5.470000e-01 -5.944137e-02 4.400732e-05
5.475000e-01 -5.948997e-02 4.399500e-05
5.480000e-01 -5.953441e-02 4.404494e-05
5.485000e-01 -5.957483e-02 4.406924e-05
5.490000e-01 -5.961215e-02 4.412774e-05
5.495000e-01 -5.964479e-02 4.410188e-05
5.500000e-01 -5.967317e-02 4.413896e-05
5.505000e-01 -5.969789e-02 4.417322e-05
5.510000e-01 -5.971830e-02 4.413845e-05
5.515000e-01 -5.973438e-02 4.416659e-05
5.520000e-01 -5.974681e-02 4.416812e-05
5.525000e-01 -5.975504e-02 4.419030e-05
5.530000e-01 -5.975868e-02 4.420956e-05
5.535000e-01 -5.975838e-02 4.415998e-05
5.540000e-01 -5.975369e-02 4.417336e-05
5.545000e-01 -5.974526e-02 4.418378e-05
5.550000e-01 -5.973228e-02 4.416736e-05
5.555000e-01 -5.971551e-02 4.417176e-05
5.560000e-01 -5.969436e-02 4.410698e-05
5.565000e-01 -5.966884e-02 4.410550e-05
5.570000e-01 -5.963961e-02 4.410119e-05
5.575000e-01 -5.960507e-02 4.402861e-05
5.580000e-01 -5.956759e-02 4.401838e-05
5.585000e-01 -5.952606e-02 4.398164e-05
5.590000e-01 -5.948041e-02 4.396555e-05
5.595000e-01 -5.943069e-02 4.394637e-05
5.600000e-01 -5.937674e-02 4.385821e-05
5.605000e-01 -5.931900e-02 4.383344e-05
5.610000e-01 -5.925707e-02 4.373986e-05
5.615000e-01 -5.919099e-02 4.370937e-05
5.620000e-01 -5.912127e-02 4.371870e-05
5.625000e-01 -5.904764e-02 4.361680e-05
5.630000e-01 -5.897039e-02 4.357811e-05
5.635000e-01 -5.888915e-02 4.347091e-05
5.640000e-01 -5.880394e-02 4.342665e-05
5.645000e-01 -5.871547e-02 4.338026e-05
5.650000e-01 -5.862270e-02 4.326535e-05
5.655000e-01 -5.852671e-02 4.325702e-05
5.660000e-01 -5.842722e-02 4.313721e-05
5.665000e-01 -5.832402e-02 4.308055e-05
5.670000e-01 -5.821800e-02 4.295606e-05
5.675000e-01 -5.810796e-02 4.289515e-05
5.680000e-01 -5.799501e-02 4.283103e-05
5.685000e-01 -5.787857e-02 4.269974e-05
5.690000e-01 -5.775844e-02 4.267421e-05
5.695000e-01 -5.763563e-02 4.253859e-05
5.700000e-01 -5.750951e-02 4.246566e-05
5.705000e-01 -5.738057e-02 4.232587e-05
5.710000e-01 -5.724887e-02 4.224861e-05
5.715000e-01 -5.711405e-02 4.212195e-05
5.720000e-01 -5.697660e-02 4.203943e-05
5.725000e-01 -5.683548e-02 4.194304e-05
5.730000e-01 -5.669255e-02 4.185526e-05
5.735000e-01 -5.654676e-02 4.170140e-05
5.740000e-01 -5.639860e-02 4.161020e-05
5.745000e-01 -5.624794e-02 4.151695e-05
5.750000e-01 -5.609462e-02 4.135813e-05
5.755000e-01 -5.593914e-02 4.126169e-05
5.760000e-01 -5.578139e-02 4.114100e-05
5.765000e-01 -5.562095e-02 4.104135e-05
5.770000e-01 -5.545834e-02 4.094033e-05
5.775000e-01 -5.529383e-02 4.077434e-05
5.780000e-01 -5.512709e-02 4.067043e-05
5.785000e-01 -5.495859e-02 4.050188e-05
5.790000e-01 -5.478798e-02 4.039538e-05
5.795000e-01 -5.461600e-02 4.026553e-05
5.800000e-01 -5.444221e-02 4.015617e-05
5.805000e-01 -5.426631e-02 4.004577e-05
5.810000e-01 -5.408898e-02 3.987185e-05
5.815000e-01 -5.391029e-02 3.975905e-05
5.820000e-01 -5.372989e-02 3.958344e-05
5.825000e-01 -5.354826e-02 3.946875e-05
5.830000e-01 -5.336529e-02 3.933120e-05
5.835000e-01 -5.318097e-02 3.921445e-05
5.840000e-01 -5.299519e-02 3.903583e-05
5.845000e-01 -5.280803e-02 3.891761e-05
5.850000e-01 -5.261974e-02 3.879869e-05
5.855000e-01 -5.243058e-02 3.862520e-05
5.860000e-01 -5.224061e-02 3.850416e-05
5.865000e-01 -5.204885e-02 3.836264e-05
5.870000e-01 -5.185704e-02 3.824024e-05
5.875000e-01 -5.166418e-02 3.805737e-05
5.880000e-01 -5.147074e-02 3.793365e-05
5.885000e-01 -5.127638e-02 3.775013e-05
5.890000e-01 -5.108153e-02 3.762583e-05
5.895000e-01 -5.088587e-02 3.744208e-05
5.900000e-01 -5.068967e-02 3.735591e-05
5.905000e-01 -5.049272e-02 3.723044e-05
5.910000e-01 -5.029549e-02 3.704593e-05
5.915000e-01 -5.009803e-02 3.691979e-05
5.920000e-01 -4.990000e-02 3.673536e-05
5.925000e-01 -4.970182e-02 3.660881e-05
5.930000e-01 -4.950279e-02 3.642440e-05
5.935000e-01 -4.930409e-02 3.629774e-05
5.940000e-01 -4.910476e-02 3.615248e-05
5.945000e-01 -4.890570e-02 3.602550e-05
5.950000e-01 -4.870597e-02 3.584157e-05
5.955000e-01 -4.850634e-02 3.571642e-05
5.960000e-01 -4.830687e-02 3.553247e-05
5.965000e-01 -4.810757e-02 3.540529e-05
5.970000e-01 -4.790832e-02 3.527819e-05
5.975000e-01 -4.770881e-02 3.513217e-05
5.980000e-01 -4.750974e-02 3.500492e-05
5.985000e-01 -4.731062e-02 3.482232e-05
5.990000e-01 -4.711186e-02 3.469581e-05
5.995000e-01 -4.691312e-02 3.451405e-05
6.000000e-01 -4.671444e-02 3.438786e-05
6.005000e-01 -4.651621e-02 3.420691e-05
6.010000e-01 -4.631846e-02 3.408094e-05
6.015000e-01 -4.612063e-02 3.393835e-05
6.020000e-01 -4.592355e-02 3.381291e-05
6.025000e-01 -4.572667e-02 3.363379e-05
6.030000e-01 -4.553037e-02 3.350900e-05
6.035000e-01 -4.533432e-02 3.333106e-05
6.040000e-01 -4.513855e-02 3.320728e-05
6.045000e-01 -4.494343e-02 3.303052e-05
6.050000e-01 -4.474863e-02 3.290745e-05
6.055000e-01 -4.455440e-02 3.276763e-05
6.060000e-01 -4.436100e-02 3.264509e-05
6.065000e-01 -4.416800e-02 3.247070e-05
6.070000e-01 -4.397574e-02 3.234938e-05
6.075000e-01 -4.378391e-02 3.217633e-05
6.080000e-01 -4.359286e-02 3.205574e-05
6.085000e-01 -4.340226e-02 3.188404e-05
6.090000e-01 -4.321194e-02 3.180036e-05
6.095000e-01 -4.302266e-02 3.163000e-05
6.100000e-01 -4.283422e-02 3.151133e-05
6.105000e-01 -4.264631e-02 3.134246e-05
6.110000e-01 -4.245893e-02 3.122510e-05
6.115000e-01 -4.227210e-02 3.105775e-05
6.120000e-01 -4.208651e-02 3.094129e-05
6.125000e-01 -4.190148e-02 3.077542e-05
6.130000e-01 -4.171758e-02 3.069395e-05
6.135000e-01 -4.153407e-02 3.054605e-05
6.140000e-01 -4.135134e-02 3.038121e-05
6.145000e-01 -4.116954e-02 3.026676e-05
6.150000e-01 -4.098838e-02 3.010358e-05
6.155000e-01 -4.080785e-02 2.999073e-05
6.160000e-01 -4.062829e-02 2.982912e-05
6.165000e-01 -4.044971e-02 2.971755e-05
6.170000e-01 -4.027159e-02 2.959209e-05
6.175000e-01 -4.009434e-02 2.948144e-05
6.180000e-01 -3.991808e-02 2.932295e-05
6.185000e-01 -3.974283e-02 2.921340e-05
6.190000e-01 -3.956825e-02 2.905653e-05
6.195000e-01 -3.939438e-02 2.894874e-05
6.200000e-01 -3.922183e-02 2.879352e-05
6.205000e-01 -3.904966e-02 2.868692e-05
6.210000e-01 -3.887871e-02 2.856555e-05
6.215000e-01 -3.870828e-02 2.846006e-05
6.220000e-01 -3.853888e-02 2.830806e-05
6.225000e-01 -3.837034e-02 2.815705e-05
6.230000e-01 -3.820253e-02 2.805357e-05
6.235000e-01 -3.803575e-02 2.790426e-05
6.240000e-01 -3.787000e-02 2.780216e-05
6.245000e-01 -3.770498e-02 2.765449e-05
6.250000e-01 -3.754050e-02 2.758606e-05
6.255000e-01 -3.737725e-02 2.743998e-05
6.260000e-01 -3.721503e-02 2.734060e-05
6.265000e-01 -3.705354e-02 2.719615e-05
6.270000e-01 -3.689279e-02 2.709819e-05
6.275000e-01 -3.673337e-02 2.696705e-05
6.280000e-01 -3.657453e-02 2.682403e-05
6.285000e-01 -3.641644e-02 2.672726e-05
6.290000e-01 -3.625967e-02 2.658583e-05
6.295000e-01 -3.610315e-02 2.652146e-05
6.300000e-01 -3.594785e-02 2.638169e-05
6.305000e-01 -3.579329e-02 2.628745e-05
6.310000e-01 -3.563975e-02 2.614930e-05
6.315000e-01 -3.548694e-02 2.605630e-05
6.320000e-01 -3.533516e-02 2.591981e-05
6.325000e-01 -3.518410e-02 2.575366e-05
6.330000e-01 -3.503407e-02 2.570643e-05
6.335000e-01 -3.488508e-02 2.560086e-05
6.340000e-01 -3.473692e-02 2.551053e-05
6.345000e-01 -3.458949e-02 2.537726e-05
6.350000e-01 -3.444292e-02 2.524492e-05
6.355000e-01 -3.429735e-02 2.515638e-05
6.360000e-01 -3.415250e-02 2.502558e-05
6.365000e-01 -3.400836e-02 2.494878e-05
6.370000e-01 -3.386521e-02 2.481930e-05
6.375000e-01 -3.372305e-02 2.473357e-05
6.380000e-01 -3.358132e-02 2.460577e-05
6.385000e-01 -3.344085e-02 2.452114e-05
6.390000e-01 -3.330126e-02 2.442397e-05
6.395000e-01 -3.316219e-02 2.434050e-05
6.400000e-01 -3.302409e-02 2.421557e-05
6.405000e-01 -3.288695e-02 2.413342e-05
6.410000e-01 -3.275050e-02 2.400996e-05
6.415000e-01 -3.261487e-02 2.388739e-05
6.420000e-01 -3.248020e-02 2.380684e-05
6.425000e-01 -3.234620e-02 2.368575e-05
6.430000e-01 -3.221298e-02 2.363600e-05
6.435000e-01 -3.208060e-02 2.351630e-05
6.440000e-01 -3.194889e-02 2.343888e-05
6.445000e-01 -3.181810e-02 2.332056e-05
6.450000e-01 -3.168812e-02 2.320308e-05
6.455000e-01 -3.155878e-02 2.312700e-05
6.460000e-01 -3.143037e-02 2.301095e-05
6.465000e-01 -3.130261e-02 2.293608e-05
6.470000e-01 -3.117559e-02 2.284992e-05
6.475000e-01 -3.104964e-02 2.277596e-05
6.480000e-01 -3.092433e-02 2.266264e-05
6.485000e-01 -3.079991e-02 2.258992e-05
6.490000e-01 -3.067611e-02 2.247796e-05
6.495000e-01 -3.055308e-02 2.236681e-05
6.500000e-01 -3.043066e-02 2.229578e-05
6.505000e-01 -3.030912e-02 2.218600e-05
6.510000e-01 -3.018846e-02 2.211625e-05
6.515000e-01 -3.006798e-02 2.203573e-05
6.520000e-01 -2.994865e-02 2.192790e-05
6.525000e-01 -2.983018e-02 2.185964e-05
6.530000e-01 -2.971231e-02 2.175321e-05
6.535000e-01 -2.959503e-02 2.168615e-05
6.540000e-01 -2.947890e-02 2.158022e-05
6.545000e-01 -2.936330e-02 2.151394e-05
6.550000e-01 -2.924827e-02 2.141001e-05
6.555000e-01 -2.913380e-02 2.133361e-05
6.560000e-01 -2.902029e-02 2.126863e-05
6.565000e-01 -2.890736e-02 2.116658e-05
6.570000e-01 -2.879524e-02 2.110289e-05
6.575000e-01 -2.868368e-02 2.100216e-05
6.580000e-01 -2.857279e-02 2.090205e-05
6.585000e-01 -2.846270e-02 2.083992e-05
6.590000e-01 -2.835316e-02 2.074110e-05
6.595000e-01 -2.824417e-02 2.068008e-05
6.600000e-01 -2.813611e-02 2.060771e-05
6.605000e-01 -2.802855e-02 2.051063e-05
6.610000e-01 -2.792152e-02 2.045096e-05
6.615000e-01 -2.781527e-02 2.035743e-05
6.620000e-01 -2.770965e-02 2.026209e-05
6.625000e-01 -2.760480e-02 2.020367e-05
6.630000e-01 -2.750046e-02 2.010944e-05
6.635000e-01 -2.739663e-02 2.005201e-05
6.640000e-01 -2.729370e-02 1.999243e-05
6.645000e-01 -2.719124e-02 1.989910e-05
6.650000e-01 -2.708951e-02 1.984254e-05
6.655000e-01 -2.698828e-02 1.975030e-05
6.660000e-01 -2.688766e-02 1.965871e-05
6.665000e-01 -2.678752e-02 1.960347e-05
6.670000e-01 -2.668810e-02 1.951292e-05
6.675000e-01 -2.658940e-02 1.945868e-05
6.680000e-01 -2.649116e-02 1.936923e-05
6.685000e-01 -2.639338e-02 1.930587e-05
6.690000e-01 -2.629643e-02 1.925270e-05
6.695000e-01 -2.619995e-02 1.916477e-05
6.700000e-01 -2.610393e-02 1.911267e-05
6.705000e-01 -2.600860e-02 1.902577e-05
6.710000e-01 -2.591383e-02 1.893947e-05
6.715000e-01 -2.581951e-02 1.888849e-05
6.720000e-01 -2.572586e-02 1.880319e-05
6.725000e-01 -2.563277e-02 1.871846e-05
6.730000e-01 -2.554012e-02 1.866911e-05
6.735000e-01 -2.544799e-02 1.861016e-05
6.740000e-01 -2.535666e-02 1.856119e-05
6.745000e-01 -2.526575e-02 1.847826e-05
6.750000e-01 -2.517537e-02 1.839589e-05
6.755000e-01 -2.508564e-02 1.834806e-05
6.760000e-01 -2.499633e-02 1.826664e-05
6.765000e-01 -2.490765e-02 1.821965e-05
6.770000e-01 -2.481938e-02 1.813913e-05
6.775000e-01 -2.473162e-02 1.805916e-05
6.780000e-01 -2.464440e-02 1.803713e-05
6.785000e-01 -2.455766e-02 1.795804e-05
6.790000e-01 -2.447143e-02 1.787948e-05
6.795000e-01 -2.438559e-02 1.783495e-05
6.800000e-01 -2.430036e-02 1.775727e-05
6.805000e-01 -2.421562e-02 1.768011e-05
6.810000e-01 -2.413115e-02 1.761666e-05
6.815000e-01 -2.404728e-02 1.757318e-05
6.820000e-01 -2.396401e-02 1.749679e-05
6.825000e-01 -2.388146e-02 1.747709e-05
6.830000e-01 -2.379913e-02 1.740154e-05
6.835000e-01 -2.371728e-02 1.732648e-05
6.840000e-01 -2.363601e-02 1.728458e-05
6.845000e-01 -2.355510e-02 1.721038e-05
6.850000e-01 -2.347486e-02 1.713821e-05
6.855000e-01 -2.339476e-02 1.709702e-05
6.860000e-01 -2.331522e-02 1.702377e-05
6.865000e-01 -2.323614e-02 1.695099e-05
6.870000e-01 -2.315735e-02 1.691140e-05
6.875000e-01 -2.307929e-02 1.686189e-05
6.880000e-01 -2.300143e-02 1.682261e-05
6.885000e-01 -2.292412e-02 1.675091e-05
6.890000e-01 -2.284725e-02 1.668006e-05
6.895000e-01 -2.277070e-02 1.664267e-05
6.900000e-01 -2.269470e-02 1.657227e-05
6.905000e-01 -2.261911e-02 1.650232e-05
6.910000e-01 -2.254385e-02 1.646480e-05
6.915000e-01 -2.246911e-02 1.639560e-05
6.920000e-01 -2.239466e-02 1.634931e-05
6.925000e-01 -2.232086e-02 1.631228e-05
6.930000e-01 -2.224736e-02 1.624416e-05
6.935000e-01 -2.217438e-02 1.620753e-05
6.940000e-01 -2.210170e-02 1.614011e-05
6.945000e-01 -2.202942e-02 1.607311e-05
6.950000e-01 -2.195743e-02 1.603752e-05
6.955000e-01 -2.188595e-02 1.597125e-05
6.960000e-01 -2.181486e-02 1.590541e-05
6.965000e-01 -2.174426e-02 1.587096e-05
6.970000e-01 -2.167407e-02 1.582714e-05
6.975000e-01 -2.160414e-02 1.576235e-05
6.980000e-01 -2.153450e-02 1.572876e-05
6.985000e-01 -2.146533e-02 1.566461e-05
6.990000e-01 -2.139654e-02 1.560086e-05
6.995000e-01 -2.132778e-02 1.556871e-05
7.000000e-01 -2.125974e-02 1.550557e-05
7.005000e-01 -2.119217e-02 1.547308e-05
7.010000e-01 -2.112486e-02 1.541061e-05
7.015000e-01 -2.105792e-02 1.534853e-05
7.020000e-01 -2.099156e-02 1.533758e-05
7.025000e-01 -2.092533e-02 1.527606e-05
7.030000e-01 -2.085946e-02 1.521492e-05
7.035000e-01 -2.079404e-02 1.518384e-05
7.040000e-01 -2.072887e-02 1.512330e-05
7.045000e-01 -2.066396e-02 1.504084e-05
7.050000e-01 -2.059925e-02 1.503364e-05
7.055000e-01 -2.053512e-02 1.498103e-05
7.060000e-01 -2.047133e-02 1.492146e-05
7.065000e-01 -2.040798e-02 1.489178e-05
7.070000e-01 -2.034498e-02 1.485301e-05
7.075000e-01 -2.028220e-02 1.479431e-05
7.080000e-01 -2.021965e-02 1.476530e-05
7.085000e-01 -2.015753e-02 1.470715e-05
7.090000e-01 -2.009573e-02 1.464936e-05
7.095000e-01 -2.003417e-02 1.462107e-05
7.100000e-01 -1.997302e-02 1.456384e-05
7.105000e-01 -1.991196e-02 1.450803e-05
7.110000e-01 -1.985154e-02 1.448026e-05
7.115000e-01 -1.979134e-02 1.442389e-05
7.120000e-01 -1.973157e-02 1.438764e-05
7.125000e-01 -1.967209e-02 1.436030e-05
7.130000e-01 -1.961283e-02 1.430475e-05
7.135000e-01 -1.955387e-02 1.424954e-05
7.140000e-01 -1.949512e-02 1.422304e-05
7.145000e-01 -1.943657e-02 1.416852e-05
7.150000e-01 -1.937852e-02 1.411406e-05
7.155000e-01 -1.932086e-02 1.408795e-05
7.160000e-01 -1.926340e-02 1.403402e-05
7.165000e-01 -1.920623e-02 1.398041e-05
7.170000e-01 -1.914956e-02 1.397426e-05
7.175000e-01 -1.909297e-02 1.392117e-05
7.180000e-01 -1.903667e-02 1.386840e-05
7.185000e-01 -1.898074e-02 1.384342e-05
7.190000e-01 -1.892501e-02 1.379111e-05
7.195000e-01 -1.886956e-02 1.373911e-05
7.200000e-01 -1.881430e-02 1.371495e-05
7.205000e-01 -1.875941e-02 1.366341e-05
7.210000e-01 -1.870479e-02 1.361194e-05
7.215000e-01 -1.865036e-02 1.358841e-05
7.220000e-01 -1.859639e-02 1.355646e-05
7.225000e-01 -1.854259e-02 1.350595e-05
7.230000e-01 -1.848897e-02 1.348295e-05
7.235000e-01 -1.843570e-02 1.343290e-05
7.240000e-01 -1.838270e-02 1.338314e-05
7.245000e-01 -1.833005e-02 1.336037e-05
7.250000e-01 -1.827757e-02 1.331104e-05
7.255000e-01 -1.822535e-02 1.326198e-05
7.260000e-01 -1.817330e-02 1.323995e-05
7.265000e-01 -1.812159e-02 1.319115e-05
7.270000e-01 -1.807024e-02 1.316116e-05
7.275000e-01 -1.801913e-02 1.313941e-05
7.280000e-01 -1.796818e-02 1.309146e-05
7.285000e-01 -1.791765e-02 1.305238e-05
7.290000e-01 -1.786720e-02 1.300457e-05
7.295000e-01 -1.781708e-02 1.298315e-05
7.300000e-01 -1.776711e-02 1.293574e-05
7.305000e-01 -1.771738e-02 1.288859e-05
7.310000e-01 -1.766781e-02 1.286801e-05
7.315000e-01 -1.761857e-02 1.282126e-05
7.320000e-01 -1.756966e-02 1.279277e-05
7.325000e-01 -1.752080e-02 1.277297e-05
7.330000e-01 -1.747244e-02 1.272669e-05
7.335000e-01 -1.742413e-02 1.268082e-05
7.340000e-01 -1.737597e-02 1.266143e-05
7.345000e-01 -1.732812e-02 1.261596e-05
7.350000e-01 -1.728050e-02 1.257075e-05
7.355000e-01 -1.723303e-02 1.255178e-05
7.360000e-01 -1.718586e-02 1.250693e-05
7.365000e-01 -1.713892e-02 1.246233e-05
7.370000e-01 -1.709211e-02 1.244368e-05
7.375000e-01 -1.704551e-02 1.241760e-05
7.380000e-01 -1.699923e-02 1.237359e-05
7.385000e-01 -1.695309e-02 1.235471e-05
7.390000e-01 -1.690724e-02 1.231107e-05
7.395000e-01 -1.686161e-02 1.226767e-05
7.400000e-01 -1.681627e-02 1.224966e-05
7.405000e-01 -1.677107e-02 1.220660e-05
7.410000e-01 -1.672607e-02 1.216378e-05
7.415000e-01 -1.668137e-02 1.214616e-05
7.420000e-01 -1.663679e-02 1.210370e-05
7.425000e-01 -1.659251e-02 1.207863e-05
7.430000e-01 -1.654835e-02 1.203661e-05
7.435000e-01 -1.650430e-02 1.201968e-05
7.440000e-01 -1.646054e-02 1.197799e-05
7.445000e-01 -1.641698e-02 1.193653e-05
7.450000e-01 -1.637370e-02 1.191985e-05
7.455000e-01 -1.633054e-02 1.187875e-05
7.460000e-01 -1.628757e-02 1.183786e-05
7.465000e-01 -1.624489e-02 1.182178e-05
7.470000e-01 -1.620231e-02 1.178121e-05
7.475000e-01 -1.615993e-02 1.174087e-05
7.480000e-01 -1.611773e-02 1.174288e-05
7.485000e-01 -1.607573e-02 1.170283e-05
7.490000e-01 -1.603377e-02 1.166319e-05
7.495000e-01 -1.599223e-02 1.164760e-05
7.500000e-01 -1.595080e-02 1.160807e-05
7.505000e-01 -1.590955e-02 1.156875e-05
7.510000e-01 -1.586850e-02 1.152965e-05
7.515000e-01 -1.582754e-02 1.151477e-05
7.520000e-01 -1.578685e-02 1.147597e-05
7.525000e-01 -1.574634e-02 1.143739e-05
7.530000e-01 -1.570609e-02 1.142276e-05
7.535000e-01 -1.566603e-02 1.140104e-05
7.540000e-01 -1.562606e-02 1.136290e-05
7.545000e-01 -1.558619e-02 1.134886e-05
7.550000e-01 -1.554657e-02 1.131104e-05
7.555000e-01 -1.550712e-02 1.127341e-05
7.560000e-01 -1.546793e-02 1.125949e-05
7.565000e-01 -1.542868e-02 1.122237e-05
7.570000e-01 -1.538975e-02 1.118522e-05
7.575000e-01 -1.535100e-02 1.114828e-05
7.580000e-01 -1.531249e-02 1.113465e-05
7.585000e-01 -1.527407e-02 1.109799e-05
7.590000e-01 -1.523582e-02 1.106153e-05
7.595000e-01 -1.519772e-02 1.106582e-05
7.600000e-01 -1.515981e-02 1.102958e-05
7.605000e-01 -1.512205e-02 1.099354e-05
7.610000e-01 -1.508446e-02 1.095768e-05
7.615000e-01 -1.504696e-02 1.094528e-05
7.620000e-01 -1.500969e-02 1.091627e-05
7.625000e-01 -1.497259e-02 1.088054e-05
7.630000e-01 -1.493564e-02 1.084499e-05
7.635000e-01 -1.489878e-02 1.083286e-05
7.640000e-01 -1.486215e-02 1.079758e-05
7.645000e-01 -1.482567e-02 1.076248e-05
7.650000e-01 -1.478953e-02 1.076633e-05
7.655000e-01 -1.475336e-02 1.073142e-05
7.660000e-01 -1.471735e-02 1.069669e-05
7.665000e-01 -1.468150e-02 1.066214e-05
7.670000e-01 -1.464571e-02 1.065086e-05
7.675000e-01 -1.461016e-02 1.061655e-05
7.680000e-01 -1.457476e-02 1.058242e-05
7.685000e-01 -1.453958e-02 1.057115e-05
7.690000e-01 -1.450447e-02 1.053728e-05
7.695000e-01 -1.446952e-02 1.050357e-05
7.700000e-01 -1.443478e-02 1.049265e-05
7.705000e-01 -1.440011e-02 1.045922e-05
7.710000e-01 -1.436550e-02 1.044243e-05
7.715000e-01 -1.433097e-02 1.040946e-05
7.720000e-01 -1.429681e-02 1.039878e-05
7.725000e-01 -1.426272e-02 1.036804e-05
7.730000e-01 -1.422877e-02 1.033525e-05
7.735000e-01 -1.419496e-02 1.030263e-05
7.740000e-01 -1.416136e-02 1.029221e-05
7.745000e-01 -1.412775e-02 1.024899e-05
7.750000e-01 -1.409435e-02 1.021669e-05
7.755000e-01 -1.406102e-02 1.020666e-05
7.760000e-01 -1.402790e-02 1.017457e-05
7.765000e-01 -1.399492e-02 1.014264e-05
7.770000e-01 -1.396207e-02 1.011086e-05
7.775000e-01 -1.392928e-02 1.012845e-05
7.780000e-01 -1.389685e-02 1.009679e-05
7.785000e-01 -1.386440e-02 1.007203e-05
7.790000e-01 -1.383208e-02 1.004048e-05
7.795000e-01 -1.379982e-02 1.003105e-05
7.800000e-01 -1.376785e-02 9.988190e-06
7.805000e-01 -1.373584e-02 9.973143e-06
7.810000e-01 -1.370404e-02 9.942051e-06
7.815000e-01 -1.367230e-02 9.933043e-06
7.820000e-01 -1.364076e-02 9.902158e-06
7.825000e-01 -1.360934e-02 9.871423e-06
7.830000e-01 -1.357813e-02 9.862516e-06
7.835000e-01 -1.354696e-02 9.831993e-06
7.840000e-01 -1.351592e-02 9.801618e-06
7.845000e-01 -1.348500e-02 9.771391e-06
7.850000e-01 -1.345423e-02 9.778305e-06
7.855000e-01 -1.342355e-02 9.748264e-06
7.860000e-01 -1.339300e-02 9.718367e-06
7.865000e-01 -1.336265e-02 9.709952e-06
7.870000e-01 -1.333234e-02 9.680249e-06
7.875000e-01 -1.330215e-02 9.650689e-06
7.880000e-01 -1.327208e-02 9.621271e-06
7.885000e-01 -1.324206e-02 9.613358e-06
7.890000e-01 -1.321239e-02 9.583386e-06
7.895000e-01 -1.318267e-02 9.554274e-06
7.900000e-01 -1.315300e-02 9.546568e-06
7.905000e-01 -1.312343e-02 9.533110e-06
7.910000e-01 -1.309406e-02 9.504310e-06
7.915000e-01 -1.306480e-02 9.475647e-06
7.920000e-01 -1.303573e-02 9.468118e-06
7.925000e-01 -1.300670e-02 9.439626e-06
7.930000e-01 -1.297779e-02 9.411269e-06
7.935000e-01 -1.294891e-02 9.404198e-06
7.940000e-01 -1.292022e-02 9.376029e-06
7.945000e-01 -1.289163e-02 9.347993e-06
7.950000e-01 -1.286316e-02 9.320089e-06
7.955000e-01 -1.283486e-02 9.313161e-06
7.960000e-01 -1.280661e-02 9.285449e-06
7.965000e-01 -1.277824e-02 9.273447e-06
7.970000e-01 -1.275020e-02 9.245940e-06
7.975000e-01 -1.272234e-02 9.239104e-06
7.980000e-01 -1.269451e-02 9.211784e-06
7.985000e-01 -1.266679e-02 9.184591e-06
7.990000e-01 -1.263925e-02 9.180021e-06
7.995000e-01 -1.261173e-02 9.152996e-06
8.000000e-01 -1.258433e-02 9.126096e-06
8.005000e-01 -1.255703e-02 9.099323e-06
8.010000e-01 -1.252989e-02 9.092999e-06
8.015000e-01 -1.250280e-02 9.066396e-06
8.020000e-01 -1.247580e-02 9.039917e-06
8.025000e-01 -1.244891e-02 9.013561e-06
8.030000e-01 -1.242218e-02 9.007472e-06
8.035000e-01 -1.239549e-02 8.981274e-06
8.040000e-01 -1.236881e-02 8.970583e-06
8.045000e-01 -1.234225e-02 8.964838e-06
8.050000e-01 -1.231585e-02 8.938861e-06
8.055000e-01 -1.228956e-02 8.913004e-06
8.060000e-01 -1.226336e-02 8.887962e-06
8.065000e-01 -1.223732e-02 8.882507e-06
8.070000e-01 -1.221132e-02 8.856936e-06
8.075000e-01 -1.218541e-02 8.831482e-06
8.080000e-01 -1.215959e-02 8.806018e-06
8.085000e-01 -1.213380e-02 8.800960e-06
8.090000e-01 -1.210818e-02 8.775735e-06
8.095000e-01 -1.208264e-02 8.750624e-06
8.100000e-01 -1.205729e-02 8.740004e-06
8.105000e-01 -1.203194e-02 8.722885e-06
8.110000e-01 -1.200669e-02 8.697878e-06
8.115000e-01 -1.198146e-02 8.693086e-06
8.120000e-01 -1.195639e-02 8.668221e-06
8.125000e-01 -1.193142e-02 8.643469e-06
8.130000e-01 -1.190646e-02 8.638809e-06
8.135000e-01 -1.188167e-02 8.614224e-06
8.140000e-01 -1.185696e-02 8.589750e-06
8.145000e-01 -1.183234e-02 8.565385e-06
8.150000e-01 -1.180781e-02 8.543537e-06
8.155000e-01 -1.178344e-02 8.538907e-06
8.160000e-01 -1.175916e-02 8.528657e-06
8.165000e-01 -1.173490e-02 8.504482e-06
8.170000e-01 -1.171079e-02 8.499914e-06
8.175000e-01 -1.168669e-02 8.475882e-06
8.180000e-01 -1.166269e-02 8.451955e-06
8.185000e-01 -1.163877e-02 8.428134e-06
8.190000e-01 -1.161500e-02 8.423658e-06
8.195000e-01 -1.159125e-02 8.399967e-06
8.200000e-01 -1.156758e-02 8.376382e-06
8.205000e-01 -1.154387e-02 8.353134e-06
8.210000e-01 -1.152043e-02 8.348877e-06
8.215000e-01 -1.149701e-02 8.325514e-06
8.220000e-01 -1.147368e-02 8.302254e-06
8.225000e-01 -1.145043e-02 8.279095e-06
8.230000e-01 -1.142725e-02 8.290214e-06
8.235000e-01 -1.140416e-02 8.267163e-06
8.240000e-01 -1.138115e-02 8.244212e-06
8.245000e-01 -1.135829e-02 8.240429e-06
8.250000e-01 -1.133544e-02 8.217593e-06
8.255000e-01 -1.131268e-02 8.194856e-06
8.260000e-01 -1.128999e-02 8.172218e-06
8.265000e-01 -1.126732e-02 8.169111e-06
8.270000e-01 -1.124479e-02 8.146600e-06
8.275000e-01 -1.122233e-02 8.124186e-06
8.280000e-01 -1.119996e-02 8.101869e-06
8.285000e-01 -1.117760e-02 8.098857e-06
8.290000e-01 -1.115545e-02 8.089909e-06
8.295000e-01 -1.113331e-02 8.067765e-06
8.300000e-01 -1.111124e-02 8.045717e-06
8.305000e-01 -1.108919e-02 8.042733e-06
8.310000e-01 -1.106727e-02 8.020815e-06
8.315000e-01 -1.104543e-02 7.999517e-06
8.320000e-01 -1.102367e-02 7.977719e-06
8.325000e-01 -1.100204e-02 7.974923e-06
8.330000e-01 -1.098042e-02 7.953236e-06
8.335000e-01 -1.095888e-02 7.931641e-06
8.340000e-01 -1.093741e-02 7.910138e-06
8.345000e-01 -1.091607e-02 7.907419e-06
8.350000e-01 -1.089475e-02 7.886032e-06
8.355000e-01 -1.087349e-02 7.864736e-06
8.360000e-01 -1.085224e-02 7.857554e-06
8.365000e-01 -1.083107e-02 7.855221e-06
8.370000e-01 -1.081003e-02 7.834086e-06
8.375000e-01 -1.078906e-02 7.813039e-06
8.380000e-01 -1.076816e-02 7.792081e-06
8.385000e-01 -1.074740e-02 7.789590e-06
8.390000e-01 -1.072664e-02 7.769037e-06
8.395000e-01 -1.070595e-02 7.748227e-06
8.400000e-01 -1.068533e-02 7.727504e-06
8.405000e-01 -1.066472e-02 7.725666e-06
8.410000e-01 -1.064424e-02 7.705061e-06
8.415000e-01 -1.062383e-02 7.684542e-06
8.420000e-01 -1.060361e-02 7.663804e-06
8.425000e-01 -1.058326e-02 7.661966e-06
8.430000e-01 -1.056298e-02 7.655200e-06
8.435000e-01 -1.054284e-02 7.634915e-06
8.440000e-01 -1.052276e-02 7.614715e-06
8.445000e-01 -1.050275e-02 7.594598e-06
8.450000e-01 -1.048274e-02 7.593115e-06
8.455000e-01 -1.046286e-02 7.573093e-06
8.460000e-01 -1.044305e-02 7.553154e-06
8.465000e-01 -1.042330e-02 7.533297e-06
8.470000e-01 -1.040355e-02 7.531876e-06
8.475000e-01 -1.038393e-02 7.512119e-06
8.480000e-01 -1.036437e-02 7.492444e-06
8.485000e-01 -1.034488e-02 7.472849e-06
8.490000e-01 -1.032539e-02 7.471732e-06
8.495000e-01 -1.030602e-02 7.452242e-06
8.500000e-01 -1.028665e-02 7.446248e-06
8.505000e-01 -1.026741e-02 7.426884e-06
8.510000e-01 -1.024829e-02 7.425617e-06
8.515000e-01 -1.022918e-02 7.406341e-06
8.520000e-01 -1.021012e-02 7.387144e-06
8.525000e-01 -1.019113e-02 7.368025e-06
8.530000e-01 -1.017226e-02 7.366883e-06
8.535000e-01 -1.015339e-02 7.347874e-06
8.540000e-01 -1.013457e-02 7.328942e-06
8.545000e-01 -1.011582e-02 7.310060e-06
8.550000e-01 -1.009719e-02 7.309001e-06
8.555000e-01 -1.007856e-02 7.290238e-06
8.560000e-01 -1.005987e-02 7.271817e-06
8.565000e-01 -1.004136e-02 7.253175e-06
8.570000e-01 -1.002297e-02 7.246922e-06
8.575000e-01 -1.000464e-02 7.245897e-06
8.580000e-01 -9.986302e-03 7.227404e-06
8.585000e-01 -9.968023e-03 7.208985e-06
8.590000e-01 -9.949802e-03 7.190640e-06
8.595000e-01 -9.931639e-03 7.172369e-06
8.600000e-01 -9.913533e-03 7.154171e-06
8.605000e-01 -9.895484e-03 7.136046e-06
8.610000e-01 -9.877492e-03 7.146762e-06
8.615000e-01 -9.859556e-03 7.128725e-06
8.620000e-01 -9.841676e-03 7.110760e-06
8.625000e-01 -9.823853e-03 7.092867e-06
8.630000e-01 -9.806144e-03 7.092292e-06
8.635000e-01 -9.788431e-03 7.074490e-06
8.640000e-01 -9.770843e-03 7.069053e-06
8.645000e-01 -9.753299e-03 7.040043e-06
8.650000e-01 -9.735751e-03 7.050737e-06
8.655000e-01 -9.718258e-03 7.033118e-06
8.660000e-01 -9.700819e-03 7.015569e-06
8.665000e-01 -9.683434e-03 6.998089e-06
8.670000e-01 -9.666102e-03 6.980678e-06
8.675000e-01 -9.648766e-03 6.980681e-06
8.680000e-01 -9.631542e-03 6.963344e-06
8.685000e-01 -9.614371e-03 6.946075e-06
8.690000e-01 -9.597252e-03 6.928875e-06
8.695000e-01 -9.580128e-03 6.929043e-06
8.700000e-01 -9.563115e-03 6.911921e-06
8.705000e-01 -9.546154e-03 6.894866e-06
8.710000e-01 -9.529311e-03 6.890060e-06
8.715000e-01 -9.512454e-03 6.873116e-06
8.720000e-01 -9.495589e-03 6.873481e-06
8.725000e-01 -9.478834e-03 6.856641e-06
8.730000e-01 -9.462246e-03 6.839604e-06
8.735000e-01 -9.445593e-03 6.822862e-06
8.740000e-01 -9.428932e-03 6.823334e-06
8.745000e-01 -9.412379e-03 6.806695e-06
8.750000e-01 -9.395877e-03 6.790120e-06
8.755000e-01 -9.379424e-03 6.773610e-06
8.760000e-01 -9.363021e-03 6.757164e-06
8.765000e-01 -9.346726e-03 6.757592e-06
8.770000e-01 -9.330421e-03 6.741270e-06
8.775000e-01 -9.314166e-03 6.724752e-06
8.780000e-01 -9.297960e-03 6.708459e-06
8.785000e-01 -9.281867e-03 6.704042e-06
8.790000e-01 -9.265700e-03 6.704695e-06
8.795000e-01 -9.249639e-03 6.688520e-06
8.800000e-01 -9.233625e-03 6.672408e-06
8.805000e-01 -9.217660e-03 6.656358e-06
8.810000e-01 -9.201685e-03 6.657108e-06
8.815000e-01 -9.185815e-03 6.641142e-06
8.820000e-01 -9.169991e-03 6.625237e-06
8.825000e-01 -9.154215e-03 6.609393e-06
8.830000e-01 -9.138485e-03 6.593610e-06
8.835000e-01 -9.122745e-03 6.594568e-06
8.840000e-01 -9.107109e-03 6.578879e-06
8.845000e-01 -9.091518e-03 6.563251e-06
8.850000e-01 -9.076086e-03 6.547369e-06
8.855000e-01 -9.060587e-03 6.532364e-06
8.860000e-01 -9.045077e-03 6.533429e-06
8.865000e-01 -9.029606e-03 6.530044e-06
8.870000e-01 -9.014244e-03 6.514611e-06
8.875000e-01 -8.998926e-03 6.499236e-06
8.880000e-01 -8.983709e-03 6.500219e-06
8.885000e-01 -8.968480e-03 6.484914e-06
8.890000e-01 -8.953296e-03 6.469668e-06
8.895000e-01 -8.938156e-03 6.454480e-06
8.900000e-01 -8.923060e-03 6.439349e-06
8.905000e-01 -8.907953e-03 6.440632e-06
8.910000e-01 -8.892945e-03 6.425558e-06
8.915000e-01 -8.877980e-03 6.410541e-06
8.920000e-01 -8.863059e-03 6.395581e-06
8.925000e-01 -8.848181e-03 6.380677e-06
8.930000e-01 -8.833401e-03 6.381965e-06
8.935000e-01 -8.818608e-03 6.367136e-06
8.940000e-01 -8.803748e-03 6.352582e-06
8.945000e-01 -8.788978e-03 6.349942e-06
8.950000e-01 -8.774313e-03 6.335253e-06
8.955000e-01 -8.759745e-03 6.336554e-06
8.960000e-01 -8.745219e-03 6.310981e-06
8.965000e-01 -8.730679e-03 6.296289e-06
8.970000e-01 -8.716181e-03 6.281651e-06
8.975000e-01 -8.701725e-03 6.267068e-06
8.980000e-01 -8.687365e-03 6.268655e-06
8.985000e-01 -8.672880e-03 6.254441e-06
8.990000e-01 -8.658602e-03 6.255991e-06
8.995000e-01 -8.644309e-03 6.241510e-06
9.000000e-01 -8.630056e-03 6.227082e-06
9.005000e-01 -8.615845e-03 6.212708e-06
9.010000e-01 -8.601673e-03 6.198387e-06
9.015000e-01 -8.587486e-03 6.200437e-06
9.020000e-01 -8.573394e-03 6.186177e-06
9.025000e-01 -8.559342e-03 6.171969e-06
9.030000e-01 -8.545392e-03 6.169177e-06
9.035000e-01 -8.531419e-03 6.155051e-06
9.040000e-01 -8.517540e-03 6.156959e-06
9.045000e-01 -8.503645e-03 6.142913e-06
9.050000e-01 -8.489789e-03 6.128918e-06
9.055000e-01 -8.475972e-03 6.114866e-06
9.060000e-01 -8.462194e-03 6.100938e-06
9.065000e-01 -8.448508e-03 6.102937e-06
9.070000e-01 -8.434806e-03 6.089086e-06
9.075000e-01 -8.421142e-03 6.075286e-06
9.080000e-01 -8.407516e-03 6.061536e-06
9.085000e-01 -8.393928e-03 6.047836e-06
9.090000e-01 -8.380323e-03 6.050272e-06
9.095000e-01 -8.366750e-03 6.028456e-06
9.100000e-01 -8.353275e-03 6.014805e-06
9.105000e-01 -8.339837e-03 6.001204e-06
9.110000e-01 -8.326436e-03 5.987652e-06
9.115000e-01 -8.313126e-03 6.009805e-06
9.120000e-01 -8.299799e-03 5.996338e-06
9.125000e-01 -8.286508e-03 5.982919e-06
9.130000e-01 -8.273254e-03 5.969548e-06
9.135000e-01 -8.260036e-03 5.956226e-06
9.140000e-01 -8.246800e-03 5.958752e-06
9.145000e-01 -8.233655e-03 5.945490e-06
9.150000e-01 -8.220545e-03 5.932276e-06
9.155000e-01 -8.207472e-03 5.919110e-06
9.160000e-01 -8.194433e-03 5.905992e-06
9.165000e-01 -8.181378e-03 5.908599e-06
9.170000e-01 -8.168410e-03 5.895527e-06
9.175000e-01 -8.155479e-03 5.882503e-06
9.180000e-01 -8.142582e-03 5.869525e-06
9.185000e-01 -8.129659e-03 5.848627e-06
9.190000e-01 -8.116894e-03 5.847090e-06
9.195000e-01 -8.104155e-03 5.849418e-06
9.200000e-01 -8.091397e-03 5.836498e-06
9.205000e-01 -8.078568e-03 5.823960e-06
9.210000e-01 -8.065879e-03 5.811093e-06
9.215000e-01 -8.053224e-03 5.798272e-06
9.220000e-01 -8.040655e-03 5.800714e-06
9.225000e-01 -8.028068e-03 5.787962e-06
9.230000e-01 -8.015393e-03 5.775843e-06
9.235000e-01 -8.002935e-03 5.774430e-06
9.240000e-01 -7.990449e-03 5.762285e-06
9.245000e-01 -7.977944e-03 5.765138e-06
9.250000e-01 -7.965524e-03 5.752509e-06
9.255000e-01 -7.953138e-03 5.739926e-06
9.260000e-01 -7.940724e-03 5.720730e-06
9.265000e-01 -7.928404e-03 5.708201e-06
9.270000e-01 -7.916116e-03 5.695715e-06
9.275000e-01 -7.903974e-03 5.709467e-06
9.280000e-01 -7.891751e-03 5.697014e-06
9.285000e-01 -7.879560e-03 5.684604e-06
9.290000e-01 -7.867402e-03 5.672237e-06
9.295000e-01 -7.855155e-03 5.660676e-06
9.300000e-01 -7.843113e-03 5.663134e-06
9.305000e-01 -7.831051e-03 5.650823e-06
9.310000e-01 -7.819020e-03 5.638555e-06
9.315000e-01 -7.807021e-03 5.626330e-06
9.320000e-01 -7.795054e-03 5.614148e-06
9.325000e-01 -7.783169e-03 5.616875e-06
9.330000e-01 -7.771264e-03 5.604746e-06
9.335000e-01 -7.759390e-03 5.592658e-06
9.340000e-01 -7.747547e-03 5.580613e-06
9.345000e-01 -7.735735e-03 5.568609e-06
9.350000e-01 -7.723954e-03 5.556544e-06
9.355000e-01 -7.712314e-03 5.570324e-06
9.360000e-01 -7.700594e-03 5.558382e-06
9.365000e-01 -7.688904e-03 5.546482e-06
9.370000e-01 -7.677245e-03 5.534623e-06
9.375000e-01 -7.665615e-03 5.522805e-06
9.380000e-01 -7.653848e-03 5.526539e-06
9.385000e-01 -7.642279e-03 5.514751e-06
9.390000e-01 -7.630740e-03 5.503003e-06
9.395000e-01 -7.619231e-03 5.491296e-06
9.400000e-01 -7.607751e-03 5.479630e-06
9.405000e-01 -7.596202e-03 5.468259e-06
9.410000e-01 -7.584831e-03 5.471165e-06
9.415000e-01 -7.573440e-03 5.459567e-06
9.420000e-01 -7.562078e-03 5.448008e-06
9.425000e-01 -7.550745e-03 5.436490e-06
9.430000e-01 -7.539442e-03 5.425010e-06
9.435000e-01 -7.528167e-03 5.413571e-06
9.440000e-01 -7.516929e-03 5.427838e-06
9.445000e-01 -7.505711e-03 5.416423e-06
9.450000e-01 -7.494522e-03 5.405048e-06
9.455000e-01 -7.483362e-03 5.393712e-06
9.460000e-01 -7.472230e-03 5.382415e-06
9.465000e-01 -7.461176e-03 5.385539e-06
9.470000e-01 -7.450101e-03 5.374273e-06
9.475000e-01 -7.439053e-03 5.363045e-06
9.480000e-01 -7.428033e-03 5.351856e-06
9.485000e-01 -7.417042e-03 5.340705e-06
9.490000e-01 -7.406077e-03 5.329592e-06
9.495000e-01 -7.395190e-03 5.332793e-06
9.500000e-01 -7.384281e-03 5.321720e-06
9.505000e-01 -7.373400e-03 5.310684e-06
9.510000e-01 -7.362545e-03 5.299686e-06
9.515000e-01 -7.351718e-03 5.288725e-06
9.520000e-01 -7.340919e-03 5.277802e-06
9.525000e-01 -7.330154e-03 5.291976e-06
9.530000e-01 -7.319408e-03 5.281051e-06
9.535000e-01 -7.308689e-03 5.270164e-06
9.540000e-01 -7.297997e-03 5.259313e-06
9.545000e-01 -7.287332e-03 5.248499e-06
9.550000e-01 -7.276693e-03 5.237722e-06
9.555000e-01 -7.266031e-03 5.241353e-06
9.560000e-01 -7.255445e-03 5.230600e-06
9.565000e-01 -7.244886e-03 5.219883e-06
9.570000e-01 -7.234352e-03 5.209202e-06
9.575000e-01 -7.223845e-03 5.198557e-06
9.580000e-01 -7.213363e-03 5.187948e-06
9.585000e-01 -7.202956e-03 5.191295e-06
9.590000e-01 -7.192526e-03 5.180719e-06
9.595000e-01 -7.182122e-03 5.170178e-06
9.600000e-01 -7.171744e-03 5.159673e-06
9.605000e-01 -7.161448e-03 5.158468e-06
9.610000e-01 -7.151120e-03 5.147933e-06
9.615000e-01 -7.140818e-03 5.137434e-06
9.620000e-01 -7.130589e-03 5.140776e-06
9.625000e-01 -7.120337e-03 5.130296e-06
9.630000e-01 -7.110111e-03 5.119851e-06
9.635000e-01 -7.099909e-03 5.109440e-06
9.640000e-01 -7.089732e-03 5.099065e-06
9.645000e-01 -7.079628e-03 5.102465e-06
9.650000e-01 -7.069556e-03 5.083024e-06
9.655000e-01 -7.059398e-03 5.083532e-06
9.660000e-01 -7.049319e-03 5.073178e-06
9.665000e-01 -7.039266e-03 5.062858e-06
9.670000e-01 -7.029236e-03 5.052573e-06
9.675000e-01 -7.019183e-03 5.056311e-06
9.680000e-01 -7.009202e-03 5.046065e-06
9.685000e-01 -6.999356e-03 5.035033e-06
9.690000e-01 -6.989423e-03 5.024896e-06
9.695000e-01 -6.979460e-03 5.025476e-06
9.700000e-01 -6.969575e-03 5.015328e-06
9.705000e-01 -6.959666e-03 5.019024e-06
9.710000e-01 -6.949829e-03 5.008915e-06
9.715000e-01 -6.940016e-03 4.998839e-06
9.720000e-01 -6.930226e-03 4.988796e-06
9.725000e-01 -6.920459e-03 4.978786e-06
9.730000e-01 -6.910716e-03 4.968808e-06
9.735000e-01 -6.900949e-03 4.972719e-06
9.740000e-01 -6.891252e-03 4.962774e-06
9.745000e-01 -6.881579e-03 4.952862e-06
9.750000e-01 -6.871929e-03 4.942785e-06
9.755000e-01 -6.862301e-03 4.932926e-06
9.760000e-01 -6.852697e-03 4.923100e-06
9.765000e-01 -6.843163e-03 4.926851e-06
9.770000e-01 -6.833657e-03 4.927071e-06
9.775000e-01 -6.824121e-03 4.917290e-06
9.780000e-01 -6.814560e-03 4.898003e-06
9.785000e-01 -6.805069e-03 4.888188e-06
9.790000e-01 -6.795648e-03 4.891978e-06
9.795000e-01 -6.786201e-03 4.882200e-06
9.800000e-01 -6.776777e-03 4.872453e-06
9.805000e-01 -6.767423e-03 4.876351e-06
9.810000e-01 -6.758043e-03 4.866634e-06
9.815000e-01 -6.748685e-03 4.856949e-06
9.820000e-01 -6.739350e-03 4.850476e-06
9.825000e-01 -6.730036e-03 4.840790e-06
9.830000e-01 -6.720744e-03 4.831135e-06
9.835000e-01 -6.711474e-03 4.821511e-06
9.840000e-01 -6.702225e-03 4.811916e-06
9.845000e-01 -6.692998e-03 4.802353e-06
9.850000e-01 -6.683848e-03 4.803053e-06
9.855000e-01 -6.674664e-03 4.793532e-06
9.860000e-01 -6.665455e-03 4.797680e-06
9.865000e-01 -6.656314e-03 4.788175e-06
9.870000e-01 -6.647194e-03 4.778700e-06
9.875000e-01 -6.638096e-03 4.769254e-06
9.880000e-01 -6.628973e-03 4.773427e-06
9.885000e-01 -6.619916e-03 4.763994e-06
9.890000e-01 -6.610881e-03 4.754591e-06
9.895000e-01 -6.601867e-03 4.745217e-06
9.900000e-01 -6.592873e-03 4.735873e-06
9.905000e-01 -6.583901e-03 4.726558e-06
9.910000e-01 -6.574949e-03 4.717273e-06
9.915000e-01 -6.566063e-03 4.721032e-06
9.920000e-01 -6.557152e-03 4.711771e-06
9.925000e-01 -6.548261e-03 4.702538e-06
9.930000e-01 -6.539391e-03 4.693335e-06
9.935000e-01 -6.530542e-03 4.684160e-06
9.940000e-01 -6.521657e-03 4.686046e-06
9.945000e-01 -6.512848e-03 4.676915e-06
9.950000e-01 -6.504059e-03 4.667813e-06
9.955000e-01 -6.495290e-03 4.681528e-06
9.960000e-01 -6.486542e-03 4.672437e-06
9.965000e-01 -6.477813e-03 4.663375e-06
9.970000e-01 -6.469104e-03 4.654341e-06
9.975000e-01 -6.460415e-03 4.645335e-06
9.980000e-01 -6.451746e-03 4.636357e-06
9.985000e-01 -6.443141e-03 4.640215e-06
9.990000e-01 -6.434511e-03 4.631251e-06
9.995000e-01 -6.425901e-03 4.622316e-06
1.000000e+00 -6.417310e-03 4.613409e-06
1.000500e+00 -6.408738e-03 4.604529e-06
1.001000e+00 -6.400186e-03 4.595677e-06
1.001500e+00 -6.391653e-03 4.586852e-06
1.002000e+00 -6.383184e-03 4.590627e-06
1.002500e+00 -6.374690e-03 4.581813e-06
1.003000e+00 -6.366215e-03 4.573027e-06
1.003500e+00 -6.357758e-03 4.564269e-06
1.004000e+00 -6.349266e-03 4.566674e-06
1.004500e+00 -6.340848e-03 4.557949e-06
1.005000e+00 -6.332404e-03 4.562106e-06
1.005500e+00 -6.324024e-03 4.553398e-06
1.006000e+00 -6.315662e-03 4.544717e-06
1.006500e+00 -6.307320e-03 4.536063e-06
1.007000e+00 -6.298995e-03 4.527436e-06
1.007500e+00 -6.290690e-03 4.518835e-06
1.008000e+00 -6.282448e-03 4.523088e-06
1.008500e+00 -6.274179e-03 4.514504e-06
1.009000e+00 -6.265928e-03 4.505946e-06
1.009500e+00 -6.257696e-03 4.497414e-06
1.010000e+00 -6.249483e-03 4.488908e-06
1.010500e+00 -6.241287e-03 4.480429e-06
1.011000e+00 -6.233110e-03 4.471976e-06
1.011500e+00 -6.224906e-03 4.476536e-06
1.012000e+00 -6.216765e-03 4.468105e-06
1.012500e+00 -6.208642e-03 4.459701e-06
1.013000e+00 -6.200537e-03 4.451322e-06
1.013500e+00 -6.192395e-03 4.453830e-06
1.014000e+00 -6.184326e-03 4.445483e-06
1.014500e+00 -6.176231e-03 4.449958e-06
1.015000e+00 -6.168197e-03 4.441634e-06
1.015500e+00 -6.160181e-03 4.433334e-06
1.016000e+00 -6.152183e-03 4.425060e-06
1.016500e+00 -6.144202e-03 4.416812e-06
1.017000e+00 -6.136238e-03 4.408588e-06
1.017500e+00 -6.128292e-03 4.400390e-06
1.018000e+00 -6.120320e-03 4.405065e-06
1.018500e+00 -6.112408e-03 4.396893e-06
1.019000e+00 -6.104515e-03 4.388745e-06
1.019500e+00 -6.096638e-03 4.380623e-06
1.020000e+00 -6.088778e-03 4.372525e-06
1.020500e+00 -6.080936e-03 4.364452e-06
1.021000e+00 -6.073111e-03 4.356404e-06
1.021500e+00 -6.065259e-03 4.361234e-06
1.022000e+00 -6.057511e-03 4.342500e-06
1.022500e+00 -6.049781e-03 4.346942e-06
1.023000e+00 -6.042023e-03 4.338821e-06
1.023500e+00 -6.034337e-03 4.340960e-06
1.024000e+00 -6.026612e-03 4.332875e-06
1.024500e+00 -6.018905e-03 4.324815e-06
1.025000e+00 -6.011214e-03 4.316778e-06
1.025500e+00 -6.003496e-03 4.321656e-06
1.026000e+00 -5.995838e-03 4.313624e-06
1.026500e+00 -5.988197e-03 4.305617e-06
1.027000e+00 -5.980572e-03 4.297634e-06
1.027500e+00 -5.972964e-03 4.289674e-06
1.028000e+00 -5.965372e-03 4.281738e-06
1.028500e+00 -5.957796e-03 4.273826e-06
1.029000e+00 -5.950193e-03 4.278627e-06
1.029500e+00 -5.942650e-03 4.270746e-06
1.030000e+00 -5.935122e-03 4.262889e-06
1.030500e+00 -5.927611e-03 4.255055e-06
1.031000e+00 -5.920116e-03 4.247245e-06
1.031500e+00 -5.912724e-03 4.239109e-06
1.032000e+00 -5.905217e-03 4.243936e-06
1.032500e+00 -5.897770e-03 4.236157e-06
1.033000e+00 -5.890295e-03 4.219340e-06
1.033500e+00 -5.882923e-03 4.223870e-06
1.034000e+00 -5.875470e-03 4.226828e-06
1.034500e+00 -5.868086e-03 4.219008e-06
1.035000e+00 -5.860717e-03 4.211212e-06
1.035500e+00 -5.853364e-03 4.203438e-06
1.036000e+00 -5.846070e-03 4.207925e-06
1.036500e+00 -5.838748e-03 4.200156e-06
1.037000e+00 -5.831442e-03 4.192409e-06
1.037500e+00 -5.824151e-03 4.184685e-06
1.038000e+00 -5.816875e-03 4.176984e-06
1.038500e+00 -5.809614e-03 4.169305e-06
1.039000e+00 -5.802422e-03 4.152246e-06
1.039500e+00 -5.795235e-03 4.157865e-06
1.040000e+00 -5.788020e-03 4.150129e-06
1.040500e+00 -5.780820e-03 4.142414e-06
1.041000e+00 -5.773635e-03 4.134722e-06
1.041500e+00 -5.766465e-03 4.127051e-06
1.042000e+00 -5.759311e-03 4.119403e-06
1.042500e+00 -5.752118e-03 4.122328e-06
1.043000e+00 -5.744950e-03 4.127313e-06
1.043500e+00 -5.737840e-03 4.119682e-06
1.044000e+00 -5.730745e-03 4.112074e-06
1.044500e+00 -5.723665e-03 4.104487e-06
1.045000e+00 -5.716652e-03 4.106829e-06
1.045500e+00 -5.709601e-03 4.099272e-06
1.046000e+00 -5.702522e-03 4.104267e-06
1.046500e+00 -5.695500e-03 4.096725e-06
1.047000e+00 -5.688493e-03 4.089205e-06
1.047500e+00 -5.681500e-03 4.081706e-06
1.048000e+00 -5.674522e-03 4.074228e-06
1.048500e+00 -5.667455e-03 4.067599e-06
1.049000e+00 -5.660506e-03 4.060156e-06
1.049500e+00 -5.653614e-03 4.065043e-06
1.050000e+00 -5.646694e-03 4.057628e-06
1.050500e+00 -5.639788e-03 4.050234e-06
1.051000e+00 -5.632895e-03 4.042860e-06
1.051500e+00 -5.626017e-03 4.035507e-06
1.052000e+00 -5.619154e-03 4.028175e-06
1.052500e+00 -5.612347e-03 4.033081e-06
1.053000e+00 -5.605511e-03 4.025760e-06
1.053500e+00 -5.598689e-03 4.018460e-06
1.054000e+00 -5.591881e-03 4.011181e-06
1.054500e+00 -5.585088e-03 4.003922e-06
1.055000e+00 -5.578273e-03 4.006622e-06
1.055500e+00 -5.571507e-03 3.999368e-06
1.056000e+00 -5.564797e-03 4.004261e-06
1.056500e+00 -5.558059e-03 3.997034e-06
1.057000e+00 -5.551334e-03 3.989826e-06
1.057500e+00 -5.544623e-03 3.982639e-06
1.058000e+00 -5.537925e-03 3.975472e-06
1.058500e+00 -5.531241e-03 3.968324e-06
1.059000e+00 -5.524571e-03 3.961197e-06
1.059500e+00 -5.517956e-03 3.966119e-06
1.060000e+00 -5.511312e-03 3.959006e-06
1.060500e+00 -5.504682e-03 3.951913e-06
1.061000e+00 -5.498066e-03 3.944839e-06
1.061500e+00 -5.491462e-03 3.937786e-06
1.062000e+00 -5.484872e-03 3.930752e-06
1.062500e+00 -5.478296e-03 3.923737e-06
1.063000e+00 -5.471690e-03 3.929061e-06
1.063500e+00 -5.465140e-03 3.922064e-06
1.064000e+00 -5.458603e-03 3.915086e-06
1.064500e+00 -5.452079e-03 3.908128e-06
1.065000e+00 -5.445519e-03 3.911875e-06
1.065500e+00 -5.439021e-03 3.904917e-06
1.066000e+00 -5.432536e-03 3.897979e-06
1.066500e+00 -5.426023e-03 3.903289e-06
1.067000e+00 -5.419564e-03 3.896357e-06
1.067500e+00 -5.413119e-03 3.889541e-06
1.068000e+00 -5.406686e-03 3.882683e-06
1.068500e+00 -5.400266e-03 3.875791e-06
1.069000e+00 -5.393859e-03 3.868918e-06
1.069500e+00 -5.387465e-03 3.861947e-06
1.070000e+00 -5.381134e-03 3.847618e-06
1.070500e+00 -5.374723e-03 3.852779e-06
1.071000e+00 -5.368367e-03 3.845911e-06
1.071500e+00 -5.362023e-03 3.839063e-06
1.072000e+00 -5.355692e-03 3.832233e-06
1.072500e+00 -5.349373e-03 3.825423e-06
1.073000e+00 -5.343067e-03 3.818630e-06
1.073500e+00 -5.336814e-03 3.823575e-06
1.074000e+00 -5.330584e-03 3.826337e-06
1.074500e+00 -5.324315e-03 3.819573e-06
1.075000e+00 -5.318058e-03 3.812827e-06
1.075500e+00 -5.311814e-03 3.806099e-06
1.076000e+00 -5.305582e-03 3.799390e-06
1.076500e+00 -5.299362e-03 3.792827e-06
1.077000e+00 -5.293146e-03 3.808012e-06
1.077500e+00 -5.286951e-03 3.801304e-06
1.078000e+00 -5.280768e-03 3.794615e-06
1.078500e+00 -5.274596e-03 3.787944e-06
1.079000e+00 -5.268437e-03 3.781291e-06
1.079500e+00 -5.262290e-03 3.774656e-06
1.080000e+00 -5.256155e-03 3.768040e-06
1.080500e+00 -5.250074e-03 3.772956e-06
1.081000e+00 -5.243963e-03 3.766339e-06
1.081500e+00 -5.237863e-03 3.759740e-06
1.082000e+00 -5.231776e-03 3.753159e-06
1.082500e+00 -5.225701e-03 3.746596e-06
1.083000e+00 -5.219637e-03 3.740051e-06
1.083500e+00 -5.213585e-03 3.733523e-06
1.084000e+00 -5.207545e-03 3.727013e-06
1.084500e+00 -5.201476e-03 3.732370e-06
1.085000e+00 -5.195459e-03 3.725867e-06
1.085500e+00 -5.189454e-03 3.719382e-06
1.086000e+00 -5.183511e-03 3.722038e-06
1.086500e+00 -5.177530e-03 3.715570e-06
1.087000e+00 -5.171559e-03 3.709119e-06
1.087500e+00 -5.165600e-03 3.702686e-06
1.088000e+00 -5.159694e-03 3.707752e-06
1.088500e+00 -5.153758e-03 3.701333e-06
1.089000e+00 -5.147833e-03 3.694932e-06
1.089500e+00 -5.141920e-03 3.688548e-06
1.090000e+00 -5.136019e-03 3.682181e-06
1.090500e+00 -5.130128e-03 3.675831e-06
1.091000e+00 -5.124249e-03 3.669498e-06
1.091500e+00 -5.118341e-03 3.674973e-06
1.092000e+00 -5.112485e-03 3.668650e-06
1.092500e+00 -5.106640e-03 3.662344e-06
1.093000e+00 -5.100806e-03 3.656054e-06
1.093500e+00 -5.094983e-03 3.649781e-06
1.094000e+00 -5.089171e-03 3.643526e-06
1.094500e+00 -5.083370e-03 3.637286e-06
1.095000e+00 -5.077581e-03 3.631064e-06
1.095500e+00 -5.071843e-03 3.636292e-06
1.096000e+00 -5.066075e-03 3.630076e-06
1.096500e+00 -5.060318e-03 3.623876e-06
1.097000e+00 -5.054525e-03 3.628208e-06
1.097500e+00 -5.048790e-03 3.622020e-06
1.098000e+00 -5.043066e-03 3.615848e-06
1.098500e+00 -5.037353e-03 3.609693e-06
1.099000e+00 -5.031611e-03 3.615298e-06
1.099500e+00 -5.025920e-03 3.609143e-06
1.100000e+00 -5.020239e-03 3.603003e-06
1.100500e+00 -5.014570e-03 3.596881e-06
1.101000e+00 -5.008910e-03 3.590774e-06
1.101500e+00 -5.003262e-03 3.584684e-06
1.102000e+00 -4.997624e-03 3.578609e-06
1.102500e+00 -4.991997e-03 3.572551e-06
1.103000e+00 -4.986421e-03 3.577938e-06
1.103500e+00 -4.980815e-03 3.571889e-06
1.104000e+00 -4.975220e-03 3.565855e-06
1.104500e+00 -4.969635e-03 3.559838e-06
1.105000e+00 -4.964060e-03 3.553836e-06
1.105500e+00 -4.958496e-03 3.547850e-06
1.106000e+00 -4.952993e-03 3.550712e-06
1.106500e+00 -4.947449e-03 3.544740e-06
1.107000e+00 -4.941876e-03 3.550444e-06
1.107500e+00 -4.936354e-03 3.544474e-06
1.108000e+00 -4.930842e-03 3.538520e-06
1.108500e+00 -4.925340e-03 3.532581e-06
1.109000e+00 -4.919848e-03 3.526658e-06
1.109500e+00 -4.914366e-03 3.520750e-06
1.110000e+00 -4.908895e-03 3.514858e-06
1.110500e+00 -4.903474e-03 3.520176e-06
1.111000e+00 -4.898023e-03 3.514284e-06
1.111500e+00 -4.892582e-03 3.508407e-06
1.112000e+00 -4.887151e-03 3.502546e-06
1.112500e+00 -4.881731e-03 3.496700e-06
1.113000e+00 -4.876320e-03 3.490869e-06
1.113500e+00 -4.870919e-03 3.485054e-06
1.114000e+00 -4.865528e-03 3.479254e-06
1.114500e+00 -4.860108e-03 3.485232e-06
1.115000e+00 -4.854737e-03 3.479428e-06
1.115500e+00 -4.849376e-03 3.473639e-06
1.116000e+00 -4.844025e-03 3.467865e-06
1.116500e+00 -4.838684e-03 3.462106e-06
1.117000e+00 -4.833305e-03 3.466431e-06
1.117500e+00 -4.827983e-03 3.460686e-06
1.118000e+00 -4.822672e-03 3.454956e-06
1.118500e+00 -4.817410e-03 3.460413e-06
1.119000e+00 -4.812117e-03 3.454685e-06
1.119500e+00 -4.806835e-03 3.448972e-06
1.120000e+00 -4.801562e-03 3.443273e-06
1.120500e+00 -4.796299e-03 3.437590e-06
1.121000e+00 -4.791045e-03 3.431921e-06
1.121500e+00 -4.785801e-03 3.426267e-06
1.122000e+00 -4.780567e-03 3.420628e-06
1.122500e+00 -4.775342e-03 3.415003e-06
1.123000e+00 -4.770087e-03 3.420898e-06
1.123500e+00 -4.764882e-03 3.415277e-06
1.124000e+00 -4.759685e-03 3.409670e-06
1.124500e+00 -4.754499e-03 3.404079e-06
1.125000e+00 -4.749321e-03 3.398501e-06
1.125500e+00 -4.744153e-03 3.392939e-06
1.126000e+00 -4.738995e-03 3.387390e-06
1.126500e+00 -4.733845e-03 3.381856e-06
1.127000e+00 -4.728666e-03 3.387692e-06
1.127500e+00 -4.723536e-03 3.382169e-06
1.128000e+00 -4.718367e-03 3.386512e-06
1.128500e+00 -4.713255e-03 3.381006e-06
1.129000e+00 -4.708152e-03 3.375515e-06
1.129500e+00 -4.703058e-03 3.370038e-06
1.130000e+00 -4.697974e-03 3.364575e-06
1.130500e+00 -4.692899e-03 3.359125e-06
1.131000e+00 -4.687872e-03 3.364555e-06
1.131500e+00 -4.682815e-03 3.359101e-06
1.132000e+00 -4.677767e-03 3.353660e-06
1.132500e+00 -4.672728e-03 3.348233e-06
1.133000e+00 -4.667698e-03 3.342821e-06
1.133500e+00 -4.662678e-03 3.337422e-06
1.134000e+00 -4.657666e-03 3.335745e-06
1.134500e+00 -4.652663e-03 3.330289e-06
1.135000e+00 -4.647669e-03 3.324847e-06
1.135500e+00 -4.642684e-03 3.319418e-06
1.136000e+00 -4.637708e-03 3.314003e-06
1.136500e+00 -4.632781e-03 3.319782e-06
1.137000e+00 -4.627822e-03 3.314377e-06
1.137500e+00 -4.622873e-03 3.308985e-06
1.138000e+00 -4.617932e-03 3.303607e-06
1.138500e+00 -4.613000e-03 3.298242e-06
1.139000e+00 -4.608030e-03 3.302505e-06
1.139500e+00 -4.603116e-03 3.297158e-06
1.140000e+00 -4.598210e-03 3.291824e-06
1.140500e+00 -4.593274e-03 3.297891e-06
1.141000e+00 -4.588386e-03 3.292572e-06
1.141500e+00 -4.583506e-03 3.287359e-06
1.142000e+00 -4.578635e-03 3.282048e-06
1.142500e+00 -4.573773e-03 3.276751e-06
1.143000e+00 -4.568920e-03 3.271467e-06
1.143500e+00 -4.564074e-03 3.266196e-06
1.144000e+00 -4.559238e-03 3.260939e-06
1.144500e+00 -4.554410e-03 3.255695e-06
1.145000e+00 -4.549551e-03 3.261766e-06
1.145500e+00 -4.544740e-03 3.256537e-06
1.146000e+00 -4.539938e-03 3.251321e-06
1.146500e+00 -4.535144e-03 3.246117e-06
1.147000e+00 -4.530358e-03 3.240927e-06
1.147500e+00 -4.525581e-03 3.235750e-06
1.148000e+00 -4.520812e-03 3.230586e-06
1.148500e+00 -4.516052e-03 3.225435e-06
1.149000e+00 -4.511261e-03 3.231621e-06
1.149500e+00 -4.506517e-03 3.226469e-06
1.150000e+00 -4.501829e-03 3.230345e-06
1.150500e+00 -4.497101e-03 3.225212e-06
1.151000e+00 -4.492382e-03 3.220092e-06
1.151500e+00 -4.487672e-03 3.214984e-06
1.152000e+00 -4.483046e-03 3.209578e-06
1.152500e+00 -4.478352e-03 3.204487e-06
1.153000e+00 -4.473666e-03 3.199408e-06
1.153500e+00 -4.468949e-03 3.205457e-06
1.154000e+00 -4.464279e-03 3.200393e-06
1.154500e+00 -4.459617e-03 3.195340e-06
1.155000e+00 -4.454964e-03 3.190301e-06
1.155500e+00 -4.450318e-03 3.185274e-06
1.156000e+00 -4.445680e-03 3.180259e-06
1.156500e+00 -4.441051e-03 3.175257e-06
1.157000e+00 -4.436429e-03 3.170267e-06
1.157500e+00 -4.431855e-03 3.175240e-06
1.158000e+00 -4.427250e-03 3.170237e-06
1.158500e+00 -4.422652e-03 3.165247e-06
1.159000e+00 -4.418062e-03 3.160268e-06
1.159500e+00 -4.413480e-03 3.155302e-06
1.160000e+00 -4.408906e-03 3.150349e-06
1.160500e+00 -4.404386e-03 3.154144e-06
1.161000e+00 -4.399828e-03 3.149201e-06
1.161500e+00 -4.395277e-03 3.144270e-06
1.162000e+00 -4.390773e-03 3.150127e-06
1.162500e+00 -4.386238e-03 3.145195e-06
1.163000e+00 -4.381711e-03 3.140275e-06
1.163500e+00 -4.377191e-03 3.135368e-06
1.164000e+00 -4.372679e-03 3.130472e-06
1.164500e+00 -4.368175e-03 3.125589e-06
1.165000e+00 -4.363679e-03 3.120718e-06
1.165500e+00 -4.359190e-03 3.115859e-06
1.166000e+00 -4.354709e-03 3.111011e-06
1.166500e+00 -4.350197e-03 3.117332e-06
1.167000e+00 -4.345732e-03 3.112485e-06
1.167500e+00 -4.341274e-03 3.107650e-06
1.168000e+00 -4.336823e-03 3.102827e-06
1.168500e+00 -4.332380e-03 3.098016e-06
1.169000e+00 -4.327945e-03 3.093216e-06
1.169500e+00 -4.323517e-03 3.088429e-06
1.170000e+00 -4.319097e-03 3.083653e-06
1.170500e+00 -4.314684e-03 3.078889e-06
1.171000e+00 -4.310241e-03 3.085280e-06
1.171500e+00 -4.305844e-03 3.080509e-06
1.172000e+00 -4.301453e-03 3.075749e-06
1.172500e+00 -4.297026e-03 3.080286e-06
1.173000e+00 -4.292651e-03 3.075537e-06
1.173500e+00 -4.288283e-03 3.070799e-06
1.174000e+00 -4.283922e-03 3.066074e-06
1.174500e+00 -4.279569e-03 3.061360e-06
1.175000e+00 -4.275223e-03 3.056657e-06
1.175500e+00 -4.270923e-03 3.062790e-06
1.176000e+00 -4.266591e-03 3.058099e-06
1.176500e+00 -4.262267e-03 3.053420e-06
1.177000e+00 -4.257951e-03 3.048753e-06
1.177500e+00 -4.253641e-03 3.044097e-06
1.178000e+00 -4.249339e-03 3.039452e-06
1.178500e+00 -4.245044e-03 3.034818e-06
1.179000e+00 -4.240756e-03 3.030196e-06
1.179500e+00 -4.236475e-03 3.025550e-06
1.180000e+00 -4.232240e-03 3.031684e-06
1.180500e+00 -4.227974e-03 3.027073e-06
1.181000e+00 -4.223714e-03 3.022474e-06
1.181500e+00 -4.219462e-03 3.017885e-06
1.182000e+00 -4.215217e-03 3.013308e-06
1.182500e+00 -4.210979e-03 3.008741e-06
1.183000e+00 -4.206748e-03 3.004186e-06
1.183500e+00 -4.202524e-03 2.999642e-06
1.184000e+00 -4.198307e-03 2.995109e-06
1.184500e+00 -4.194021e-03 2.990899e-06
1.185000e+00 -4.189814e-03 2.991348e-06
1.185500e+00 -4.185618e-03 3.001620e-06
1.186000e+00 -4.181429e-03 2.996900e-06
1.186500e+00 -4.177247e-03 2.992373e-06
1.187000e+00 -4.173072e-03 2.987856e-06
1.187500e+00 -4.168904e-03 2.983351e-06
1.188000e+00 -4.164831e-03 2.980838e-06
1.188500e+00 -4.160677e-03 2.976325e-06
1.189000e+00 -4.156529e-03 2.971813e-06
1.189500e+00 -4.152351e-03 2.978109e-06
1.190000e+00 -4.148217e-03 2.973602e-06
1.190500e+00 -4.144090e-03 2.969106e-06
1.191000e+00 -4.139970e-03 2.964621e-06
1.191500e+00 -4.135857e-03 2.960146e-06
1.192000e+00 -4.131750e-03 2.955682e-06
1.192500e+00 -4.127650e-03 2.951229e-06
1.193000e+00 -4.123557e-03 2.946787e-06
1.193500e+00 -4.119471e-03 2.942355e-06
1.194000e+00 -4.115391e-03 2.937934e-06
1.194500e+00 -4.111355e-03 2.943984e-06
1.195000e+00 -4.107289e-03 2.939574e-06
1.195500e+00 -4.103229e-03 2.935174e-06
1.196000e+00 -4.099176e-03 2.930785e-06
1.196500e+00 -4.095130e-03 2.926406e-06
1.197000e+00 -4.091016e-03 2.922453e-06
1.197500e+00 -4.086982e-03 2.918078e-06
1.198000e+00 -4.082956e-03 2.913714e-06
1.198500e+00 -4.078936e-03 2.909360e-06
1.199000e+00 -4.074966e-03 2.913477e-06
1.199500e+00 -4.070996e-03 2.919484e-06
1.200000e+00 -4.066996e-03 2.915143e-06
1.200500e+00 -4.063002e-03 2.910812e-06
1.201000e+00 -4.059015e-03 2.906491e-06
1.201500e+00 -4.055034e-03 2.902181e-06
1.202000e+00 -4.051059e-03 2.897880e-06
1.202500e+00 -4.047017e-03 2.893960e-06
1.203000e+00 -4.043056e-03 2.889666e-06
1.203500e+00 -4.039101e-03 2.885382e-06
1.204000e+00 -4.035152e-03 2.881109e-06
1.204500e+00 -4.031246e-03 2.887113e-06
1.205000e+00 -4.027310e-03 2.882850e-06
1.205500e+00 -4.023381e-03 2.878597e-06
1.206000e+00 -4.019457e-03 2.874354e-06
1.206500e+00 -4.015540e-03 2.870121e-06
1.207000e+00 -4.011630e-03 2.865898e-06
1.207500e+00 -4.007725e-03 2.861685e-06
1.208000e+00 -4.003755e-03 2.858044e-06
1.208500e+00 -3.999863e-03 2.853831e-06
1.209000e+00 -3.995977e-03 2.849628e-06
1.209500e+00 -3.992135e-03 2.855624e-06
1.210000e+00 -3.988262e-03 2.851431e-06
1.210500e+00 -3.984439e-03 2.855595e-06
1.211000e+00 -3.980578e-03 2.851410e-06
1.211500e+00 -3.976723e-03 2.847236e-06
1.212000e+00 -3.972875e-03 2.843071e-06
1.212500e+00 -3.969033e-03 2.838903e-06
1.213000e+00 -3.965197e-03 2.834750e-06
1.213500e+00 -3.961367e-03 2.830607e-06
1.214000e+00 -3.957543e-03 2.826473e-06
1.214500e+00 -3.953762e-03 2.832428e-06
1.215000e+00 -3.949950e-03 2.828304e-06
1.215500e+00 -3.946144e-03 2.824190e-06
1.216000e+00 -3.942345e-03 2.820086e-06
1.216500e+00 -3.938551e-03 2.815991e-06
1.217000e+00 -3.934764e-03 2.811906e-06
1.217500e+00 -3.930983e-03 2.807830e-06
1.218000e+00 -3.927207e-03 2.803764e-06
1.218500e+00 -3.923438e-03 2.799583e-06
1.219000e+00 -3.919674e-03 2.795521e-06
1.219500e+00 -3.915953e-03 2.801470e-06
1.220000e+00 -3.912201e-03 2.797418e-06
1.220500e+00 -3.908455e-03 2.793376e-06
1.221000e+00 -3.904715e-03 2.789343e-06
1.221500e+00 -3.900982e-03 2.785319e-06
1.222000e+00 -3.897254e-03 2.781305e-06
1.222500e+00 -3.893532e-03 2.777300e-06
1.223000e+00 -3.889815e-03 2.773305e-06
1.223500e+00 -3.886064e-03 2.778333e-06
1.224000e+00 -3.882359e-03 2.774267e-06
1.224500e+00 -3.878696e-03 2.780163e-06
1.225000e+00 -3.875003e-03 2.776168e-06
1.225500e+00 -3.871316e-03 2.772183e-06
1.226000e+00 -3.867635e-03 2.768206e-06
1.226500e+00 -3.863960e-03 2.764232e-06
1.227000e+00 -3.860290e-03 2.760269e-06
1.227500e+00 -3.856626e-03 2.756316e-06
1.228000e+00 -3.852968e-03 2.752371e-06
1.228500e+00 -3.849315e-03 2.748436e-06
1.229000e+00 -3.845668e-03 2.744511e-06
1.229500e+00 -3.842062e-03 2.750409e-06
1.230000e+00 -3.838427e-03 2.746492e-06
1.230500e+00 -3.834797e-03 2.742584e-06
1.231000e+00 -3.831173e-03 2.738685e-06
1.231500e+00 -3.827555e-03 2.734796e-06
1.232000e+00 -3.823942e-03 2.730915e-06
1.232500e+00 -3.820335e-03 2.727044e-06
1.233000e+00 -3.816733e-03 2.723181e-06
1.233500e+00 -3.813137e-03 2.719328e-06
1.234000e+00 -3.809547e-03 2.715483e-06
1.234500e+00 -3.805962e-03 2.711648e-06
1.235000e+00 -3.802389e-03 2.725576e-06
1.235500e+00 -3.798816e-03 2.721726e-06
1.236000e+00 -3.795248e-03 2.717598e-06
1.236500e+00 -3.791685e-03 2.713750e-06
1.237000e+00 -3.788128e-03 2.709911e-06
1.237500e+00 -3.784576e-03 2.706081e-06
1.238000e+00 -3.781030e-03 2.702259e-06
1.238500e+00 -3.777489e-03 2.698447e-06
1.239000e+00 -3.773954e-03 2.694643e-06
1.239500e+00 -3.770424e-03 2.690848e-06
1.240000e+00 -3.766934e-03 2.696692e-06
1.240500e+00 -3.763416e-03 2.692906e-06
1.241000e+00 -3.759902e-03 2.689128e-06
1.241500e+00 -3.756394e-03 2.685359e-06
1.242000e+00 -3.752891e-03 2.681599e-06
1.242500e+00 -3.749394e-03 2.677848e-06
1.243000e+00 -3.745902e-03 2.674105e-06
1.243500e+00 -3.742415e-03 2.670372e-06
1.244000e+00 -3.738934e-03 2.666646e-06
1.244500e+00 -3.735458e-03 2.662930e-06
1.245000e+00 -3.731988e-03 2.659221e-06
1.245500e+00 -3.728488e-03 2.665665e-06
1.246000e+00 -3.725028e-03 2.661948e-06
1.246500e+00 -3.721573e-03 2.658240e-06
1.247000e+00 -3.718124e-03 2.654541e-06
1.247500e+00 -3.714680e-03 2.650851e-06
1.248000e+00 -3.711287e-03 2.655437e-06
1.248500e+00 -3.707853e-03 2.651749e-06
1.249000e+00 -3.704425e-03 2.648070e-06
1.249500e+00 -3.701002e-03 2.644400e-06
1.250000e+00 -3.697584e-03 2.640738e-06
1.250500e+00 -3.694171e-03 2.637084e-06
1.251000e+00 -3.690798e-03 2.643001e-06
1.251500e+00 -3.687395e-03 2.639346e-06
1.252000e+00 -3.683998e-03 2.635699e-06
1.252500e+00 -3.680606e-03 2.632060e-06
1.253000e+00 -3.677219e-03 2.628430e-06
1.253500e+00 -3.673837e-03 2.624808e-06
1.254000e+00 -3.670460e-03 2.621195e-06
1.254500e+00 -3.667089e-03 2.617590e-06
1.255000e+00 -3.663722e-03 2.613993e-06
1.255500e+00 -3.660361e-03 2.610404e-06
1.256000e+00 -3.657004e-03 2.606824e-06
1.256500e+00 -3.653653e-03 2.603252e-06
1.257000e+00 -3.650272e-03 2.609773e-06
1.257500e+00 -3.646931e-03 2.606201e-06
1.258000e+00 -3.643595e-03 2.602636e-06
1.258500e+00 -3.640264e-03 2.599080e-06
1.259000e+00 -3.636937e-03 2.595532e-06
1.259500e+00 -3.633616e-03 2.591993e-06
1.260000e+00 -3.630300e-03 2.588461e-06
1.260500e+00 -3.626989e-03 2.584937e-06
1.261000e+00 -3.623683e-03 2.581422e-06
1.261500e+00 -3.620382e-03 2.577915e-06
1.262000e+00 -3.617086e-03 2.574415e-06
1.262500e+00 -3.613829e-03 2.580386e-06
1.263000e+00 -3.610501e-03 2.586286e-06
1.263500e+00 -3.607220e-03 2.582771e-06
1.264000e+00 -3.603943e-03 2.579264e-06
1.264500e+00 -3.600672e-03 2.575765e-06
1.265000e+00 -3.597405e-03 2.572274e-06
1.265500e+00 -3.594143e-03 2.568791e-06
1.266000e+00 -3.590886e-03 2.565316e-06
1.266500e+00 -3.587634e-03 2.561849e-06
1.267000e+00 -3.584386e-03 2.559057e-06
1.267500e+00 -3.581144e-03 2.555600e-06
1.268000e+00 -3.577906e-03 2.552151e-06
1.268500e+00 -3.574673e-03 2.548710e-06
1.269000e+00 -3.571412e-03 2.555138e-06
1.269500e+00 -3.568189e-03 2.551690e-06
1.270000e+00 -3.564970e-03 2.548250e-06
1.270500e+00 -3.561757e-03 2.544817e-06
1.271000e+00 -3.558548e-03 2.541393e-06
1.271500e+00 -3.555344e-03 2.537976e-06
1.272000e+00 -3.552111e-03 2.528029e-06
1.272500e+00 -3.548916e-03 2.524578e-06
1.273000e+00 -3.545726e-03 2.521134e-06
1.273500e+00 -3.542541e-03 2.517699e-06
1.274000e+00 -3.539361e-03 2.514271e-06
1.274500e+00 -3.536185e-03 2.510850e-06
1.275000e+00 -3.533014e-03 2.523901e-06
1.275500e+00 -3.529848e-03 2.520527e-06
1.276000e+00 -3.526686e-03 2.517159e-06
1.276500e+00 -3.523529e-03 2.513800e-06
1.277000e+00 -3.520377e-03 2.510448e-06
1.277500e+00 -3.517264e-03 2.500027e-06
1.278000e+00 -3.514086e-03 2.506558e-06
1.278500e+00 -3.510907e-03 2.511864e-06
1.279000e+00 -3.507773e-03 2.508471e-06
1.279500e+00 -3.504644e-03 2.505085e-06
1.280000e+00 -3.501519e-03 2.501707e-06
1.280500e+00 -3.498399e-03 2.498336e-06
1.281000e+00 -3.495284e-03 2.494973e-06
1.281500e+00 -3.492173e-03 2.491617e-06
1.282000e+00 -3.489066e-03 2.488269e-06
1.282500e+00 -3.485999e-03 2.494352e-06
1.283000e+00 -3.482902e-03 2.490999e-06
1.283500e+00 -3.479809e-03 2.487654e-06
1.284000e+00 -3.476720e-03 2.484316e-06
1.284500e+00 -3.473636e-03 2.480985e-06
1.285000e+00 -3.470557e-03 2.477662e-06
1.285500e+00 -3.467482e-03 2.474347e-06
1.286000e+00 -3.464412e-03 2.471038e-06
1.286500e+00 -3.461413e-03 2.467283e-06
1.287000e+00 -3.458352e-03 2.463981e-06
1.287500e+00 -3.455295e-03 2.460687e-06
1.288000e+00 -3.452208e-03 2.467053e-06
1.288500e+00 -3.449160e-03 2.463761e-06
1.289000e+00 -3.446116e-03 2.460476e-06
1.289500e+00 -3.443077e-03 2.457198e-06
1.290000e+00 -3.440042e-03 2.453927e-06
1.290500e+00 -3.437011e-03 2.450664e-06
1.291000e+00 -3.433985e-03 2.447408e-06
1.291500e+00 -3.430963e-03 2.444159e-06
1.292000e+00 -3.427946e-03 2.440918e-06
1.292500e+00 -3.424932e-03 2.437684e-06
1.293000e+00 -3.421924e-03 2.434457e-06
1.293500e+00 -3.418879e-03 2.439920e-06
1.294000e+00 -3.415878e-03 2.436698e-06
1.294500e+00 -3.412849e-03 2.443140e-06
1.295000e+00 -3.409858e-03 2.439914e-06
1.295500e+00 -3.406871e-03 2.436695e-06
1.296000e+00 -3.403888e-03 2.433484e-06
1.296500e+00 -3.400909e-03 2.431595e-06
1.297000e+00 -3.397935e-03 2.428381e-06
1.297500e+00 -3.394965e-03 2.425174e-06
1.298000e+00 -3.392000e-03 2.421974e-06
1.298500e+00 -3.389038e-03 2.418781e-06
1.299000e+00 -3.386081e-03 2.415595e-06
1.299500e+00 -3.383128e-03 2.412416e-06
1.300000e+00 -3.380179e-03 2.409245e-06
1.300500e+00 -3.377235e-03 2.406080e-06
1.301000e+00 -3.374294e-03 2.402922e-06
1.301500e+00 -3.371325e-03 2.409614e-06
1.302000e+00 -3.368393e-03 2.406445e-06
1.302500e+00 -3.365466e-03 2.403283e-06
1.303000e+00 -3.362542e-03 2.400128e-06
1.303500e+00 -3.359623e-03 2.396981e-06
1.304000e+00 -3.356708e-03 2.393840e-06
1.304500e+00 -3.353797e-03 2.390706e-06
1.305000e+00 -3.350890e-03 2.387578e-06
1.305500e+00 -3.347987e-03 2.384458e-06
1.306000e+00 -3.345088e-03 2.381345e-06
1.306500e+00 -3.342194e-03 2.378238e-06
1.307000e+00 -3.339303e-03 2.375138e-06
1.307500e+00 -3.336451e-03 2.381344e-06
1.308000e+00 -3.333569e-03 2.378245e-06
1.308500e+00 -3.330732e-03 2.383135e-06
1.309000e+00 -3.327858e-03 2.380038e-06
1.309500e+00 -3.324988e-03 2.376949e-06
1.310000e+00 -3.322122e-03 2.373866e-06
1.310500e+00 -3.319260e-03 2.370790e-06
1.311000e+00 -3.316402e-03 2.367721e-06
1.311500e+00 -3.313548e-03 2.364659e-06
1.312000e+00 -3.310698e-03 2.361603e-06
1.312500e+00 -3.307853e-03 2.358554e-06
1.313000e+00 -3.305011e-03 2.355511e-06
1.313500e+00 -3.302206e-03 2.361611e-06
1.314000e+00 -3.299372e-03 2.358565e-06
1.314500e+00 -3.296542e-03 2.355526e-06
1.315000e+00 -3.293716e-03 2.352493e-06
1.315500e+00 -3.290894e-03 2.349467e-06
1.316000e+00 -3.288076e-03 2.346447e-06
1.316500e+00 -3.285262e-03 2.343434e-06
1.317000e+00 -3.282452e-03 2.340428e-06
1.317500e+00 -3.279646e-03 2.337428e-06
1.318000e+00 -3.276844e-03 2.334435e-06
1.318500e+00 -3.274045e-03 2.331448e-06
1.319000e+00 -3.271251e-03 2.328468e-06
1.319500e+00 -3.268460e-03 2.325494e-06
1.320000e+00 -3.265674e-03 2.322527e-06
1.320500e+00 -3.262858e-03 2.329406e-06
1.321000e+00 -3.260079e-03 2.326428e-06
1.321500e+00 -3.257304e-03 2.323458e-06
1.322000e+00 -3.254533e-03 2.320493e-06
1.322500e+00 -3.251766e-03 2.317535e-06
1.323000e+00 -3.249002e-03 2.314584e-06
1.323500e+00 -3.246243e-03 2.311639e-06
1.324000e+00 -3.243487e-03 2.308700e-06
1.324500e+00 -3.240736e-03 2.305768e-06
1.325000e+00 -3.237948e-03 2.311350e-06
1.325500e+00 -3.235204e-03 2.308420e-06
1.326000e+00 -3.232464e-03 2.305497e-06
1.326500e+00 -3.229727e-03 2.302580e-06
1.327000e+00 -3.227028e-03 2.308472e-06
1.327500e+00 -3.224299e-03 2.305546e-06
1.328000e+00 -3.221574e-03 2.302627e-06
1.328500e+00 -3.218852e-03 2.299713e-06
1.329000e+00 -3.216135e-03 2.296806e-06
1.329500e+00 -3.213421e-03 2.293906e-06
1.330000e+00 -3.210711e-03 2.291011e-06
1.330500e+00 -3.208004e-03 2.288123e-06
1.331000e+00 -3.205301e-03 2.285241e-06
1.331500e+00 -3.202602e-03 2.282366e-06
1.332000e+00 -3.199907e-03 2.279497e-06
1.332500e+00 -3.197216e-03 2.276633e-06
1.333000e+00 -3.194528e-03 2.273777e-06
1.333500e+00 -3.191811e-03 2.280365e-06
1.334000e+00 -3.189131e-03 2.277506e-06
1.334500e+00 -3.186454e-03 2.274653e-06
1.335000e+00 -3.183781e-03 2.271806e-06
1.335500e+00 -3.181111e-03 2.268966e-06
1.336000e+00 -3.178446e-03 2.266131e-06
1.336500e+00 -3.175784e-03 2.263303e-06
1.337000e+00 -3.173125e-03 2.260480e-06
1.337500e+00 -3.170470e-03 2.257664e-06
1.338000e+00 -3.167819e-03 2.254911e-06
1.338500e+00 -3.165172e-03 2.252103e-06
1.339000e+00 -3.162528e-03 2.249301e-06
1.339500e+00 -3.159888e-03 2.246505e-06
1.340000e+00 -3.157292e-03 2.250889e-06
1.340500e+00 -3.154627e-03 2.257319e-06
1.341000e+00 -3.151997e-03 2.254516e-06
1.341500e+00 -3.149371e-03 2.251718e-06
1.342000e+00 -3.146749e-03 2.248927e-06
1.342500e+00 -3.144130e-03 2.246141e-06
1.343000e+00 -3.141515e-03 2.243362e-06
1.343500e+00 -3.138903e-03 2.240588e-06
1.344000e+00 -3.136295e-03 2.237821e-06
1.344500e+00 -3.133691e-03 2.235059e-06
1.345000e+00 -3.131090e-03 2.232303e-06
1.345500e+00 -3.128492e-03 2.229554e-06
1.346000e+00 -3.125898e-03 2.226810e-06
1.346500e+00 -3.123308e-03 2.224072e-06
1.347000e+00 -3.120721e-03 2.221341e-06
1.347500e+00 -3.118138e-03 2.218615e-06
1.348000e+00 -3.115526e-03 2.225088e-06
1.348500e+00 -3.112950e-03 2.222354e-06
1.349000e+00 -3.110377e-03 2.219627e-06
1.349500e+00 -3.107807e-03 2.216905e-06
1.350000e+00 -3.105242e-03 2.214189e-06
1.350500e+00 -3.102679e-03 2.211478e-06
1.351000e+00 -3.100120e-03 2.208774e-06
1.351500e+00 -3.097564e-03 2.206076e-06
1.352000e+00 -3.095012e-03 2.203383e-06
1.352500e+00 -3.092464e-03 2.200696e-06
1.353000e+00 -3.089918e-03 2.198015e-06
1.353500e+00 -3.087377e-03 2.195340e-06
1.354000e+00 -3.084838e-03 2.192670e-06
1.354500e+00 -3.082335e-03 2.198546e-06
1.355000e+00 -3.079803e-03 2.195869e-06
1.355500e+00 -3.077275e-03 2.193197e-06
1.356000e+00 -3.074750e-03 2.190531e-06
1.356500e+00 -3.072229e-03 2.187871e-06
1.357000e+00 -3.069711e-03 2.185216e-06
1.357500e+00 -3.067158e-03 2.190672e-06
1.358000e+00 -3.064647e-03 2.188022e-06
1.358500e+00 -3.062139e-03 2.185378e-06
1.359000e+00 -3.059634e-03 2.182739e-06
1.359500e+00 -3.057133e-03 2.180106e-06
1.360000e+00 -3.054635e-03 2.177479e-06
1.360500e+00 -3.052140e-03 2.174858e-06
1.361000e+00 -3.049649e-03 2.172242e-06
1.361500e+00 -3.047193e-03 2.178276e-06
1.362000e+00 -3.044708e-03 2.175655e-06
1.362500e+00 -3.042227e-03 2.173039e-06
1.363000e+00 -3.039824e-03 2.169817e-06
1.363500e+00 -3.037349e-03 2.167211e-06
1.364000e+00 -3.034878e-03 2.164611e-06
1.364500e+00 -3.032409e-03 2.162017e-06
1.365000e+00 -3.029944e-03 2.159428e-06
1.365500e+00 -3.027483e-03 2.156845e-06
1.366000e+00 -3.025024e-03 2.154267e-06
1.366500e+00 -3.022569e-03 2.151695e-06
1.367000e+00 -3.020117e-03 2.149128e-06
1.367500e+00 -3.017668e-03 2.146567e-06
1.368000e+00 -3.015223e-03 2.144012e-06
1.368500e+00 -3.012780e-03 2.141461e-06
1.369000e+00 -3.010373e-03 2.147502e-06
1.369500e+00 -3.007937e-03 2.144950e-06
1.370000e+00 -3.005504e-03 2.142403e-06
1.370500e+00 -3.003075e-03 2.139862e-06
1.371000e+00 -3.000649e-03 2.137326e-06
1.371500e+00 -2.998226e-03 2.134795e-06
1.372000e+00 -2.995806e-03 2.132270e-06
1.372500e+00 -2.993389e-03 2.129751e-06
1.373000e+00 -2.990976e-03 2.127236e-06
1.373500e+00 -2.988565e-03 2.124728e-06
1.374000e+00 -2.986158e-03 2.122224e-06
1.374500e+00 -2.983718e-03 2.127585e-06
1.375000e+00 -2.981317e-03 2.125086e-06
1.375500e+00 -2.978920e-03 2.122470e-06
1.376000e+00 -2.976556e-03 2.128561e-06
1.376500e+00 -2.974165e-03 2.126056e-06
1.377000e+00 -2.971777e-03 2.123556e-06
1.377500e+00 -2.969391e-03 2.121061e-06
1.378000e+00 -2.967010e-03 2.118572e-06
1.378500e+00 -2.964631e-03 2.116088e-06
1.379000e+00 -2.962255e-03 2.113609e-06
1.379500e+00 -2.959882e-03 2.111136e-06
1.380000e+00 -2.957513e-03 2.108668e-06
1.380500e+00 -2.955146e-03 2.106205e-06
1.381000e+00 -2.952783e-03 2.103747e-06
1.381500e+00 -2.950423e-03 2.101295e-06
1.382000e+00 -2.948065e-03 2.098848e-06
1.382500e+00 -2.945711e-03 2.096407e-06
1.383000e+00 -2.943360e-03 2.094362e-06
1.383500e+00 -2.941012e-03 2.091921e-06
1.384000e+00 -2.938637e-03 2.098173e-06
1.384500e+00 -2.936295e-03 2.095727e-06
1.385000e+00 -2.933957e-03 2.093287e-06
1.385500e+00 -2.931621e-03 2.090852e-06
1.386000e+00 -2.929288e-03 2.088422e-06
1.386500e+00 -2.926958e-03 2.085998e-06
1.387000e+00 -2.924632e-03 2.083578e-06
1.387500e+00 -2.922308e-03 2.081164e-06
1.388000e+00 -2.919987e-03 2.078755e-06
1.388500e+00 -2.917670e-03 2.076351e-06
1.389000e+00 -2.915355e-03 2.073952e-06
1.389500e+00 -2.913043e-03 2.071558e-06
1.390000e+00 -2.910735e-03 2.069169e-06
1.390500e+00 -2.908429e-03 2.066785e-06
1.391000e+00 -2.906126e-03 2.064407e-06
1.391500e+00 -2.903827e-03 2.062033e-06
1.392000e+00 -2.901530e-03 2.059665e-06
1.392500e+00 -2.899206e-03 2.066070e-06
1.393000e+00 -2.896915e-03 2.063704e-06
1.393500e+00 -2.894627e-03 2.062183e-06
1.394000e+00 -2.892342e-03 2.059817e-06
1.394500e+00 -2.890060e-03 2.057455e-06
1.395000e+00 -2.887746e-03 2.049957e-06
1.395500e+00 -2.885470e-03 2.047592e-06
1.396000e+00 -2.883197e-03 2.045232e-06
1.396500e+00 -2.880926e-03 2.055593e-06
1.397000e+00 -2.878659e-03 2.053250e-06
1.397500e+00 -2.876394e-03 2.050911e-06
1.398000e+00 -2.874133e-03 2.048578e-06
1.398500e+00 -2.871874e-03 2.046250e-06
1.399000e+00 -2.869619e-03 2.043926e-06
1.399500e+00 -2.867366e-03 2.041607e-06
1.400000e+00 -2.865116e-03 2.039293e-06
1.400500e+00 -2.862899e-03 2.045285e-06
1.401000e+00 -2.860655e-03 2.042967e-06
1.401500e+00 -2.858413e-03 2.040654e-06
1.402000e+00 -2.856175e-03 2.038346e-06
1.402500e+00 -2.853939e-03 2.036042e-06
1.403000e+00 -2.851706e-03 2.033743e-06
1.403500e+00 -2.849513e-03 2.025619e-06
1.404000e+00 -2.847285e-03 2.023315e-06
1.404500e+00 -2.845061e-03 2.021016e-06
1.405000e+00 -2.842839e-03 2.018721e-06
1.405500e+00 -2.840621e-03 2.016432e-06
1.406000e+00 -2.838405e-03 2.014147e-06
1.406500e+00 -2.836192e-03 2.011867e-06
1.407000e+00 -2.833952e-03 2.003559e-06
1.407500e+00 -2.831744e-03 2.001254e-06
1.408000e+00 -2.829505e-03 2.007241e-06
1.408500e+00 -2.827303e-03 2.004932e-06
1.409000e+00 -2.825104e-03 2.017318e-06
1.409500e+00 -2.822908e-03 2.015043e-06
1.410000e+00 -2.820714e-03 2.012772e-06
1.410500e+00 -2.818524e-03 2.010507e-06
1.411000e+00 -2.816336e-03 2.008246e-06
1.411500e+00 -2.814151e-03 2.005990e-06
1.412000e+00 -2.811968e-03 2.003738e-06
1.412500e+00 -2.809789e-03 2.001491e-06
1.413000e+00 -2.807612e-03 1.999249e-06
1.413500e+00 -2.805438e-03 1.997011e-06
1.414000e+00 -2.803266e-03 1.994779e-06
1.414500e+00 -2.801098e-03 1.992551e-06
1.415000e+00 -2.798932e-03 1.990327e-06
1.415500e+00 -2.796769e-03 1.988108e-06
1.416000e+00 -2.794578e-03 1.979976e-06
1.416500e+00 -2.792451e-03 1.986211e-06
1.417000e+00 -2.790296e-03 1.983951e-06
1.417500e+00 -2.788144e-03 1.981695e-06
1.418000e+00 -2.785994e-03 1.979443e-06
1.418500e+00 -2.783848e-03 1.977196e-06
1.419000e+00 -2.781703e-03 1.974954e-06
1.419500e+00 -2.779562e-03 1.972716e-06
1.420000e+00 -2.777423e-03 1.970483e-06
1.420500e+00 -2.775225e-03 1.968696e-06
1.421000e+00 -2.773123e-03 1.974885e-06
1.421500e+00 -2.770992e-03 1.973023e-06
1.422000e+00 -2.768864e-03 1.970777e-06
1.422500e+00 -2.766739e-03 1.968536e-06
1.423000e+00 -2.764616e-03 1.966299e-06
1.423500e+00 -2.762465e-03 1.959079e-06
1.424000e+00 -2.760347e-03 1.956824e-06
1.424500e+00 -2.758270e-03 1.961524e-06
1.425000e+00 -2.756189e-03 1.967697e-06
1.425500e+00 -2.754079e-03 1.965439e-06
1.426000e+00 -2.751972e-03 1.963185e-06
1.426500e+00 -2.749868e-03 1.960936e-06
1.427000e+00 -2.747705e-03 1.959266e-06
1.427500e+00 -2.745605e-03 1.957013e-06
1.428000e+00 -2.743509e-03 1.954766e-06
1.428500e+00 -2.741415e-03 1.952522e-06
1.429000e+00 -2.739324e-03 1.950283e-06
1.429500e+00 -2.737235e-03 1.948049e-06
1.430000e+00 -2.735149e-03 1.945819e-06
1.430500e+00 -2.733066e-03 1.943594e-06
1.431000e+00 -2.730985e-03 1.941373e-06
1.431500e+00 -2.728907e-03 1.939156e-06
1.432000e+00 -2.726831e-03 1.936944e-06
1.432500e+00 -2.724758e-03 1.934737e-06
1.433000e+00 -2.722687e-03 1.932533e-06
1.433500e+00 -2.720650e-03 1.938670e-06
1.434000e+00 -2.718584e-03 1.936469e-06
1.434500e+00 -2.716521e-03 1.934272e-06
1.435000e+00 -2.714461e-03 1.932080e-06
1.435500e+00 -2.712342e-03 1.930386e-06
1.436000e+00 -2.710287e-03 1.928191e-06
1.436500e+00 -2.708234e-03 1.926002e-06
1.437000e+00 -2.706184e-03 1.923816e-06
1.437500e+00 -2.704172e-03 1.928659e-06
1.438000e+00 -2.702127e-03 1.926477e-06
1.438500e+00 -2.700084e-03 1.924298e-06
1.439000e+00 -2.698044e-03 1.922177e-06
1.439500e+00 -2.696006e-03 1.920003e-06
1.440000e+00 -2.693971e-03 1.917834e-06
1.440500e+00 -2.691938e-03 1.915669e-06
1.441000e+00 -2.689908e-03 1.913508e-06
1.441500e+00 -2.687880e-03 1.911352e-06
1.442000e+00 -2.685885e-03 1.917414e-06
1.442500e+00 -2.683863e-03 1.915259e-06
1.443000e+00 -2.681842e-03 1.913109e-06
1.443500e+00 -2.679825e-03 1.910963e-06
1.444000e+00 -2.677809e-03 1.908821e-06
1.444500e+00 -2.675796e-03 1.906684e-06
1.445000e+00 -2.673786e-03 1.904551e-06
1.445500e+00 -2.671778e-03 1.902422e-06
1.446000e+00 -2.669772e-03 1.900297e-06
1.446500e+00 -2.667769e-03 1.898177e-06
1.447000e+00 -2.665769e-03 1.896061e-06
1.447500e+00 -2.663770e-03 1.893948e-06
1.448000e+00 -2.661775e-03 1.891841e-06
1.448500e+00 -2.659781e-03 1.889737e-06
1.449000e+00 -2.657790e-03 1.887637e-06
1.449500e+00 -2.655802e-03 1.885542e-06
1.450000e+00 -2.653846e-03 1.891689e-06
1.450500e+00 -2.651862e-03 1.889582e-06
1.451000e+00 -2.649881e-03 1.887479e-06
1.451500e+00 -2.647902e-03 1.885381e-06
1.452000e+00 -2.645925e-03 1.883286e-06
1.452500e+00 -2.643951e-03 1.881196e-06
1.453000e+00 -2.641980e-03 1.879110e-06
1.453500e+00 -2.640010e-03 1.877028e-06
1.454000e+00 -2.638043e-03 1.874950e-06
1.454500e+00 -2.636079e-03 1.872876e-06
1.455000e+00 -2.634117e-03 1.870807e-06
1.455500e+00 -2.632157e-03 1.868741e-06
1.456000e+00 -2.630199e-03 1.866680e-06
1.456500e+00 -2.628244e-03 1.864622e-06
1.457000e+00 -2.626291e-03 1.862569e-06
1.457500e+00 -2.624341e-03 1.860519e-06
1.458000e+00 -2.622423e-03 1.866192e-06
1.458500e+00 -2.620477e-03 1.864134e-06
1.459000e+00 -2.618534e-03 1.862080e-06
1.459500e+00 -2.616593e-03 1.860030e-06
1.460000e+00 -2.614620e-03 1.865949e-06
1.460500e+00 -2.612683e-03 1.863896e-06
1.461000e+00 -2.610749e-03 1.861847e-06
1.461500e+00 -2.608818e-03 1.859801e-06
1.462000e+00 -2.606888e-03 1.857760e-06
1.462500e+00 -2.604991e-03 1.848697e-06
1.463000e+00 -2.603037e-03 1.855046e-06
1.463500e+00 -2.601114e-03 1.852964e-06
1.464000e+00 -2.599194e-03 1.850885e-06
1.464500e+00 -2.597276e-03 1.848810e-06
1.465000e+00 -2.595361e-03 1.846739e-06
1.465500e+00 -2.593448e-03 1.844672e-06
1.466000e+00 -2.591595e-03 1.841974e-06
1.466500e+00 -2.589687e-03 1.839912e-06
1.467000e+00 -2.587751e-03 1.846189e-06
1.467500e+00 -2.585847e-03 1.844122e-06
1.468000e+00 -2.583945e-03 1.842059e-06
1.468500e+00 -2.582045e-03 1.840000e-06
1.469000e+00 -2.580148e-03 1.837945e-06
1.469500e+00 -2.578253e-03 1.835893e-06
1.470000e+00 -2.576360e-03 1.833846e-06
1.470500e+00 -2.574470e-03 1.831803e-06
1.471000e+00 -2.572581e-03 1.829763e-06
1.471500e+00 -2.570695e-03 1.827728e-06
1.472000e+00 -2.568811e-03 1.825696e-06
1.472500e+00 -2.566930e-03 1.823517e-06
1.473000e+00 -2.565051e-03 1.821484e-06
1.473500e+00 -2.563173e-03 1.819455e-06
1.474000e+00 -2.561298e-03 1.817431e-06
1.474500e+00 -2.559455e-03 1.823252e-06
1.475000e+00 -2.557584e-03 1.821229e-06
1.475500e+00 -2.555716e-03 1.819209e-06
1.476000e+00 -2.553850e-03 1.817194e-06
1.476500e+00 -2.551986e-03 1.815182e-06
1.477000e+00 -2.550124e-03 1.813174e-06
1.477500e+00 -2.548265e-03 1.811170e-06
1.478000e+00 -2.546407e-03 1.809170e-06
1.478500e+00 -2.544552e-03 1.807174e-06
1.479000e+00 -2.542700e-03 1.805181e-06
1.479500e+00 -2.540849e-03 1.803193e-06
1.480000e+00 -2.539000e-03 1.801208e-06
1.480500e+00 -2.537154e-03 1.799227e-06
1.481000e+00 -2.535310e-03 1.797250e-06
1.481500e+00 -2.533468e-03 1.795276e-06
1.482000e+00 -2.531628e-03 1.793307e-06
1.482500e+00 -2.529820e-03 1.799384e-06
1.483000e+00 -2.527950e-03 1.805152e-06
1.483500e+00 -2.526117e-03 1.803172e-06
1.484000e+00 -2.524286e-03 1.801196e-06
1.484500e+00 -2.522457e-03 1.799223e-06
1.485000e+00 -2.520630e-03 1.797254e-06
1.485500e+00 -2.518805e-03 1.795288e-06
1.486000e+00 -2.516982e-03 1.793327e-06
1.486500e+00 -2.515162e-03 1.791369e-06
1.487000e+00 -2.513344e-03 1.789415e-06
1.487500e+00 -2.511528e-03 1.787465e-06
1.488000e+00 -2.509714e-03 1.785518e-06
1.488500e+00 -2.507902e-03 1.783576e-06
1.489000e+00 -2.506092e-03 1.781636e-06
1.489500e+00 -2.504284e-03 1.779701e-06
1.490000e+00 -2.502479e-03 1.777769e-06
1.490500e+00 -2.500675e-03 1.775841e-06
1.491000e+00 -2.498874e-03 1.773917e-06
1.491500e+00 -2.497074e-03 1.771996e-06
1.492000e+00 -2.495247e-03 1.778773e-06
1.492500e+00 -2.493452e-03 1.776850e-06
1.493000e+00 -2.491659e-03 1.774930e-06
1.493500e+00 -2.489868e-03 1.773014e-06
1.494000e+00 -2.488079e-03 1.771102e-06
1.494500e+00 -2.486293e-03 1.769193e-06
1.495000e+00 -2.484508e-03 1.767288e-06
1.495500e+00 -2.482726e-03 1.765387e-06
1.496000e+00 -2.480945e-03 1.763489e-06
1.496500e+00 -2.479167e-03 1.761595e-06
1.497000e+00 -2.477390e-03 1.759704e-06
1.497500e+00 -2.475616e-03 1.757817e-06
1.498000e+00 -2.473844e-03 1.755934e-06
1.498500e+00 -2.472074e-03 1.754054e-06
1.499000e+00 -2.470306e-03 1.752178e-06
1.499500e+00 -2.468540e-03 1.750305e-06
1.500000e+00 -2.466776e-03 1.748436e-06
1.500500e+00 -2.465014e-03 1.746571e-06
1.501000e+00 -2.463254e-03 1.744709e-06
1.501500e+00 -2.461465e-03 1.751727e-06
1.502000e+00 -2.459746e-03 1.755823e-06
1.502500e+00 -2.457992e-03 1.753948e-06
1.503000e+00 -2.456241e-03 1.752075e-06
1.503500e+00 -2.454491e-03 1.750207e-06
1.504000e+00 -2.452743e-03 1.748342e-06
1.504500e+00 -2.450997e-03 1.746481e-06
1.505000e+00 -2.449253e-03 1.744623e-06
1.505500e+00 -2.447512e-03 1.742769e-06
1.506000e+00 -2.445772e-03 1.740918e-06
1.506500e+00 -2.444034e-03 1.739071e-06
1.507000e+00 -2.442299e-03 1.737227e-06
1.507500e+00 -2.440565e-03 1.735387e-06
1.508000e+00 -2.438833e-03 1.733550e-06
1.508500e+00 -2.437103e-03 1.731716e-06
1.509000e+00 -2.435376e-03 1.729887e-06
1.509500e+00 -2.433650e-03 1.728060e-06
1.510000e+00 -2.431926e-03 1.726237e-06
1.510500e+00 -2.430204e-03 1.724418e-06
1.511000e+00 -2.428484e-03 1.722602e-06
1.511500e+00 -2.426736e-03 1.729466e-06
1.512000e+00 -2.425020e-03 1.727645e-06
1.512500e+00 -2.423306e-03 1.725828e-06
1.513000e+00 -2.421594e-03 1.724014e-06
1.513500e+00 -2.419885e-03 1.722203e-06
1.514000e+00 -2.418176e-03 1.720396e-06
1.514500e+00 -2.416470e-03 1.718593e-06
1.515000e+00 -2.414766e-03 1.716792e-06
1.515500e+00 -2.413064e-03 1.714995e-06
1.516000e+00 -2.411364e-03 1.713202e-06
1.516500e+00 -2.409665e-03 1.711412e-06
1.517000e+00 -2.407969e-03 1.709625e-06
1.517500e+00 -2.406275e-03 1.707842e-06
1.518000e+00 -2.404582e-03 1.706062e-06
1.518500e+00 -2.402892e-03 1.704286e-06
1.519000e+00 -2.401203e-03 1.702512e-06
1.519500e+00 -2.399516e-03 1.700743e-06
1.520000e+00 -2.397831e-03 1.698976e-06
1.520500e+00 -2.396148e-03 1.697213e-06
1.521000e+00 -2.394498e-03 1.703719e-06
1.521500e+00 -2.392819e-03 1.701954e-06
1.522000e+00 -2.391142e-03 1.700191e-06
1.522500e+00 -2.389466e-03 1.698432e-06
1.523000e+00 -2.387793e-03 1.696676e-06
1.523500e+00 -2.386121e-03 1.694924e-06
1.524000e+00 -2.384452e-03 1.693174e-06
1.524500e+00 -2.382784e-03 1.691428e-06
1.525000e+00 -2.381118e-03 1.689686e-06
1.525500e+00 -2.379454e-03 1.687946e-06
1.526000e+00 -2.377792e-03 1.686210e-06
1.526500e+00 -2.376099e-03 1.691783e-06
1.527000e+00 -2.374440e-03 1.690050e-06
1.527500e+00 -2.372784e-03 1.688320e-06
1.528000e+00 -2.371129e-03 1.686594e-06
1.528500e+00 -2.369477e-03 1.684871e-06
1.529000e+00 -2.367826e-03 1.683151e-06
1.529500e+00 -2.366177e-03 1.681434e-06
1.530000e+00 -2.364530e-03 1.679721e-06
1.530500e+00 -2.362884e-03 1.678011e-06
1.531000e+00 -2.361241e-03 1.676304e-06
1.531500e+00 -2.359599e-03 1.674600e-06
1.532000e+00 -2.357930e-03 1.681626e-06
1.532500e+00 -2.356292e-03 1.679913e-06
1.533000e+00 -2.354656e-03 1.678203e-06
1.533500e+00 -2.353022e-03 1.676496e-06
1.534000e+00 -2.351390e-03 1.674792e-06
1.534500e+00 -2.349759e-03 1.673092e-06
1.535000e+00 -2.348130e-03 1.671395e-06
1.535500e+00 -2.346504e-03 1.669701e-06
1.536000e+00 -2.344879e-03 1.668010e-06
1.536500e+00 -2.343255e-03 1.666322e-06
1.537000e+00 -2.341664e-03 1.656957e-06
1.537500e+00 -2.340044e-03 1.655230e-06
1.538000e+00 -2.338427e-03 1.653507e-06
1.538500e+00 -2.336811e-03 1.651787e-06
1.539000e+00 -2.335196e-03 1.650069e-06
1.539500e+00 -2.333584e-03 1.648355e-06
1.540000e+00 -2.331943e-03 1.655257e-06
1.540500e+00 -2.330335e-03 1.653536e-06
1.541000e+00 -2.328728e-03 1.651818e-06
1.541500e+00 -2.327123e-03 1.650103e-06
1.542000e+00 -2.325519e-03 1.648392e-06
1.542500e+00 -2.323948e-03 1.654775e-06
1.543000e+00 -2.322348e-03 1.653059e-06
1.543500e+00 -2.320750e-03 1.651346e-06
1.544000e+00 -2.319153e-03 1.649635e-06
1.544500e+00 -2.317559e-03 1.647928e-06
1.545000e+00 -2.315966e-03 1.646225e-06
1.545500e+00 -2.314375e-03 1.644524e-06
1.546000e+00 -2.312727e-03 1.643505e-06
1.546500e+00 -2.311139e-03 1.641827e-06
1.547000e+00 -2.309554e-03 1.640126e-06
1.547500e+00 -2.307970e-03 1.638429e-06
1.548000e+00 -2.306388e-03 1.636734e-06
1.548500e+00 -2.304808e-03 1.635043e-06
1.549000e+00 -2.303229e-03 1.633355e-06
1.549500e+00 -2.301652e-03 1.631669e-06
1.550000e+00 -2.300077e-03 1.629987e-06
1.550500e+00 -2.298537e-03 1.634394e-06
1.551000e+00 -2.296966e-03 1.632710e-06
1.551500e+00 -2.295396e-03 1.631029e-06
1.552000e+00 -2.293828e-03 1.629351e-06
1.552500e+00 -2.292291e-03 1.635545e-06
1.553000e+00 -2.290726e-03 1.633862e-06
1.553500e+00 -2.289163e-03 1.632183e-06
1.554000e+00 -2.287602e-03 1.630506e-06
1.554500e+00 -2.286042e-03 1.628833e-06
1.555000e+00 -2.284484e-03 1.627162e-06
1.555500e+00 -2.285772e-03 1.626965e-06
1.556000e+00 -2.284215e-03 1.625179e-06
1.556500e+00 -2.282659e-03 1.623396e-06
1.557000e+00 -2.281105e-03 1.621617e-06
1.557500e+00 -2.279553e-03 1.619841e-06
1.558000e+00 -2.278002e-03 1.618069e-06
1.558500e+00 -2.276453e-03 1.616299e-06
1.559000e+00 -2.274906e-03 1.614533e-06
1.559500e+00 -2.273361e-03 1.612771e-06
1.560000e+00 -2.271817e-03 1.611011e-06
1.560500e+00 -2.270275e-03 1.609255e-06
1.561000e+00 -2.268734e-03 1.607501e-06
1.561500e+00 -2.267196e-03 1.605751e-06
1.562000e+00 -2.265659e-03 1.604005e-06
1.562500e+00 -2.264094e-03 1.597075e-06
1.563000e+00 -2.262561e-03 1.609150e-06
1.563500e+00 -2.261029e-03 1.607396e-06
1.564000e+00 -2.259499e-03 1.605645e-06
1.564500e+00 -2.257970e-03 1.603898e-06
1.565000e+00 -2.256443e-03 1.602154e-06
1.565500e+00 -2.254918e-03 1.600413e-06
1.566000e+00 -2.253394e-03 1.598675e-06
1.566500e+00 -2.251872e-03 1.596940e-06
1.567000e+00 -2.250352e-03 1.595209e-06
1.567500e+00 -2.248863e-03 1.587295e-06
1.568000e+00 -2.247346e-03 1.585546e-06
1.568500e+00 -2.245831e-03 1.583799e-06
1.569000e+00 -2.244317e-03 1.582056e-06
1.569500e+00 -2.242805e-03 1.580317e-06
1.570000e+00 -2.241295e-03 1.578580e-06
1.570500e+00 -2.239786e-03 1.576847e-06
1.571000e+00 -2.238242e-03 1.583774e-06
1.571500e+00 -2.236766e-03 1.589944e-06
1.572000e+00 -2.235262e-03 1.588197e-06
1.572500e+00 -2.233760e-03 1.586454e-06
1.573000e+00 -2.232259e-03 1.584714e-06
1.573500e+00 -2.230760e-03 1.582977e-06
1.574000e+00 -2.229263e-03 1.581243e-06
1.574500e+00 -2.227767e-03 1.579512e-06
1.575000e+00 -2.226244e-03 1.586170e-06
1.575500e+00 -2.224751e-03 1.584440e-06
1.576000e+00 -2.223260e-03 1.582714e-06
1.576500e+00 -2.221771e-03 1.580990e-06
1.577000e+00 -2.220283e-03 1.579270e-06
1.577500e+00 -2.218797e-03 1.577552e-06
1.578000e+00 -2.217313e-03 1.575838e-06
1.578500e+00 -2.215830e-03 1.574127e-06
1.579000e+00 -2.214349e-03 1.572419e-06
1.579500e+00 -2.212869e-03 1.570714e-06
1.580000e+00 -2.211391e-03 1.569013e-06
1.580500e+00 -2.209915e-03 1.567314e-06
1.581000e+00 -2.208440e-03 1.565618e-06
1.581500e+00 -2.206966e-03 1.563926e-06
1.582000e+00 -2.205495e-03 1.562236e-06
1.582500e+00 -2.204025e-03 1.560550e-06
1.583000e+00 -2.202556e-03 1.558867e-06
1.583500e+00 -2.201089e-03 1.557187e-06
1.584000e+00 -2.199653e-03 1.563114e-06
1.584500e+00 -2.198190e-03 1.561426e-06
1.585000e+00 -2.196727e-03 1.559740e-06
1.585500e+00 -2.195267e-03 1.558058e-06
1.586000e+00 -2.193807e-03 1.556379e-06
1.586500e+00 -2.192350e-03 1.554703e-06
1.587000e+00 -2.190894e-03 1.553030e-06
1.587500e+00 -2.189439e-03 1.551360e-06
1.588000e+00 -2.187986e-03 1.549693e-06
1.588500e+00 -2.186535e-03 1.548029e-06
1.589000e+00 -2.185125e-03 1.554228e-06
1.589500e+00 -2.183677e-03 1.552564e-06
1.590000e+00 -2.182230e-03 1.550903e-06
1.590500e+00 -2.180785e-03 1.549245e-06
1.591000e+00 -2.179341e-03 1.547590e-06
1.591500e+00 -2.177899e-03 1.545938e-06
1.592000e+00 -2.176459e-03 1.544289e-06
1.592500e+00 -2.175020e-03 1.542643e-06
1.593000e+00 -2.173582e-03 1.541000e-06
1.593500e+00 -2.172146e-03 1.539360e-06
1.594000e+00 -2.170712e-03 1.537723e-06
1.594500e+00 -2.169250e-03 1.544901e-06
1.595000e+00 -2.167819e-03 1.543252e-06
1.595500e+00 -2.166389e-03 1.541607e-06
1.596000e+00 -2.164961e-03 1.539964e-06
1.596500e+00 -2.163534e-03 1.538325e-06
1.597000e+00 -2.162109e-03 1.536688e-06
1.597500e+00 -2.160685e-03 1.535055e-06
1.598000e+00 -2.159263e-03 1.533424e-06
1.598500e+00 -2.157842e-03 1.531796e-06
1.599000e+00 -2.156423e-03 1.530172e-06
1.599500e+00 -2.155005e-03 1.528550e-06
1.600000e+00 -2.153589e-03 1.526931e-06
1.600500e+00 -2.152174e-03 1.525315e-06
1.601000e+00 -2.150761e-03 1.523702e-06
1.601500e+00 -2.149349e-03 1.522092e-06
1.602000e+00 -2.147939e-03 1.520485e-06
1.602500e+00 -2.146530e-03 1.518881e-06
1.603000e+00 -2.145123e-03 1.517280e-06
1.603500e+00 -2.143747e-03 1.523121e-06
1.604000e+00 -2.142342e-03 1.521511e-06
1.604500e+00 -2.140940e-03 1.519904e-06
1.605000e+00 -2.139538e-03 1.518300e-06
1.605500e+00 -2.138138e-03 1.516699e-06
1.606000e+00 -2.136740e-03 1.515101e-06
1.606500e+00 -2.135343e-03 1.513506e-06
1.607000e+00 -2.133947e-03 1.511914e-06
1.607500e+00 -2.132553e-03 1.510324e-06
1.608000e+00 -2.131161e-03 1.508737e-06
1.608500e+00 -2.129770e-03 1.507154e-06
1.609000e+00 -2.128380e-03 1.505573e-06
1.609500e+00 -2.126992e-03 1.503995e-06
1.610000e+00 -2.125605e-03 1.502420e-06
1.610500e+00 -2.124220e-03 1.500848e-06
1.611000e+00 -2.122836e-03 1.499278e-06
1.611500e+00 -2.121454e-03 1.497712e-06
1.612000e+00 -2.120073e-03 1.496148e-06
1.612500e+00 -2.118693e-03 1.494587e-06
1.613000e+00 -2.117315e-03 1.493029e-06
1.613500e+00 -2.115939e-03 1.491474e-06
1.614000e+00 -2.114526e-03 1.499825e-06
1.614500e+00 -2.113123e-03 1.506761e-06
1.615000e+00 -2.111751e-03 1.505186e-06
1.615500e+00 -2.110380e-03 1.503615e-06
1.616000e+00 -2.109011e-03 1.502046e-06
1.616500e+00 -2.107643e-03 1.500481e-06
1.617000e+00 -2.106277e-03 1.498918e-06
1.617500e+00 -2.104912e-03 1.497358e-06
1.618000e+00 -2.103548e-03 1.495801e-06
1.618500e+00 -2.102186e-03 1.494246e-06
1.619000e+00 -2.100825e-03 1.492695e-06
1.619500e+00 -2.099466e-03 1.491146e-06
1.620000e+00 -2.098108e-03 1.489600e-06
1.620500e+00 -2.096752e-03 1.488057e-06
1.621000e+00 -2.095397e-03 1.486517e-06
1.621500e+00 -2.094043e-03 1.484979e-06
1.622000e+00 -2.092691e-03 1.483444e-06
1.622500e+00 -2.091340e-03 1.481912e-06
1.623000e+00 -2.089990e-03 1.480383e-06
1.623500e+00 -2.088642e-03 1.478857e-06
1.624000e+00 -2.087296e-03 1.477333e-06
1.624500e+00 -2.085951e-03 1.475812e-06
1.625000e+00 -2.084607e-03 1.474402e-06
1.625500e+00 -2.083235e-03 1.481477e-06
1.626000e+00 -2.081894e-03 1.480159e-06
1.626500e+00 -2.080554e-03 1.478843e-06
1.627000e+00 -2.079216e-03 1.477530e-06
1.627500e+00 -2.077879e-03 1.476219e-06
1.628000e+00 -2.076544e-03 1.474911e-06
1.628500e+00 -2.075210e-03 1.473617e-06
1.629000e+00 -2.073877e-03 1.472311e-06
1.629500e+00 -2.072545e-03 1.471008e-06
1.630000e+00 -2.071216e-03 1.469707e-06
1.630500e+00 -2.069887e-03 1.468409e-06
1.631000e+00 -2.068560e-03 1.467113e-06
1.631500e+00 -2.067234e-03 1.465819e-06
1.632000e+00 -2.065909e-03 1.464528e-06
1.632500e+00 -2.064586e-03 1.463238e-06
1.633000e+00 -2.063265e-03 1.461952e-06
1.633500e+00 -2.061944e-03 1.460667e-06
1.634000e+00 -2.060625e-03 1.459385e-06
1.634500e+00 -2.059307e-03 1.458105e-06
1.635000e+00 -2.057991e-03 1.456827e-06
1.635500e+00 -2.056676e-03 1.455552e-06
1.636000e+00 -2.055362e-03 1.454279e-06
1.636500e+00 -2.054050e-03 1.453008e-06
1.637000e+00 -2.052711e-03 1.459937e-06
1.637500e+00 -2.051401e-03 1.458662e-06
1.638000e+00 -2.050093e-03 1.457389e-06
1.638500e+00 -2.048786e-03 1.456118e-06
1.639000e+00 -2.047481e-03 1.454849e-06
1.639500e+00 -2.046176e-03 1.453583e-06
1.640000e+00 -2.044873e-03 1.452319e-06
1.640500e+00 -2.043572e-03 1.451057e-06
1.641000e+00 -2.042272e-03 1.449798e-06
1.641500e+00 -2.040973e-03 1.448541e-06
1.642000e+00 -2.039675e-03 1.447286e-06
1.642500e+00 -2.038379e-03 1.446033e-06
1.643000e+00 -2.037084e-03 1.444782e-06
1.643500e+00 -2.035791e-03 1.443534e-06
1.644000e+00 -2.034499e-03 1.442288e-06
1.644500e+00 -2.033208e-03 1.441045e-06
1.645000e+00 -2.031918e-03 1.439803e-06
1.645500e+00 -2.030630e-03 1.438564e-06
1.646000e+00 -2.029343e-03 1.437327e-06
1.646500e+00 -2.028057e-03 1.436092e-06
1.647000e+00 -2.026773e-03 1.434859e-06
1.647500e+00 -2.025490e-03 1.433629e-06
1.648000e+00 -2.024237e-03 1.440131e-06
1.648500e+00 -2.022957e-03 1.438899e-06
1.649000e+00 -2.021678e-03 1.437669e-06
1.649500e+00 -2.020400e-03 1.436442e-06
1.650000e+00 -2.019123e-03 1.435216e-06
1.650500e+00 -2.017848e-03 1.433993e-06
1.651000e+00 -2.016574e-03 1.432772e-06
1.651500e+00 -2.015302e-03 1.431553e-06
1.652000e+00 -2.014030e-03 1.430336e-06
1.652500e+00 -2.012760e-03 1.429122e-06
1.653000e+00 -2.011491e-03 1.427909e-06
1.653500e+00 -2.010224e-03 1.426699e-06
1.654000e+00 -2.008958e-03 1.425491e-06
1.654500e+00 -2.007693e-03 1.424285e-06
1.655000e+00 -2.006430e-03 1.422429e-06
1.655500e+00 -2.005167e-03 1.421219e-06
1.656000e+00 -2.003906e-03 1.420012e-06
1.656500e+00 -2.002646e-03 1.418806e-06
1.657000e+00 -2.001388e-03 1.417603e-06
1.657500e+00 -2.000131e-03 1.416401e-06
1.658000e+00 -1.998903e-03 1.422715e-06
1.658500e+00 -1.997649e-03 1.421506e-06
1.659000e+00 -1.996395e-03 1.420298e-06
1.659500e+00 -1.995143e-03 1.419093e-06
1.660000e+00 -1.993892e-03 1.417891e-06
1.660500e+00 -1.992642e-03 1.416690e-06
1.661000e+00 -1.991393e-03 1.415491e-06
1.661500e+00 -1.990146e-03 1.414295e-06
1.662000e+00 -1.988900e-03 1.413101e-06
1.662500e+00 -1.987655e-03 1.411908e-06
1.663000e+00 -1.986412e-03 1.410718e-06
1.663500e+00 -1.985170e-03 1.409531e-06
1.664000e+00 -1.983929e-03 1.408345e-06
1.664500e+00 -1.982689e-03 1.407161e-06
1.665000e+00 -1.981451e-03 1.405980e-06
1.665500e+00 -1.980213e-03 1.404801e-06
1.666000e+00 -1.978977e-03 1.403624e-06
1.666500e+00 -1.977742e-03 1.402449e-06
1.667000e+00 -1.976509e-03 1.401276e-06
1.667500e+00 -1.975277e-03 1.400105e-06
1.668000e+00 -1.974046e-03 1.398936e-06
1.668500e+00 -1.972816e-03 1.397770e-06
1.669000e+00 -1.971587e-03 1.396605e-06
1.669500e+00 -1.970388e-03 1.402961e-06
1.670000e+00 -1.969134e-03 1.394282e-06
1.670500e+00 -1.967881e-03 1.401137e-06
1.671000e+00 -1.966657e-03 1.399969e-06
1.671500e+00 -1.965435e-03 1.398803e-06
1.672000e+00 -1.964214e-03 1.397639e-06
1.672500e+00 -1.962994e-03 1.396478e-06
1.673000e+00 -1.961775e-03 1.395318e-06
1.673500e+00 -1.960557e-03 1.394160e-06
1.674000e+00 -1.959341e-03 1.393005e-06
1.674500e+00 -1.958126e-03 1.391852e-06
1.675000e+00 -1.956912e-03 1.390700e-06
1.675500e+00 -1.955699e-03 1.389551e-06
1.676000e+00 -1.954488e-03 1.388404e-06
1.676500e+00 -1.953277e-03 1.387259e-06
1.677000e+00 -1.952069e-03 1.385797e-06
1.677500e+00 -1.950861e-03 1.384653e-06
1.678000e+00 -1.949654e-03 1.383511e-06
1.678500e+00 -1.948449e-03 1.382371e-06
1.679000e+00 -1.947244e-03 1.381233e-06
1.679500e+00 -1.946041e-03 1.380098e-06
1.680000e+00 -1.944839e-03 1.378964e-06
1.680500e+00 -1.943638e-03 1.377832e-06
1.681000e+00 -1.942439e-03 1.376703e-06
1.681500e+00 -1.941241e-03 1.375575e-06
1.682000e+00 -1.940043e-03 1.374450e-06
1.682500e+00 -1.938820e-03 1.368377e-06
1.683000e+00 -1.937626e-03 1.380107e-06
1.683500e+00 -1.936432e-03 1.378974e-06
1.684000e+00 -1.935240e-03 1.377842e-06
1.684500e+00 -1.934048e-03 1.376713e-06
1.685000e+00 -1.932858e-03 1.375586e-06
1.685500e+00 -1.931697e-03 1.368820e-06
1.686000e+00 -1.930572e-03 1.369197e-06
1.686500e+00 -1.929385e-03 1.368025e-06
1.687000e+00 -1.928200e-03 1.366855e-06
1.687500e+00 -1.927016e-03 1.365687e-06
1.688000e+00 -1.925833e-03 1.364521e-06
1.688500e+00 -1.924651e-03 1.363357e-06
1.689000e+00 -1.923470e-03 1.362195e-06
1.689500e+00 -1.922290e-03 1.361035e-06
1.690000e+00 -1.921112e-03 1.359877e-06
1.690500e+00 -1.919935e-03 1.358721e-06
1.691000e+00 -1.918758e-03 1.357567e-06
1.691500e+00 -1.917584e-03 1.356415e-06
1.692000e+00 -1.916446e-03 1.361296e-06
1.692500e+00 -1.915273e-03 1.360141e-06
1.693000e+00 -1.914101e-03 1.358988e-06
1.693500e+00 -1.912931e-03 1.357838e-06
1.694000e+00 -1.911762e-03 1.356689e-06
1.694500e+00 -1.910594e-03 1.355542e-06
1.695000e+00 -1.909427e-03 1.354397e-06
1.695500e+00 -1.908261e-03 1.353254e-06
1.696000e+00 -1.907096e-03 1.352113e-06
1.696500e+00 -1.905961e-03 1.358331e-06
1.697000e+00 -1.904798e-03 1.357186e-06
1.697500e+00 -1.903637e-03 1.356042e-06
1.698000e+00 -1.902477e-03 1.354901e-06
1.698500e+00 -1.901318e-03 1.353761e-06
1.699000e+00 -1.900160e-03 1.352624e-06
1.699500e+00 -1.899003e-03 1.351488e-06
1.700000e+00 -1.897812e-03 1.344463e-06
1.700500e+00 -1.896658e-03 1.343338e-06
1.701000e+00 -1.895505e-03 1.342215e-06
1.701500e+00 -1.894353e-03 1.341094e-06
1.702000e+00 -1.893202e-03 1.339975e-06
1.702500e+00 -1.892052e-03 1.338858e-06
1.703000e+00 -1.890903e-03 1.337742e-06
1.703500e+00 -1.889755e-03 1.336629e-06
1.704000e+00 -1.888609e-03 1.335517e-06
1.704500e+00 -1.887463e-03 1.334407e-06
1.705000e+00 -1.886319e-03 1.333300e-06
1.705500e+00 -1.885175e-03 1.332194e-06
1.706000e+00 -1.881844e-03 1.331439e-06
1.706500e+00 -1.880705e-03 1.330205e-06
1.707000e+00 -1.879567e-03 1.328974e-06
1.707500e+00 -1.878431e-03 1.327744e-06
1.708000e+00 -1.877323e-03 1.333852e-06
1.708500e+00 -1.876189e-03 1.332617e-06
1.709000e+00 -1.875055e-03 1.331383e-06
1.709500e+00 -1.873923e-03 1.330152e-06
1.710000e+00 -1.872792e-03 1.328922e-06
1.710500e+00 -1.871661e-03 1.327695e-06
1.711000e+00 -1.870532e-03 1.326469e-06
1.711500e+00 -1.869405e-03 1.325246e-06
1.712000e+00 -1.868278e-03 1.324025e-06
1.712500e+00 -1.867152e-03 1.322805e-06
1.713000e+00 -1.866027e-03 1.321588e-06
1.713500e+00 -1.864904e-03 1.320373e-06
1.714000e+00 -1.863781e-03 1.319159e-06
1.714500e+00 -1.862660e-03 1.317948e-06
1.715000e+00 -1.861540e-03 1.316739e-06
1.715500e+00 -1.860420e-03 1.315531e-06
1.716000e+00 -1.859302e-03 1.314326e-06
1.716500e+00 -1.858215e-03 1.319078e-06
1.717000e+00 -1.857099e-03 1.317874e-06
1.717500e+00 -1.855984e-03 1.316672e-06
1.718000e+00 -1.854870e-03 1.315472e-06
1.718500e+00 -1.853757e-03 1.314274e-06
1.719000e+00 -1.852646e-03 1.313078e-06
1.719500e+00 -1.851535e-03 1.311884e-06
1.720000e+00 -1.850426e-03 1.310691e-06
1.720500e+00 -1.849317e-03 1.309501e-06
1.721000e+00 -1.848183e-03 1.316232e-06
1.721500e+00 -1.847077e-03 1.315032e-06
1.722000e+00 -1.845971e-03 1.313834e-06
1.722500e+00 -1.844867e-03 1.312638e-06
1.723000e+00 -1.843764e-03 1.311443e-06
1.723500e+00 -1.842662e-03 1.310251e-06
1.724000e+00 -1.841561e-03 1.309061e-06
1.724500e+00 -1.840461e-03 1.307873e-06
1.725000e+00 -1.839362e-03 1.306687e-06
1.725500e+00 -1.838264e-03 1.305502e-06
1.726000e+00 -1.837167e-03 1.304320e-06
1.726500e+00 -1.836071e-03 1.303139e-06
1.727000e+00 -1.834977e-03 1.301961e-06
1.727500e+00 -1.833883e-03 1.300784e-06
1.728000e+00 -1.832790e-03 1.299610e-06
1.728500e+00 -1.831699e-03 1.298437e-06
1.729000e+00 -1.830608e-03 1.297266e-06
1.729500e+00 -1.829519e-03 1.296097e-06
1.730000e+00 -1.828430e-03 1.294930e-06
1.730500e+00 -1.827343e-03 1.293765e-06
1.731000e+00 -1.826256e-03 1.292602e-06
1.731500e+00 -1.825171e-03 1.291441e-06
1.732000e+00 -1.824086e-03 1.290282e-06
1.732500e+00 -1.823030e-03 1.295937e-06
1.733000e+00 -1.821948e-03 1.294770e-06
1.733500e+00 -1.820866e-03 1.293606e-06
1.734000e+00 -1.819786e-03 1.292443e-06
1.734500e+00 -1.818707e-03 1.291282e-06
1.735000e+00 -1.817629e-03 1.290123e-06
1.735500e+00 -1.816552e-03 1.288966e-06
1.736000e+00 -1.815475e-03 1.287811e-06
1.736500e+00 -1.814400e-03 1.286657e-06
1.737000e+00 -1.813326e-03 1.285506e-06
1.737500e+00 -1.812253e-03 1.284357e-06
1.738000e+00 -1.811181e-03 1.283209e-06
1.738500e+00 -1.810110e-03 1.282063e-06
1.739000e+00 -1.809040e-03 1.280920e-06
1.739500e+00 -1.807971e-03 1.279778e-06
1.740000e+00 -1.806903e-03 1.278638e-06
1.740500e+00 -1.805836e-03 1.277499e-06
1.741000e+00 -1.804770e-03 1.276363e-06
1.741500e+00 -1.803705e-03 1.275229e-06
1.742000e+00 -1.802641e-03 1.274096e-06
1.742500e+00 -1.801578e-03 1.272965e-06
1.743000e+00 -1.800516e-03 1.271836e-06
1.743500e+00 -1.799455e-03 1.270709e-06
1.744000e+00 -1.798395e-03 1.269584e-06
1.744500e+00 -1.797336e-03 1.268461e-06
1.745000e+00 -1.796278e-03 1.267339e-06
1.745500e+00 -1.795280e-03 1.279055e-06
1.746000e+00 -1.794224e-03 1.277919e-06
1.746500e+00 -1.793169e-03 1.276784e-06
1.747000e+00 -1.792115e-03 1.275651e-06
1.747500e+00 -1.791062e-03 1.274520e-06
1.748000e+00 -1.790010e-03 1.273391e-06
1.748500e+00 -1.788959e-03 1.272264e-06
1.749000e+00 -1.787909e-03 1.271139e-06
1.749500e+00 -1.786860e-03 1.270015e-06
1.750000e+00 -1.785812e-03 1.268894e-06
1.750500e+00 -1.784764e-03 1.267774e-06
1.751000e+00 -1.783718e-03 1.266656e-06
1.751500e+00 -1.782673e-03 1.265540e-06
1.752000e+00 -1.781629e-03 1.264425e-06
1.752500e+00 -1.780586e-03 1.263313e-06
1.753000e+00 -1.779544e-03 1.262202e-06
1.753500e+00 -1.778502e-03 1.261093e-06
1.754000e+00 -1.777462e-03 1.259986e-06
1.754500e+00 -1.776423e-03 1.258881e-06
1.755000e+00 -1.775384e-03 1.257778e-06
1.755500e+00 -1.774347e-03 1.256676e-06
1.756000e+00 -1.773311e-03 1.255577e-06
1.756500e+00 -1.772275e-03 1.254479e-06
1.757000e+00 -1.771241e-03 1.253382e-06
1.757500e+00 -1.770207e-03 1.252288e-06
1.758000e+00 -1.769175e-03 1.251196e-06
1.758500e+00 -1.768143e-03 1.250105e-06
1.759000e+00 -1.767113e-03 1.249016e-06
1.759500e+00 -1.766083e-03 1.247929e-06
1.760000e+00 -1.765054e-03 1.246843e-06
1.760500e+00 -1.764000e-03 1.253475e-06
1.761000e+00 -1.763002e-03 1.246776e-06
1.761500e+00 -1.761976e-03 1.245659e-06
1.762000e+00 -1.760951e-03 1.244545e-06
1.762500e+00 -1.759927e-03 1.243432e-06
1.763000e+00 -1.758905e-03 1.242321e-06
1.763500e+00 -1.757883e-03 1.241212e-06
1.764000e+00 -1.756862e-03 1.240105e-06
1.764500e+00 -1.755841e-03 1.238999e-06
1.765000e+00 -1.754822e-03 1.238488e-06
1.765500e+00 -1.753804e-03 1.237381e-06
1.766000e+00 -1.752787e-03 1.236276e-06
1.766500e+00 -1.751771e-03 1.235172e-06
1.767000e+00 -1.750755e-03 1.234070e-06
1.767500e+00 -1.749741e-03 1.232970e-06
1.768000e+00 -1.748727e-03 1.231872e-06
1.768500e+00 -1.747715e-03 1.230775e-06
1.769000e+00 -1.746703e-03 1.229680e-06
1.769500e+00 -1.745693e-03 1.228587e-06
1.770000e+00 -1.744683e-03 1.227496e-06
1.770500e+00 -1.743674e-03 1.226406e-06
1.771000e+00 -1.742666e-03 1.225318e-06
1.771500e+00 -1.741659e-03 1.224232e-06
1.772000e+00 -1.740654e-03 1.223147e-06
1.772500e+00 -1.739648e-03 1.222065e-06
1.773000e+00 -1.738644e-03 1.220984e-06
1.773500e+00 -1.737641e-03 1.219904e-06
1.774000e+00 -1.736639e-03 1.218827e-06
1.774500e+00 -1.735638e-03 1.229445e-06
1.775000e+00 -1.734637e-03 1.228387e-06
1.775500e+00 -1.733638e-03 1.227331e-06
1.776000e+00 -1.732612e-03 1.234044e-06
1.776500e+00 -1.731644e-03 1.227104e-06
1.777000e+00 -1.730648e-03 1.226022e-06
1.777500e+00 -1.729652e-03 1.224942e-06
1.778000e+00 -1.728657e-03 1.223863e-06
1.778500e+00 -1.727663e-03 1.222786e-06
1.779000e+00 -1.726670e-03 1.221710e-06
1.779500e+00 -1.725678e-03 1.220637e-06
1.780000e+00 -1.724687e-03 1.219565e-06
1.780500e+00 -1.723696e-03 1.218495e-06
1.781000e+00 -1.722707e-03 1.217426e-06
1.781500e+00 -1.721690e-03 1.223145e-06
1.782000e+00 -1.720702e-03 1.222074e-06
1.782500e+00 -1.719715e-03 1.221003e-06
1.783000e+00 -1.718730e-03 1.219935e-06
1.783500e+00 -1.717745e-03 1.218868e-06
1.784000e+00 -1.716761e-03 1.217803e-06
1.784500e+00 -1.715778e-03 1.216739e-06
1.785000e+00 -1.714796e-03 1.215678e-06
1.785500e+00 -1.713815e-03 1.214617e-06
1.786000e+00 -1.712834e-03 1.213559e-06
1.786500e+00 -1.711855e-03 1.212502e-06
1.787000e+00 -1.710876e-03 1.211447e-06
1.787500e+00 -1.709899e-03 1.210394e-06
1.788000e+00 -1.708922e-03 1.209342e-06
1.788500e+00 -1.707946e-03 1.208292e-06
1.789000e+00 -1.706971e-03 1.207244e-06
1.789500e+00 -1.705997e-03 1.206197e-06
1.790000e+00 -1.705024e-03 1.205152e-06
1.790500e+00 -1.704051e-03 1.204109e-06
1.791000e+00 -1.703080e-03 1.203067e-06
1.791500e+00 -1.702082e-03 1.209801e-06
1.792000e+00 -1.701113e-03 1.208754e-06
1.792500e+00 -1.700144e-03 1.207708e-06
1.793000e+00 -1.699176e-03 1.206664e-06
1.793500e+00 -1.698209e-03 1.205622e-06
1.794000e+00 -1.697243e-03 1.204582e-06
1.794500e+00 -1.696278e-03 1.203543e-06
1.795000e+00 -1.695314e-03 1.202506e-06
1.795500e+00 -1.694350e-03 1.201470e-06
1.796000e+00 -1.693388e-03 1.200436e-06
1.796500e+00 -1.692426e-03 1.199404e-06
1.797000e+00 -1.691465e-03 1.198374e-06
1.797500e+00 -1.690505e-03 1.197345e-06
1.798000e+00 -1.689546e-03 1.196317e-06
1.798500e+00 -1.688588e-03 1.195292e-06
1.799000e+00 -1.687631e-03 1.194267e-06
1.799500e+00 -1.686674e-03 1.193245e-06
1.800000e+00 -1.685719e-03 1.192224e-06
1.800500e+00 -1.684764e-03 1.191205e-06
1.801000e+00 -1.683810e-03 1.190187e-06
1.801500e+00 -1.682857e-03 1.189171e-06
1.802000e+00 -1.681905e-03 1.188157e-06
1.802500e+00 -1.680954e-03 1.187144e-06
1.803000e+00 -1.680003e-03 1.186133e-06
1.803500e+00 -1.679054e-03 1.185123e-06
1.804000e+00 -1.678105e-03 1.184115e-06
1.804500e+00 -1.677157e-03 1.183109e-06
1.805000e+00 -1.676210e-03 1.182104e-06
1.805500e+00 -1.675264e-03 1.181101e-06
1.806000e+00 -1.674347e-03 1.187318e-06
1.806500e+00 -1.673402e-03 1.186307e-06
1.807000e+00 -1.672459e-03 1.185299e-06
1.807500e+00 -1.671516e-03 1.184292e-06
1.808000e+00 -1.670574e-03 1.183286e-06
1.808500e+00 -1.669633e-03 1.182283e-06
1.809000e+00 -1.668693e-03 1.181280e-06
1.809500e+00 -1.667753e-03 1.180280e-06
1.810000e+00 -1.666815e-03 1.179281e-06
1.810500e+00 -1.665877e-03 1.178283e-06
1.811000e+00 -1.664940e-03 1.177287e-06
1.811500e+00 -1.664004e-03 1.176293e-06
1.812000e+00 -1.663069e-03 1.175300e-06
1.812500e+00 -1.662135e-03 1.174309e-06
1.813000e+00 -1.661201e-03 1.173320e-06
1.813500e+00 -1.660269e-03 1.172332e-06
1.814000e+00 -1.659337e-03 1.171345e-06
1.814500e+00 -1.658406e-03 1.170360e-06
1.815000e+00 -1.657476e-03 1.169377e-06
1.815500e+00 -1.656547e-03 1.168395e-06
1.816000e+00 -1.655588e-03 1.174296e-06
1.816500e+00 -1.654661e-03 1.173312e-06
1.817000e+00 -1.653734e-03 1.172330e-06
1.817500e+00 -1.652808e-03 1.171349e-06
1.818000e+00 -1.651883e-03 1.170370e-06
1.818500e+00 -1.650959e-03 1.169392e-06
1.819000e+00 -1.650035e-03 1.168416e-06
1.819500e+00 -1.649113e-03 1.167441e-06
1.820000e+00 -1.648191e-03 1.166468e-06
1.820500e+00 -1.647270e-03 1.165496e-06
1.821000e+00 -1.646350e-03 1.164526e-06
1.821500e+00 -1.645430e-03 1.163558e-06
1.822000e+00 -1.644512e-03 1.162591e-06
1.822500e+00 -1.643567e-03 1.169307e-06
1.823000e+00 -1.642651e-03 1.168334e-06
1.823500e+00 -1.641735e-03 1.167362e-06
1.824000e+00 -1.640819e-03 1.166392e-06
1.824500e+00 -1.639905e-03 1.165423e-06
1.825000e+00 -1.638991e-03 1.164455e-06
1.825500e+00 -1.638079e-03 1.163489e-06
1.826000e+00 -1.637167e-03 1.162525e-06
1.826500e+00 -1.636256e-03 1.161562e-06
1.827000e+00 -1.635345e-03 1.160601e-06
1.827500e+00 -1.634436e-03 1.159641e-06
1.828000e+00 -1.633527e-03 1.158683e-06
1.828500e+00 -1.632619e-03 1.157726e-06
1.829000e+00 -1.631712e-03 1.156771e-06
1.829500e+00 -1.630806e-03 1.155818e-06
1.830000e+00 -1.629900e-03 1.154865e-06
1.830500e+00 -1.628995e-03 1.153915e-06
1.831000e+00 -1.628092e-03 1.152965e-06
1.831500e+00 -1.627188e-03 1.152018e-06
1.832000e+00 -1.626286e-03 1.151072e-06
1.832500e+00 -1.625385e-03 1.150127e-06
1.833000e+00 -1.624484e-03 1.149540e-06
1.833500e+00 -1.623585e-03 1.148595e-06
1.834000e+00 -1.622685e-03 1.147652e-06
1.834500e+00 -1.621787e-03 1.146710e-06
1.835000e+00 -1.620890e-03 1.145770e-06
1.835500e+00 -1.619993e-03 1.144832e-06
1.836000e+00 -1.619097e-03 1.143894e-06
1.836500e+00 -1.618202e-03 1.142959e-06
1.837000e+00 -1.617308e-03 1.142024e-06
1.837500e+00 -1.616442e-03 1.147596e-06
1.838000e+00 -1.615549e-03 1.146654e-06
1.838500e+00 -1.614657e-03 1.145713e-06
1.839000e+00 -1.613766e-03 1.144774e-06
1.839500e+00 -1.612875e-03 1.143836e-06
1.840000e+00 -1.611986e-03 1.142900e-06
1.840500e+00 -1.611097e-03 1.141966e-06
1.841000e+00 -1.610209e-03 1.141032e-06
1.841500e+00 -1.609321e-03 1.140101e-06
1.842000e+00 -1.608435e-03 1.139171e-06
1.842500e+00 -1.607549e-03 1.138242e-06
1.843000e+00 -1.606664e-03 1.137314e-06
1.843500e+00 -1.605780e-03 1.136389e-06
1.844000e+00 -1.604897e-03 1.135464e-06
1.844500e+00 -1.604014e-03 1.134541e-06
1.845000e+00 -1.603132e-03 1.133620e-06
1.845500e+00 -1.602251e-03 1.132700e-06
1.846000e+00 -1.601371e-03 1.131782e-06
1.846500e+00 -1.600491e-03 1.130865e-06
1.847000e+00 -1.599613e-03 1.129949e-06
1.847500e+00 -1.598735e-03 1.129035e-06
1.848000e+00 -1.597857e-03 1.128122e-06
1.848500e+00 -1.596981e-03 1.127211e-06
1.849000e+00 -1.596105e-03 1.126301e-06
1.849500e+00 -1.595230e-03 1.125393e-06
1.850000e+00 -1.594356e-03 1.124486e-06
1.850500e+00 -1.593483e-03 1.123580e-06
1.851000e+00 -1.592610e-03 1.122676e-06
1.851500e+00 -1.591738e-03 1.121774e-06
1.852000e+00 -1.590867e-03 1.120873e-06
1.852500e+00 -1.589997e-03 1.119973e-06
1.853000e+00 -1.589127e-03 1.119075e-06
1.853500e+00 -1.588258e-03 1.118178e-06
1.854000e+00 -1.587390e-03 1.117282e-06
1.854500e+00 -1.586523e-03 1.116388e-06
1.855000e+00 -1.585377e-03 1.127685e-06
1.855500e+00 -1.584512e-03 1.126432e-06
1.856000e+00 -1.583647e-03 1.125181e-06
1.856500e+00 -1.582783e-03 1.123932e-06
1.857000e+00 -1.581920e-03 1.122685e-06
1.857500e+00 -1.581057e-03 1.121440e-06
1.858000e+00 -1.580195e-03 1.120196e-06
1.858500e+00 -1.579334e-03 1.118954e-06
1.859000e+00 -1.578474e-03 1.117713e-06
1.859500e+00 -1.577614e-03 1.116475e-06
1.860000e+00 -1.576756e-03 1.115238e-06
1.860500e+00 -1.575949e-03 1.113442e-06
1.861000e+00 -1.575092e-03 1.112208e-06
1.861500e+00 -1.574235e-03 1.110975e-06
1.862000e+00 -1.573379e-03 1.109744e-06
1.862500e+00 -1.572524e-03 1.108514e-06
1.863000e+00 -1.571670e-03 1.107287e-06
1.863500e+00 -1.570816e-03 1.106061e-06
1.864000e+00 -1.570007e-03 1.113324e-06
1.864500e+00 -1.569155e-03 1.112092e-06
1.865000e+00 -1.568303e-03 1.110861e-06
1.865500e+00 -1.567453e-03 1.109633e-06
1.866000e+00 -1.566603e-03 1.108406e-06
1.866500e+00 -1.565753e-03 1.107180e-06
1.867000e+00 -1.564905e-03 1.105957e-06
1.867500e+00 -1.564057e-03 1.104735e-06
1.868000e+00 -1.563210e-03 1.103515e-06
1.868500e+00 -1.562364e-03 1.102296e-06
1.869000e+00 -1.561518e-03 1.101079e-06
1.869500e+00 -1.560673e-03 1.099864e-06
1.870000e+00 -1.559829e-03 1.098651e-06
1.870500e+00 -1.558986e-03 1.097439e-06
1.871000e+00 -1.558143e-03 1.096229e-06
1.871500e+00 -1.557301e-03 1.095020e-06
1.872000e+00 -1.556460e-03 1.093814e-06
1.872500e+00 -1.555594e-03 1.099813e-06
1.873000e+00 -1.554755e-03 1.098606e-06
1.873500e+00 -1.553916e-03 1.097400e-06
1.874000e+00 -1.553077e-03 1.096373e-06
1.874500e+00 -1.552240e-03 1.095166e-06
1.875000e+00 -1.551403e-03 1.093961e-06
1.875500e+00 -1.550567e-03 1.092757e-06
1.876000e+00 -1.549731e-03 1.091556e-06
1.876500e+00 -1.548897e-03 1.090356e-06
1.877000e+00 -1.548063e-03 1.089157e-06
1.877500e+00 -1.547230e-03 1.087960e-06
1.878000e+00 -1.546397e-03 1.086765e-06
1.878500e+00 -1.545565e-03 1.085572e-06
1.879000e+00 -1.544734e-03 1.084380e-06
1.879500e+00 -1.543904e-03 1.083190e-06
1.880000e+00 -1.543074e-03 1.082001e-06
1.880500e+00 -1.542245e-03 1.080815e-06
1.881000e+00 -1.541417e-03 1.079630e-06
1.881500e+00 -1.540542e-03 1.089485e-06
1.882000e+00 -1.539715e-03 1.088289e-06
1.882500e+00 -1.538889e-03 1.087095e-06
1.883000e+00 -1.538064e-03 1.085903e-06
1.883500e+00 -1.537239e-03 1.084712e-06
1.884000e+00 -1.536415e-03 1.083523e-06
1.884500e+00 -1.535592e-03 1.082336e-06
1.885000e+00 -1.534769e-03 1.081150e-06
1.885500e+00 -1.533947e-03 1.080221e-06
1.886000e+00 -1.533126e-03 1.079640e-06
1.886500e+00 -1.532306e-03 1.079061e-06
1.887000e+00 -1.531486e-03 1.078483e-06
1.887500e+00 -1.530667e-03 1.077907e-06
1.888000e+00 -1.529849e-03 1.077332e-06
1.888500e+00 -1.529031e-03 1.076758e-06
1.889000e+00 -1.528214e-03 1.076186e-06
1.889500e+00 -1.527398e-03 1.075615e-06
1.890000e+00 -1.526582e-03 1.075045e-06
1.890500e+00 -1.525767e-03 1.074477e-06
1.891000e+00 -1.524953e-03 1.073911e-06
1.891500e+00 -1.524140e-03 1.074111e-06
1.892000e+00 -1.523327e-03 1.073537e-06
1.892500e+00 -1.522490e-03 1.068225e-06
1.893000e+00 -1.521679e-03 1.067642e-06
1.893500e+00 -1.520868e-03 1.067061e-06
1.894000e+00 -1.520058e-03 1.078180e-06
1.894500e+00 -1.519249e-03 1.077605e-06
1.895000e+00 -1.518440e-03 1.077031e-06
1.895500e+00 -1.517632e-03 1.076458e-06
1.896000e+00 -1.516825e-03 1.075887e-06
1.896500e+00 -1.516018e-03 1.075317e-06
1.897000e+00 -1.515213e-03 1.074749e-06
1.897500e+00 -1.514407e-03 1.074182e-06
1.898000e+00 -1.513603e-03 1.073616e-06
1.898500e+00 -1.512799e-03 1.073052e-06
1.899000e+00 -1.511996e-03 1.072489e-06


==> figs/dat/imA2pi_sQED.txt <==
4.000000e-02 -2.570663e-08 1.245798e-07
4.050000e-02 -3.772238e-08 1.245078e-07
4.100000e-02 -1.077705e-08 1.242954e-07
4.150000e-02 -2.725388e-08 1.249070e-07
4.200000e-02 -3.858135e-08 1.240040e-07
4.250000e-02 2.748362e-09 1.237411e-07
4.300000e-02 -1.422757e-08 1.248523e-07
4.350000e-02 -6.561873e-08 1.249217e-07
4.400000e-02 -2.521166e-08 1.246478e-07
4.450000e-02 -1.065382e-08 1.240798e-07
4.500000e-02 -1.943375e-08 1.248508e-07
4.550000e-02 -2.134135e-08 1.249662e-07
4.600000e-02 -3.970622e-08 1.248583e-07
4.650000e-02 -2.273559e-08 1.246976e-07
4.700000e-02 -1.620596e-08 1.245691e-07
4.750000e-02 -3.837331e-08 1.246068e-07
4.800000e-02 -2.702809e-08 1.246744e-07
4.850000e-02 -6.274005e-09 1.248835e-07
4.900000e-02 -2.196779e-08 1.249981e-07
4.950000e-02 -5.958674e-08 1.248279e-07
5.000000e-02 -1.823432e-08 1.246854e-07
5.050000e-02 -3.889956e-08 1.248327e-07
5.100000e-02 -2.305217e-08 1.249195e-07
5.150000e-02 -1.928722e-08 1.248030e-07
5.200000e-02 -9.750744e-09 1.249721e-07
5.250000e-02 -1.675994e-07 1.249912e-07
5.300000e-02 -2.529115e-08 1.249418e-07
5.350000e-02 -1.962262e-08 1.247959e-07
5.400000e-02 -9.122398e-09 1.249055e-07
5.450000e-02 -6.310778e-09 1.248457e-07
5.500000e-02 -1.174158e-09 1.249022e-07
5.550000e-02 -2.773281e-08 1.249529e-07
5.600000e-02 -1.583775e-08 1.249447e-07
5.650000e-02 -2.331291e-08 1.249842e-07
5.700000e-02 -1.707771e-08 1.249271e-07
5.750000e-02 -1.933963e-08 1.249970e-07
5.800000e-02 -1.046055e-08 1.249581e-07
5.850000e-02 -1.704174e-08 1.249768e-07
5.900000e-02 2.051488e-08 1.249506e-07
5.950000e-02 1.313962e-06 1.249941e-07
6.000000e-02 -2.822352e-08 1.249637e-07
6.050000e-02 -1.387533e-08 1.249581e-07
6.100000e-02 -1.991617e-08 1.249687e-07
6.150000e-02 -1.832866e-08 1.249921e-07
6.200000e-02 -1.775995e-07 1.249771e-07
6.250000e-02 -2.180578e-08 1.249802e-07
6.300000e-02 -2.329716e-08 1.249247e-07
6.350000e-02 -1.499895e-08 1.249833e-07
6.400000e-02 -1.375135e-08 1.249682e-07
6.450000e-02 -1.419198e-08 1.249708e-07
6.500000e-02 -5.812922e-08 1.249899e-07
6.550000e-02 -1.596635e-08 1.249852e-07
6.600000e-02 -1.386718e-08 1.249871e-07
6.650000e-02 -1.432744e-08 1.249868e-07
6.700000e-02 -6.692151e-09 1.249785e-07
6.750000e-02 -1.454429e-08 1.249992e-07
6.800000e-02 -1.220774e-08 1.249791e-07
6.850000e-02 -2.020603e-08 1.249823e-07
6.900000e-02 -1.110952e-08 1.249826e-07
6.950000e-02 -1.853247e-08 1.249896e-07
7.000000e-02 -1.119538e-08 1.249976e-07
7.050000e-02 -2.708299e-08 1.249865e-07
7.100000e-02 -1.437758e-08 1.249973e-07
7.150000e-02 -8.992631e-09 1.249880e-07
7.200000e-02 -7.365129e-09 1.249877e-07
7.250000e-02 -9.204668e-09 1.249969e-07
7.300000e-02 -7.647663e-09 1.249891e-07
7.350000e-02 -6.621317e-09 1.249924e-07
7.400000e-02 -2.131383e-08 1.249997e-07
7.450000e-02 -5.737985e-09 1.249940e-07
7.500000e-02 -5.154462e-09 1.249971e-07
7.550000e-02 -3.975035e-09 1.249986e-07
7.600000e-02 -5.013793e-09 1.249945e-07
7.650000e-02 -3.210808e-09 1.249989e-07
7.700000e-02 -3.325467e-09 1.249995e-07
7.750000e-02 -2.195038e-09 1.249975e-07
7.800000e-02 -7.697201e-10 1.249970e-07
7.850000e-02 3.114332e-06 1.249969e-07
7.900000e-02 1.930076e-05 1.249964e-07
7.950000e-02 4.215384e-05 1.249968e-07
8.000000e-02 6.939959e-05 1.249935e-07
8.050000e-02 9.986767e-05 1.249949e-07
8.100000e-02 1.327950e-04 1.327871e-07
8.150000e-02 1.676299e-04 1.676211e-07
8.200000e-02 2.039457e-04 2.039144e-07
8.250000e-02 2.414075e-04 2.413806e-07
8.300000e-02 2.797284e-04 2.797045e-07
8.350000e-02 3.186836e-04 3.186596e-07
8.400000e-02 3.580920e-04 3.580782e-07
8.450000e-02 3.977717e-04 3.977258e-07
8.500000e-02 4.375757e-04 4.374839e-07
8.550000e-02 4.773971e-04 4.773262e-07
8.600000e-02 5.171080e-04 5.170668e-07
8.650000e-02 5.566226e-04 5.564794e-07
8.700000e-02 5.958640e-04 5.957404e-07
8.750000e-02 6.347635e-04 6.347600e-07
8.800000e-02 6.732464e-04 6.732088e-07
8.850000e-02 7.112509e-04 7.111942e-07
8.900000e-02 7.487899e-04 7.485742e-07
8.950000e-02 7.856897e-04 7.855233e-07
9.000000e-02 8.220669e-04 8.218788e-07
9.050000e-02 8.579647e-04 8.578651e-07
9.100000e-02 8.930880e-04 8.929600e-07
9.150000e-02 9.275184e-04 9.274880e-07
9.200000e-02 9.612682e-04 9.610440e-07
9.250000e-02 9.943188e-04 9.943090e-07
9.300000e-02 1.026646e-03 1.026473e-06
9.350000e-02 1.058249e-03 1.058078e-06
9.400000e-02 1.089107e-03 1.088907e-06
9.450000e-02 1.119222e-03 1.118836e-06
9.500000e-02 1.148577e-03 1.148552e-06
9.550000e-02 1.177180e-03 1.177083e-06
9.600000e-02 1.205025e-03 1.204894e-06
9.650000e-02 1.232110e-03 1.232080e-06
9.700000e-02 1.258438e-03 1.258212e-06
9.750000e-02 1.284007e-03 1.283989e-06
9.800000e-02 1.308823e-03 1.308556e-06
9.850000e-02 1.332885e-03 1.332871e-06
9.900000e-02 1.356203e-03 1.356026e-06
9.950000e-02 1.378780e-03 1.378534e-06
1.000000e-01 1.400619e-03 1.400368e-06
1.005000e-01 1.421729e-03 1.421652e-06
1.010000e-01 1.442117e-03 1.441727e-06
1.015000e-01 1.461789e-03 1.461490e-06
1.020000e-01 1.480751e-03 1.480581e-06
1.025000e-01 1.499018e-03 1.498555e-06
1.030000e-01 1.516591e-03 1.516239e-06
1.035000e-01 1.533486e-03 1.533191e-06
1.040000e-01 1.549704e-03 1.549416e-06
1.045000e-01 1.565259e-03 1.564975e-06
1.050000e-01 1.580161e-03 1.579912e-06
1.055000e-01 1.594413e-03 1.594276e-06
1.060000e-01 1.608036e-03 1.607608e-06
1.065000e-01 1.621031e-03 1.621022e-06
1.070000e-01 1.633408e-03 1.633343e-06
1.075000e-01 1.645182e-03 1.644769e-06
1.080000e-01 1.656363e-03 1.656319e-06
1.085000e-01 1.666955e-03 1.666497e-06
1.090000e-01 1.676974e-03 1.676875e-06
1.095000e-01 1.686424e-03 1.685929e-06
1.100000e-01 1.695321e-03 1.695249e-06
1.105000e-01 1.703675e-03 1.703296e-06
1.110000e-01 1.711493e-03 1.711136e-06
1.115000e-01 1.718786e-03 1.718269e-06
1.120000e-01 1.725562e-03 1.725240e-06
1.125000e-01 1.731837e-03 1.731552e-06
1.130000e-01 1.737616e-03 1.737217e-06
1.135000e-01 1.742905e-03 1.742785e-06
1.140000e-01 1.747723e-03 1.747214e-06
1.145000e-01 1.752074e-03 1.751590e-06
1.150000e-01 1.755969e-03 1.755933e-06
1.155000e-01 1.759416e-03 1.759178e-06
1.160000e-01 1.762423e-03 1.762423e-06
1.165000e-01 1.765004e-03 1.764599e-06
1.170000e-01 1.767164e-03 1.766799e-06
1.175000e-01 1.768917e-03 1.768904e-06
1.180000e-01 1.770265e-03 1.770108e-06
1.185000e-01 1.771223e-03 1.770849e-06
1.190000e-01 1.771796e-03 1.771681e-06
1.195000e-01 1.771992e-03 1.771507e-06
1.200000e-01 1.771823e-03 1.771465e-06
1.205000e-01 1.771295e-03 1.771002e-06
1.210000e-01 1.770417e-03 1.770138e-06
1.215000e-01 1.769198e-03 1.768881e-06
1.220000e-01 1.767644e-03 1.767242e-06
1.225000e-01 1.765764e-03 1.765229e-06
1.230000e-01 1.763564e-03 1.763402e-06
1.235000e-01 1.761059e-03 1.760815e-06
1.240000e-01 1.758247e-03 1.757745e-06
1.245000e-01 1.755141e-03 1.754908e-06
1.250000e-01 1.751744e-03 1.751716e-06
1.255000e-01 1.743451e-03 1.822420e-06
1.260000e-01 1.726313e-03 1.777828e-06
1.265000e-01 1.705627e-03 1.786228e-06
1.270000e-01 1.681262e-03 1.787795e-06
1.275000e-01 1.654030e-03 1.760607e-06
1.280000e-01 1.624214e-03 1.743987e-06
1.285000e-01 1.592897e-03 1.723423e-06
1.290000e-01 1.559169e-03 1.692421e-06
1.295000e-01 1.523904e-03 1.664215e-06
1.300000e-01 1.487328e-03 1.636253e-06
1.305000e-01 1.448976e-03 1.606844e-06
1.310000e-01 1.409836e-03 1.573361e-06
1.315000e-01 1.369085e-03 1.538979e-06
1.320000e-01 1.327673e-03 1.506451e-06
1.325000e-01 1.284931e-03 1.473176e-06
1.330000e-01 1.241595e-03 1.440843e-06
1.335000e-01 1.197163e-03 1.403792e-06
1.340000e-01 1.152187e-03 1.368758e-06
1.345000e-01 1.106268e-03 1.334910e-06
1.350000e-01 1.059890e-03 1.298233e-06
1.355000e-01 1.012788e-03 1.261560e-06
1.360000e-01 9.651957e-04 1.225923e-06
1.365000e-01 9.170070e-04 1.189189e-06
1.370000e-01 8.683801e-04 1.152828e-06
1.375000e-01 8.193318e-04 1.116743e-06
1.380000e-01 7.697929e-04 1.080754e-06
1.385000e-01 7.199818e-04 1.042901e-06
1.390000e-01 6.697249e-04 1.007918e-06
1.395000e-01 6.192601e-04 9.719312e-07
1.400000e-01 5.684748e-04 9.353110e-07
1.405000e-01 5.173975e-04 9.019657e-07
1.410000e-01 4.661185e-04 8.677087e-07
1.415000e-01 4.146073e-04 8.333237e-07
1.420000e-01 3.629200e-04 8.001026e-07
1.425000e-01 3.110898e-04 7.702025e-07
1.430000e-01 2.590705e-04 7.392510e-07
1.435000e-01 2.069107e-04 7.097972e-07
1.440000e-01 1.546907e-04 6.820325e-07
1.445000e-01 1.023552e-04 6.562954e-07
1.450000e-01 4.991384e-05 6.332010e-07
1.455000e-01 -2.558701e-06 6.116633e-07
1.460000e-01 -5.508082e-05 5.927390e-07
1.465000e-01 -1.076647e-04 5.767076e-07
1.470000e-01 -1.602329e-04 5.615805e-07
1.475000e-01 -2.128171e-04 5.593487e-07
1.480000e-01 -2.654147e-04 5.571480e-07
1.485000e-01 -3.179760e-04 5.563411e-07
1.490000e-01 -3.705113e-04 5.556048e-07
1.495000e-01 -4.230193e-04 5.549318e-07
1.500000e-01 -4.754850e-04 5.543211e-07
1.505000e-01 -5.278636e-04 5.660045e-07
1.510000e-01 -5.801857e-04 5.790754e-07
1.515000e-01 -6.324527e-04 5.967670e-07
1.520000e-01 -6.846072e-04 6.159209e-07
1.525000e-01 -7.366706e-04 6.371379e-07
1.530000e-01 -7.886407e-04 6.618573e-07
1.535000e-01 -8.405346e-04 6.868785e-07
1.540000e-01 -8.922648e-04 7.139966e-07
1.545000e-01 -9.439095e-04 7.434341e-07
1.550000e-01 -9.954120e-04 7.728434e-07
1.555000e-01 -1.046767e-03 8.042368e-07
1.560000e-01 -1.098001e-03 8.358228e-07
1.565000e-01 -1.149085e-03 8.693740e-07
1.570000e-01 -1.200007e-03 9.024185e-07
1.575000e-01 -1.250784e-03 9.368997e-07
1.580000e-01 -1.301403e-03 9.710663e-07
1.585000e-01 -1.351839e-03 1.006520e-06
1.590000e-01 -1.402104e-03 1.041589e-06
1.595000e-01 -1.452194e-03 1.076698e-06
1.600000e-01 -1.502121e-03 1.113126e-06
1.605000e-01 -1.551848e-03 1.153305e-06
1.610000e-01 -1.601391e-03 1.194350e-06
1.615000e-01 -1.650756e-03 1.234630e-06
1.620000e-01 -1.699942e-03 1.275364e-06
1.625000e-01 -1.748938e-03 1.314832e-06
1.630000e-01 -1.797732e-03 1.354896e-06
1.635000e-01 -1.846320e-03 1.395603e-06
1.640000e-01 -1.894708e-03 1.435223e-06
1.645000e-01 -1.942890e-03 1.475059e-06
1.650000e-01 -1.990861e-03 1.514271e-06
1.655000e-01 -2.038619e-03 1.553764e-06
1.660000e-01 -2.086155e-03 1.592908e-06
1.665000e-01 -2.133486e-03 1.632876e-06
1.670000e-01 -2.180598e-03 1.670966e-06
1.675000e-01 -2.227491e-03 1.710070e-06
1.680000e-01 -2.274156e-03 1.749113e-06
1.685000e-01 -2.320601e-03 1.786812e-06
1.690000e-01 -2.366820e-03 1.825671e-06
1.695000e-01 -2.412811e-03 1.863557e-06
1.700000e-01 -2.458579e-03 1.901638e-06
1.705000e-01 -2.504110e-03 1.939836e-06
1.710000e-01 -2.549414e-03 1.976610e-06
1.715000e-01 -2.594495e-03 2.014454e-06
1.720000e-01 -2.639332e-03 2.051273e-06
1.725000e-01 -2.683930e-03 2.088303e-06
1.730000e-01 -2.728294e-03 2.125576e-06
1.735000e-01 -2.772419e-03 2.161597e-06
1.740000e-01 -2.816303e-03 2.197934e-06
1.745000e-01 -2.859958e-03 2.234266e-06
1.750000e-01 -2.903370e-03 2.270951e-06
1.755000e-01 -2.946545e-03 2.305663e-06
1.760000e-01 -2.989476e-03 2.341483e-06
1.765000e-01 -3.032173e-03 2.377612e-06
1.770000e-01 -3.074625e-03 2.412745e-06
1.775000e-01 -3.116844e-03 2.447388e-06
1.780000e-01 -3.158825e-03 2.481283e-06
1.785000e-01 -3.200554e-03 2.515674e-06
1.790000e-01 -3.242047e-03 2.550477e-06
1.795000e-01 -3.283292e-03 2.584366e-06
1.800000e-01 -3.324296e-03 2.618004e-06
1.805000e-01 -3.365052e-03 2.652072e-06
1.810000e-01 -3.405571e-03 2.685216e-06
1.815000e-01 -3.445848e-03 2.718111e-06
1.820000e-01 -3.485882e-03 2.752652e-06
1.825000e-01 -3.525675e-03 2.785016e-06
1.830000e-01 -3.565220e-03 2.817844e-06
1.835000e-01 -3.604522e-03 2.849289e-06
1.840000e-01 -3.643582e-03 2.881627e-06
1.845000e-01 -3.682407e-03 2.913009e-06
1.850000e-01 -3.720992e-03 2.946581e-06
1.855000e-01 -3.759355e-03 2.977549e-06
1.860000e-01 -3.797488e-03 3.008295e-06
1.865000e-01 -3.835388e-03 3.039536e-06
1.870000e-01 -3.873051e-03 3.070468e-06
1.875000e-01 -3.910478e-03 3.100513e-06
1.880000e-01 -3.947640e-03 3.132831e-06
1.885000e-01 -3.984564e-03 3.161780e-06
1.890000e-01 -4.021267e-03 3.191781e-06
1.895000e-01 -4.057719e-03 3.222630e-06
1.900000e-01 -4.093928e-03 3.251378e-06
1.905000e-01 -4.129903e-03 3.280700e-06
1.910000e-01 -4.165643e-03 3.310892e-06
1.915000e-01 -4.201140e-03 3.338940e-06
1.920000e-01 -4.236400e-03 3.369525e-06
1.925000e-01 -4.271413e-03 3.397084e-06
1.930000e-01 -4.306215e-03 3.424456e-06
1.935000e-01 -4.340757e-03 3.454354e-06
1.940000e-01 -4.375091e-03 3.481272e-06
1.945000e-01 -4.409187e-03 3.508758e-06
1.950000e-01 -4.443036e-03 3.537190e-06
1.955000e-01 -4.476659e-03 3.563396e-06
1.960000e-01 -4.510064e-03 3.592264e-06
1.965000e-01 -4.543224e-03 3.618021e-06
1.970000e-01 -4.576147e-03 3.645604e-06
1.975000e-01 -4.608838e-03 3.671771e-06
1.980000e-01 -4.641315e-03 3.698957e-06
1.985000e-01 -4.673544e-03 3.723249e-06
1.990000e-01 -4.705573e-03 3.750839e-06
1.995000e-01 -4.737359e-03 3.775210e-06
2.000000e-01 -4.768904e-03 3.802375e-06
2.005000e-01 -4.800238e-03 3.826308e-06
2.010000e-01 -4.831341e-03 3.852156e-06
2.015000e-01 -4.862203e-03 3.876535e-06
2.020000e-01 -4.892871e-03 3.901996e-06
2.025000e-01 -4.923308e-03 3.925054e-06
2.030000e-01 -4.953526e-03 3.951005e-06
2.035000e-01 -4.983520e-03 3.973633e-06
2.040000e-01 -5.013299e-03 3.998272e-06
2.045000e-01 -5.042848e-03 4.021387e-06
2.050000e-01 -5.072175e-03 4.044660e-06
2.055000e-01 -5.101283e-03 4.067672e-06
2.060000e-01 -5.130189e-03 4.093623e-06
2.065000e-01 -5.158870e-03 4.114640e-06
2.070000e-01 -5.187317e-03 4.137031e-06
2.075000e-01 -5.215559e-03 4.161917e-06
2.080000e-01 -5.243585e-03 4.183764e-06
2.085000e-01 -5.271405e-03 4.203936e-06
2.090000e-01 -5.299014e-03 4.227195e-06
2.095000e-01 -5.326401e-03 4.249257e-06
2.100000e-01 -5.353591e-03 4.271157e-06
2.105000e-01 -5.380539e-03 4.291527e-06
2.110000e-01 -5.407293e-03 4.313015e-06
2.115000e-01 -5.433838e-03 4.334317e-06
2.120000e-01 -5.460165e-03 4.355553e-06
2.125000e-01 -5.486309e-03 4.376419e-06
2.130000e-01 -5.512231e-03 4.396455e-06
2.135000e-01 -5.537957e-03 4.417919e-06
2.140000e-01 -5.563468e-03 4.438150e-06
2.145000e-01 -5.588782e-03 4.455685e-06
2.150000e-01 -5.613895e-03 4.476603e-06
2.155000e-01 -5.638795e-03 4.496265e-06
2.160000e-01 -5.663473e-03 4.515755e-06
2.165000e-01 -5.687959e-03 4.535539e-06
2.170000e-01 -5.712255e-03 4.554580e-06
2.175000e-01 -5.736352e-03 4.572502e-06
2.180000e-01 -5.760275e-03 4.592228e-06
2.185000e-01 -5.783961e-03 4.610625e-06
2.190000e-01 -5.807489e-03 4.630007e-06
2.195000e-01 -5.830795e-03 4.648076e-06
2.200000e-01 -5.853906e-03 4.665956e-06
2.205000e-01 -5.876833e-03 4.684800e-06
2.210000e-01 -5.899556e-03 4.701753e-06
2.215000e-01 -5.922085e-03 4.719038e-06
2.220000e-01 -5.944410e-03 4.737316e-06
2.225000e-01 -5.966555e-03 4.754248e-06
2.230000e-01 -5.988510e-03 4.770125e-06
2.235000e-01 -6.010278e-03 4.787847e-06
2.240000e-01 -6.031838e-03 4.804166e-06
2.245000e-01 -6.053240e-03 4.819439e-06
2.250000e-01 -6.074428e-03 4.836553e-06
2.255000e-01 -6.095441e-03 4.852300e-06
2.260000e-01 -6.116267e-03 4.867866e-06
2.265000e-01 -6.136920e-03 4.884476e-06
2.270000e-01 -6.157377e-03 4.899698e-06
2.275000e-01 -6.177651e-03 4.914756e-06
2.280000e-01 -6.197749e-03 4.932161e-06
2.285000e-01 -6.217631e-03 4.947598e-06
2.290000e-01 -6.237374e-03 4.962161e-06
2.295000e-01 -6.256906e-03 4.976512e-06
2.300000e-01 -6.276300e-03 4.991989e-06
2.305000e-01 -6.295474e-03 5.006006e-06
2.310000e-01 -6.314523e-03 5.020304e-06
2.315000e-01 -6.333357e-03 5.033989e-06
2.320000e-01 -6.352025e-03 5.048779e-06
2.325000e-01 -6.370506e-03 5.062128e-06
2.330000e-01 -6.388812e-03 5.075306e-06
2.335000e-01 -6.406939e-03 5.091304e-06
2.340000e-01 -6.424882e-03 5.103340e-06
2.345000e-01 -6.442667e-03 5.115867e-06
2.350000e-01 -6.460252e-03 5.129552e-06
2.355000e-01 -6.477743e-03 5.144339e-06
2.360000e-01 -6.494991e-03 5.153728e-06
2.365000e-01 -6.512088e-03 5.168815e-06
2.370000e-01 -6.529037e-03 5.180431e-06
2.375000e-01 -6.545794e-03 5.194422e-06
2.380000e-01 -6.562378e-03 5.207062e-06
2.385000e-01 -6.578801e-03 5.219684e-06
2.390000e-01 -6.595065e-03 5.230517e-06
2.395000e-01 -6.611167e-03 5.242608e-06
2.400000e-01 -6.627086e-03 5.253071e-06
2.405000e-01 -6.642865e-03 5.266027e-06
2.410000e-01 -6.658459e-03 5.277582e-06
2.415000e-01 -6.673921e-03 5.287590e-06
2.420000e-01 -6.689181e-03 5.299999e-06
2.425000e-01 -6.704333e-03 5.311095e-06
2.430000e-01 -6.719288e-03 5.323200e-06
2.435000e-01 -6.734099e-03 5.329858e-06
2.440000e-01 -6.748741e-03 5.344599e-06
2.445000e-01 -6.763244e-03 5.353537e-06
2.450000e-01 -6.777581e-03 5.364010e-06
2.455000e-01 -6.791740e-03 5.373998e-06
2.460000e-01 -6.805748e-03 5.385009e-06
2.465000e-01 -6.819610e-03 5.393189e-06
2.470000e-01 -6.833322e-03 5.405380e-06
2.475000e-01 -6.846891e-03 5.413267e-06
2.480000e-01 -6.860299e-03 5.423673e-06
2.485000e-01 -6.873530e-03 5.431182e-06
2.490000e-01 -6.886653e-03 5.442822e-06
2.495000e-01 -6.899661e-03 5.450111e-06
2.500000e-01 -6.912598e-03 5.460072e-06
2.505000e-01 -6.925445e-03 5.468756e-06
2.510000e-01 -6.938179e-03 5.478579e-06
2.515000e-01 -6.950898e-03 5.487795e-06
2.520000e-01 -6.963512e-03 5.496175e-06
2.525000e-01 -6.976060e-03 5.505710e-06
2.530000e-01 -6.988524e-03 5.512417e-06
2.535000e-01 -7.000906e-03 5.523431e-06
2.540000e-01 -7.013219e-03 5.530006e-06
2.545000e-01 -7.025448e-03 5.539286e-06
2.550000e-01 -7.037604e-03 5.548510e-06
2.555000e-01 -7.049726e-03 5.556540e-06
2.560000e-01 -7.061735e-03 5.564686e-06
2.565000e-01 -7.073671e-03 5.573688e-06
2.570000e-01 -7.085546e-03 5.580758e-06
2.575000e-01 -7.097338e-03 5.588763e-06
2.580000e-01 -7.109077e-03 5.597451e-06
2.585000e-01 -7.120759e-03 5.606933e-06
2.590000e-01 -7.132318e-03 5.612816e-06
2.595000e-01 -7.143828e-03 5.621603e-06
2.600000e-01 -7.155295e-03 5.627648e-06
2.605000e-01 -7.166682e-03 5.637450e-06
2.610000e-01 -7.178004e-03 5.645491e-06
2.615000e-01 -7.189248e-03 5.651601e-06
2.620000e-01 -7.200432e-03 5.662451e-06
2.625000e-01 -7.211542e-03 5.668724e-06
2.630000e-01 -7.222604e-03 5.675112e-06
2.635000e-01 -7.233548e-03 5.683269e-06
2.640000e-01 -7.244484e-03 5.691589e-06
2.645000e-01 -7.255315e-03 5.699949e-06
2.650000e-01 -7.266097e-03 5.706624e-06
2.655000e-01 -7.276815e-03 5.713393e-06
2.660000e-01 -7.287453e-03 5.722043e-06
2.665000e-01 -7.298043e-03 5.728993e-06
2.670000e-01 -7.308570e-03 5.735151e-06
2.675000e-01 -7.319050e-03 5.743928e-06
2.680000e-01 -7.329452e-03 5.751005e-06
2.685000e-01 -7.339802e-03 5.754959e-06
2.690000e-01 -7.350055e-03 5.760802e-06
2.695000e-01 -7.360273e-03 5.767050e-06
2.700000e-01 -7.370421e-03 5.775863e-06
2.705000e-01 -7.380538e-03 5.783324e-06
2.710000e-01 -7.390571e-03 5.792694e-06
2.715000e-01 -7.400559e-03 5.796989e-06
2.720000e-01 -7.410478e-03 5.803548e-06
2.725000e-01 -7.420355e-03 5.812119e-06
2.730000e-01 -7.430157e-03 5.819852e-06
2.735000e-01 -7.439912e-03 5.824289e-06
2.740000e-01 -7.449555e-03 5.828769e-06
2.745000e-01 -7.459201e-03 5.838351e-06
2.750000e-01 -7.468784e-03 5.843222e-06
2.755000e-01 -7.478279e-03 5.851476e-06
2.760000e-01 -7.487767e-03 5.858269e-06
2.765000e-01 -7.497183e-03 5.863210e-06
2.770000e-01 -7.506522e-03 5.868186e-06
2.775000e-01 -7.515827e-03 5.873300e-06
2.780000e-01 -7.525028e-03 5.884103e-06
2.785000e-01 -7.534226e-03 5.889399e-06
2.790000e-01 -7.543369e-03 5.894797e-06
2.795000e-01 -7.552419e-03 5.902259e-06
2.800000e-01 -7.561457e-03 5.907848e-06
2.805000e-01 -7.570476e-03 5.913511e-06
2.810000e-01 -7.579373e-03 5.915956e-06
2.815000e-01 -7.588253e-03 5.921762e-06
2.820000e-01 -7.597052e-03 5.932445e-06
2.825000e-01 -7.605805e-03 5.937039e-06
2.830000e-01 -7.614519e-03 5.938914e-06
2.835000e-01 -7.623177e-03 5.946925e-06
2.840000e-01 -7.631778e-03 5.952893e-06
2.845000e-01 -7.640341e-03 5.954971e-06
2.850000e-01 -7.648878e-03 5.963660e-06
2.855000e-01 -7.657347e-03 5.971864e-06
2.860000e-01 -7.665762e-03 5.973990e-06
2.865000e-01 -7.674140e-03 5.980340e-06
2.870000e-01 -7.682427e-03 5.988912e-06
2.875000e-01 -7.690683e-03 5.987048e-06
2.880000e-01 -7.698904e-03 5.996640e-06
2.885000e-01 -7.707090e-03 6.003340e-06
2.890000e-01 -7.715234e-03 6.008010e-06
2.895000e-01 -7.723301e-03 6.013533e-06
2.900000e-01 -7.731333e-03 6.016068e-06
2.905000e-01 -7.739314e-03 6.023912e-06
2.910000e-01 -7.747241e-03 6.030816e-06
2.915000e-01 -7.755162e-03 6.033514e-06
2.920000e-01 -7.762984e-03 6.036185e-06
2.925000e-01 -7.770783e-03 6.045693e-06
2.930000e-01 -7.778542e-03 6.047107e-06
2.935000e-01 -7.786270e-03 6.054410e-06
2.940000e-01 -7.793959e-03 6.059522e-06
2.945000e-01 -7.801557e-03 6.062410e-06
2.950000e-01 -7.809153e-03 6.070075e-06
2.955000e-01 -7.816691e-03 6.071705e-06
2.960000e-01 -7.824182e-03 6.081791e-06
2.965000e-01 -7.831634e-03 6.085013e-06
2.970000e-01 -7.839044e-03 6.088328e-06
2.975000e-01 -7.846411e-03 6.091714e-06
2.980000e-01 -7.853756e-03 6.096240e-06
2.985000e-01 -7.861054e-03 6.104459e-06
2.990000e-01 -7.868258e-03 6.107988e-06
2.995000e-01 -7.875462e-03 6.108961e-06
3.000000e-01 -7.882637e-03 6.116070e-06
3.005000e-01 -7.889755e-03 6.119770e-06
3.010000e-01 -7.896833e-03 6.123577e-06
3.015000e-01 -7.903890e-03 6.129835e-06
3.020000e-01 -7.910888e-03 6.133864e-06
3.025000e-01 -7.917846e-03 6.138008e-06
3.030000e-01 -7.924764e-03 6.142266e-06
3.035000e-01 -7.931662e-03 6.149016e-06
3.040000e-01 -7.938502e-03 6.151701e-06
3.045000e-01 -7.945304e-03 6.156059e-06
3.050000e-01 -7.952086e-03 6.162939e-06
3.055000e-01 -7.958810e-03 6.165775e-06
3.060000e-01 -7.965496e-03 6.170234e-06
3.065000e-01 -7.972144e-03 6.174826e-06
3.070000e-01 -7.978718e-03 6.176411e-06
3.075000e-01 -7.985258e-03 6.181024e-06
3.080000e-01 -7.991727e-03 6.185488e-06
3.085000e-01 -7.998193e-03 6.190011e-06
3.090000e-01 -8.004642e-03 6.196831e-06
3.095000e-01 -8.011019e-03 6.195639e-06
3.100000e-01 -8.017377e-03 6.199834e-06
3.105000e-01 -8.023698e-03 6.203933e-06
3.110000e-01 -8.029931e-03 6.210446e-06
3.115000e-01 -8.036182e-03 6.214393e-06
3.120000e-01 -8.042398e-03 6.218270e-06
3.125000e-01 -8.048546e-03 6.222001e-06
3.130000e-01 -8.054790e-03 6.226763e-06
3.135000e-01 -8.060962e-03 6.227718e-06
3.140000e-01 -8.067071e-03 6.231162e-06
3.145000e-01 -8.073178e-03 6.234493e-06
3.150000e-01 -8.079251e-03 6.237710e-06
3.155000e-01 -8.085269e-03 6.243413e-06
3.160000e-01 -8.091210e-03 6.246295e-06
3.165000e-01 -8.097213e-03 6.249184e-06
3.170000e-01 -8.103119e-03 6.251858e-06
3.175000e-01 -8.109028e-03 6.262488e-06
3.180000e-01 -8.114837e-03 6.264851e-06
3.185000e-01 -8.120707e-03 6.267222e-06
3.190000e-01 -8.126482e-03 6.269395e-06
3.195000e-01 -8.132245e-03 6.274101e-06
3.200000e-01 -8.137956e-03 6.276047e-06
3.205000e-01 -8.143634e-03 6.277896e-06
3.210000e-01 -8.149297e-03 6.284614e-06
3.215000e-01 -8.154933e-03 6.288870e-06
3.220000e-01 -8.160487e-03 6.290333e-06
3.225000e-01 -8.166101e-03 6.291791e-06
3.230000e-01 -8.171565e-03 6.296605e-06
3.235000e-01 -8.177078e-03 6.300379e-06
3.240000e-01 -8.182553e-03 6.306264e-06
3.245000e-01 -8.187984e-03 6.307141e-06
3.250000e-01 -8.193436e-03 6.310690e-06
3.255000e-01 -8.198820e-03 6.316236e-06
3.260000e-01 -8.204191e-03 6.315407e-06
3.265000e-01 -8.209486e-03 6.320705e-06
3.270000e-01 -8.214789e-03 6.323913e-06
3.275000e-01 -8.220055e-03 6.329172e-06
3.280000e-01 -8.225278e-03 6.329553e-06
3.285000e-01 -8.230486e-03 6.334750e-06
3.290000e-01 -8.235629e-03 6.337951e-06
3.295000e-01 -8.240735e-03 6.338233e-06
3.300000e-01 -8.245858e-03 6.343368e-06
3.305000e-01 -8.250938e-03 6.343655e-06
3.310000e-01 -8.255952e-03 6.351596e-06
3.315000e-01 -8.260976e-03 6.351856e-06
3.320000e-01 -8.265971e-03 6.352110e-06
3.325000e-01 -8.270955e-03 6.357195e-06
3.330000e-01 -8.275873e-03 6.360312e-06
3.335000e-01 -8.280802e-03 6.364153e-06
3.340000e-01 -8.285688e-03 6.364222e-06
3.345000e-01 -8.290533e-03 6.369112e-06
3.350000e-01 -8.295388e-03 6.372114e-06
3.355000e-01 -8.300209e-03 6.377056e-06
3.360000e-01 -8.304959e-03 6.377109e-06
3.365000e-01 -8.309727e-03 6.382068e-06
3.370000e-01 -8.314477e-03 6.385098e-06
3.375000e-01 -8.319178e-03 6.385206e-06
3.380000e-01 -8.323839e-03 6.390184e-06
3.385000e-01 -8.328488e-03 6.390314e-06
3.390000e-01 -8.333120e-03 6.393497e-06
3.395000e-01 -8.337734e-03 6.398559e-06
3.400000e-01 -8.342308e-03 6.398726e-06
3.405000e-01 -8.346841e-03 6.403809e-06
3.410000e-01 -8.351387e-03 6.407049e-06
3.415000e-01 -8.355886e-03 6.407250e-06
3.420000e-01 -8.360375e-03 6.412436e-06
3.425000e-01 -8.364825e-03 6.411015e-06
3.430000e-01 -8.369211e-03 6.419113e-06
3.435000e-01 -8.373612e-03 6.419222e-06
3.440000e-01 -8.378036e-03 6.419310e-06
3.445000e-01 -8.382404e-03 6.422639e-06
3.450000e-01 -8.386710e-03 6.425827e-06
3.455000e-01 -8.391000e-03 6.430912e-06
3.460000e-01 -8.395282e-03 6.431067e-06
3.465000e-01 -8.399540e-03 6.431249e-06
3.470000e-01 -8.403752e-03 6.434616e-06
3.475000e-01 -8.407948e-03 6.438437e-06
3.480000e-01 -8.412138e-03 6.438604e-06
3.485000e-01 -8.416319e-03 6.443857e-06
3.490000e-01 -8.420439e-03 6.447261e-06
3.495000e-01 -8.424560e-03 6.447522e-06
3.500000e-01 -8.428658e-03 6.447815e-06
3.505000e-01 -8.432719e-03 6.453211e-06
3.510000e-01 -8.436804e-03 6.453606e-06
3.515000e-01 -8.440812e-03 6.457237e-06
3.520000e-01 -8.444822e-03 6.457676e-06
3.525000e-01 -8.448794e-03 6.461290e-06
3.530000e-01 -8.452761e-03 6.461635e-06
3.535000e-01 -8.456730e-03 6.465241e-06
3.540000e-01 -8.460653e-03 6.465660e-06
3.545000e-01 -8.464539e-03 6.471289e-06
3.550000e-01 -8.468452e-03 6.471828e-06
3.555000e-01 -8.472336e-03 6.475622e-06
3.560000e-01 -8.476175e-03 6.476223e-06
3.565000e-01 -8.479960e-03 6.476823e-06
3.570000e-01 -8.483790e-03 6.477513e-06
3.575000e-01 -8.487574e-03 6.486756e-06
3.580000e-01 -8.491330e-03 6.487523e-06
3.585000e-01 -8.495017e-03 6.488377e-06
3.590000e-01 -8.498732e-03 6.489225e-06
3.595000e-01 -8.502452e-03 6.491359e-06
3.600000e-01 -8.506127e-03 6.492184e-06
3.605000e-01 -8.509783e-03 6.493038e-06
3.610000e-01 -8.513418e-03 6.493933e-06
3.615000e-01 -8.517017e-03 6.500251e-06
3.620000e-01 -8.520613e-03 6.501260e-06
3.625000e-01 -8.524190e-03 6.502311e-06
3.630000e-01 -8.527781e-03 6.508961e-06
3.635000e-01 -8.531319e-03 6.510109e-06
3.640000e-01 -8.534804e-03 6.511282e-06
3.645000e-01 -8.538338e-03 6.512547e-06
3.650000e-01 -8.541819e-03 6.512492e-06
3.655000e-01 -8.545306e-03 6.517087e-06
3.660000e-01 -8.548749e-03 6.518391e-06
3.665000e-01 -8.552199e-03 6.516063e-06
3.670000e-01 -8.555571e-03 6.517208e-06
3.675000e-01 -8.558993e-03 6.524055e-06
3.680000e-01 -8.562362e-03 6.525335e-06
3.685000e-01 -8.565679e-03 6.526653e-06
3.690000e-01 -8.569047e-03 6.528060e-06
3.695000e-01 -8.572362e-03 6.529503e-06
3.700000e-01 -8.575634e-03 6.534525e-06
3.705000e-01 -8.578913e-03 6.534727e-06
3.710000e-01 -8.582175e-03 6.536131e-06
3.715000e-01 -8.585419e-03 6.537588e-06
3.720000e-01 -8.588620e-03 6.542139e-06
3.725000e-01 -8.591812e-03 6.537924e-06
3.730000e-01 -8.595003e-03 6.539476e-06
3.735000e-01 -8.598214e-03 6.541112e-06
3.740000e-01 -8.601335e-03 6.542748e-06
3.745000e-01 -8.604486e-03 6.548109e-06
3.750000e-01 -8.607573e-03 6.549854e-06
3.755000e-01 -8.610732e-03 6.551643e-06
3.760000e-01 -8.613840e-03 6.547736e-06
3.765000e-01 -8.616887e-03 6.553329e-06
3.770000e-01 -8.619944e-03 6.555326e-06
3.775000e-01 -8.622984e-03 6.557428e-06
3.780000e-01 -8.626008e-03 6.559440e-06
3.785000e-01 -8.628997e-03 6.555686e-06
3.790000e-01 -8.632052e-03 6.561566e-06
3.795000e-01 -8.635027e-03 6.563893e-06
3.800000e-01 -8.637986e-03 6.563842e-06
3.805000e-01 -8.640930e-03 6.566059e-06
3.810000e-01 -8.643812e-03 6.565948e-06
3.815000e-01 -8.646723e-03 6.568233e-06
3.820000e-01 -8.649619e-03 6.570600e-06
3.825000e-01 -8.652500e-03 6.573076e-06
3.830000e-01 -8.655384e-03 6.569515e-06
3.835000e-01 -8.658168e-03 6.575731e-06
3.840000e-01 -8.661002e-03 6.576119e-06
3.845000e-01 -8.663859e-03 6.578714e-06
3.850000e-01 -8.666644e-03 6.575171e-06
3.855000e-01 -8.669432e-03 6.577801e-06
3.860000e-01 -8.672179e-03 6.584306e-06
3.865000e-01 -8.674957e-03 6.580948e-06
3.870000e-01 -8.677661e-03 6.583796e-06
3.875000e-01 -8.680483e-03 6.586680e-06
3.880000e-01 -8.683151e-03 6.587170e-06
3.885000e-01 -8.685850e-03 6.590224e-06
3.890000e-01 -8.688555e-03 6.587084e-06
3.895000e-01 -8.691186e-03 6.590231e-06
3.900000e-01 -8.693842e-03 6.593492e-06
3.905000e-01 -8.696531e-03 6.592693e-06
3.910000e-01 -8.699159e-03 6.595815e-06
3.915000e-01 -8.701772e-03 6.597515e-06
3.920000e-01 -8.704392e-03 6.594169e-06
3.925000e-01 -8.706977e-03 6.597240e-06
3.930000e-01 -8.709521e-03 6.604216e-06
3.935000e-01 -8.712059e-03 6.600953e-06
3.940000e-01 -8.714602e-03 6.604269e-06
3.945000e-01 -8.717153e-03 6.601159e-06
3.950000e-01 -8.719670e-03 6.604589e-06
3.955000e-01 -8.722221e-03 6.605458e-06
3.960000e-01 -8.724614e-03 6.609053e-06
3.965000e-01 -8.727111e-03 6.606144e-06
3.970000e-01 -8.729573e-03 6.609859e-06
3.975000e-01 -8.732030e-03 6.604356e-06
3.980000e-01 -8.734466e-03 6.614762e-06
3.985000e-01 -8.736938e-03 6.609366e-06
3.990000e-01 -8.739348e-03 6.613358e-06
3.995000e-01 -8.741724e-03 6.610653e-06
4.000000e-01 -8.744179e-03 6.618873e-06
4.005000e-01 -8.746529e-03 6.616275e-06
4.010000e-01 -8.748809e-03 6.613776e-06
4.015000e-01 -8.751183e-03 6.622118e-06
4.020000e-01 -8.753538e-03 6.619708e-06
4.025000e-01 -8.755859e-03 6.623667e-06
4.030000e-01 -8.758145e-03 6.621311e-06
4.035000e-01 -8.760462e-03 6.619023e-06
4.040000e-01 -8.762717e-03 6.627816e-06
4.045000e-01 -8.764966e-03 6.623510e-06
4.050000e-01 -8.767225e-03 6.628031e-06
4.055000e-01 -8.769493e-03 6.625675e-06
4.060000e-01 -8.771757e-03 6.634451e-06
4.065000e-01 -8.773957e-03 6.632138e-06
4.070000e-01 -8.776189e-03 6.629975e-06
4.075000e-01 -8.778388e-03 6.634916e-06
4.080000e-01 -8.780552e-03 6.630204e-06
4.085000e-01 -8.782755e-03 6.639147e-06
4.090000e-01 -8.784941e-03 6.636965e-06
4.095000e-01 -8.787070e-03 6.634760e-06
4.100000e-01 -8.789209e-03 6.639840e-06
4.105000e-01 -8.791405e-03 6.637889e-06
4.110000e-01 -8.793499e-03 6.635848e-06
4.115000e-01 -8.795529e-03 6.645299e-06
4.120000e-01 -8.797646e-03 6.643443e-06
4.125000e-01 -8.799705e-03 6.641565e-06
4.130000e-01 -8.801799e-03 6.639808e-06
4.135000e-01 -8.803859e-03 6.645435e-06
4.140000e-01 -8.805914e-03 6.647913e-06
4.145000e-01 -8.807928e-03 6.646249e-06
4.150000e-01 -8.809932e-03 6.644599e-06
4.155000e-01 -8.811994e-03 6.650401e-06
4.160000e-01 -8.813976e-03 6.648712e-06
4.165000e-01 -8.815963e-03 6.651342e-06
4.170000e-01 -8.817923e-03 6.649646e-06
4.175000e-01 -8.819919e-03 6.647948e-06
4.180000e-01 -8.821880e-03 6.653592e-06
4.185000e-01 -8.823808e-03 6.651844e-06
4.190000e-01 -8.825742e-03 6.654432e-06
4.195000e-01 -8.827649e-03 6.652632e-06
4.200000e-01 -8.829568e-03 6.658264e-06
4.205000e-01 -8.831500e-03 6.656496e-06
4.210000e-01 -8.833376e-03 6.654702e-06
4.215000e-01 -8.835317e-03 6.657200e-06
4.220000e-01 -8.837148e-03 6.662739e-06
4.225000e-01 -8.839040e-03 6.660937e-06
4.230000e-01 -8.840861e-03 6.657349e-06
4.235000e-01 -8.842708e-03 6.662665e-06
4.240000e-01 -8.844523e-03 6.658197e-06
4.245000e-01 -8.846380e-03 6.667509e-06
4.250000e-01 -8.848221e-03 6.665188e-06
4.255000e-01 -8.850005e-03 6.662824e-06
4.260000e-01 -8.851849e-03 6.667880e-06
4.265000e-01 -8.853614e-03 6.665544e-06
4.270000e-01 -8.855385e-03 6.667711e-06
4.275000e-01 -8.857131e-03 6.665385e-06
4.280000e-01 -8.858889e-03 6.670406e-06
4.285000e-01 -8.860662e-03 6.668155e-06
4.290000e-01 -8.862378e-03 6.665856e-06
4.295000e-01 -8.864139e-03 6.675343e-06
4.300000e-01 -8.865836e-03 6.673071e-06
4.305000e-01 -8.867571e-03 6.670856e-06
4.310000e-01 -8.869296e-03 6.668652e-06
4.315000e-01 -8.870942e-03 6.673735e-06
4.320000e-01 -8.872648e-03 6.671545e-06
4.325000e-01 -8.874330e-03 6.673750e-06
4.330000e-01 -8.876041e-03 6.678992e-06
4.335000e-01 -8.877674e-03 6.676818e-06
4.340000e-01 -8.879344e-03 6.674683e-06
4.345000e-01 -8.880958e-03 6.672504e-06
4.350000e-01 -8.882664e-03 6.682320e-06
4.355000e-01 -8.884260e-03 6.680180e-06
4.360000e-01 -8.885895e-03 6.678127e-06
4.365000e-01 -8.887473e-03 6.676016e-06
4.370000e-01 -8.889019e-03 6.681305e-06
4.375000e-01 -8.890627e-03 6.679257e-06
4.380000e-01 -8.892209e-03 6.681675e-06
4.385000e-01 -8.893800e-03 6.679675e-06
4.390000e-01 -8.895358e-03 6.685130e-06
4.395000e-01 -8.896931e-03 6.683164e-06
4.400000e-01 -8.898449e-03 6.681159e-06
4.405000e-01 -8.899926e-03 6.683813e-06
4.410000e-01 -8.901450e-03 6.689347e-06
4.415000e-01 -8.902990e-03 6.687439e-06
4.420000e-01 -8.904521e-03 6.685564e-06
4.425000e-01 -8.905996e-03 6.683665e-06
4.430000e-01 -8.907448e-03 6.681885e-06
4.435000e-01 -8.908962e-03 6.692105e-06
4.440000e-01 -8.910412e-03 6.690235e-06
4.445000e-01 -8.911854e-03 6.688372e-06
4.450000e-01 -8.913336e-03 6.686587e-06
4.455000e-01 -8.914762e-03 6.684767e-06
4.460000e-01 -8.916251e-03 6.690610e-06
4.465000e-01 -8.917629e-03 6.693605e-06
4.470000e-01 -8.919031e-03 6.691855e-06
4.475000e-01 -8.920472e-03 6.690163e-06
4.480000e-01 -8.921858e-03 6.688440e-06
4.485000e-01 -8.923308e-03 6.694403e-06
4.490000e-01 -8.924710e-03 6.697422e-06
4.495000e-01 -8.926121e-03 6.695790e-06
4.500000e-01 -8.927475e-03 6.694149e-06
4.505000e-01 -8.928870e-03 6.692566e-06
4.510000e-01 -8.930209e-03 6.690953e-06
4.515000e-01 -8.931565e-03 6.696992e-06
4.520000e-01 -8.932921e-03 6.700155e-06
4.525000e-01 -8.934261e-03 6.690979e-06
4.530000e-01 -8.935643e-03 6.694598e-06
4.535000e-01 -8.936920e-03 6.700194e-06
4.540000e-01 -8.938310e-03 6.698323e-06
4.545000e-01 -8.939597e-03 6.696389e-06
4.550000e-01 -8.940844e-03 6.699369e-06
4.555000e-01 -8.942164e-03 6.697529e-06
4.560000e-01 -8.943453e-03 6.703348e-06
4.565000e-01 -8.944710e-03 6.701525e-06
4.570000e-01 -8.946057e-03 6.699815e-06
4.575000e-01 -8.947300e-03 6.698036e-06
4.580000e-01 -8.948503e-03 6.701188e-06
4.585000e-01 -8.949756e-03 6.707167e-06
4.590000e-01 -8.950977e-03 6.705462e-06
4.595000e-01 -8.952191e-03 6.703783e-06
4.600000e-01 -8.953447e-03 6.702205e-06
4.605000e-01 -8.954696e-03 6.700621e-06
4.610000e-01 -8.955921e-03 6.703850e-06
4.615000e-01 -8.957107e-03 6.702284e-06
4.620000e-01 -8.958361e-03 6.708572e-06
4.625000e-01 -8.959533e-03 6.707055e-06
4.630000e-01 -8.960698e-03 6.705335e-06
4.635000e-01 -8.961956e-03 6.703929e-06
4.640000e-01 -8.963108e-03 6.702468e-06
4.645000e-01 -8.964286e-03 6.705886e-06
4.650000e-01 -8.965424e-03 6.704461e-06
4.655000e-01 -8.966605e-03 6.703103e-06
4.660000e-01 -8.967755e-03 6.709651e-06
4.665000e-01 -8.968957e-03 6.713288e-06
4.670000e-01 -8.970069e-03 6.710871e-06
4.675000e-01 -8.971224e-03 6.709232e-06
4.680000e-01 -8.972322e-03 6.707595e-06
4.685000e-01 -8.973465e-03 6.706019e-06
4.690000e-01 -8.974550e-03 6.704450e-06
4.695000e-01 -8.975621e-03 6.715911e-06
4.700000e-01 -8.976694e-03 6.714416e-06
4.705000e-01 -8.977811e-03 6.713000e-06
4.710000e-01 -8.978922e-03 6.711605e-06
4.715000e-01 -8.979976e-03 6.710228e-06
4.720000e-01 -8.981023e-03 6.708846e-06
4.725000e-01 -8.982082e-03 6.712656e-06
4.730000e-01 -8.983117e-03 6.711381e-06
4.735000e-01 -8.984197e-03 6.710166e-06
4.740000e-01 -8.985271e-03 6.708972e-06
4.745000e-01 -8.986313e-03 6.715856e-06
4.750000e-01 -8.987323e-03 6.714697e-06
4.755000e-01 -8.988327e-03 6.713565e-06
4.760000e-01 -8.989343e-03 6.717707e-06
4.765000e-01 -8.990387e-03 6.716708e-06
4.770000e-01 -8.991373e-03 6.715679e-06
4.775000e-01 -8.992353e-03 6.714718e-06
4.780000e-01 -8.993380e-03 6.713805e-06
4.785000e-01 -8.994348e-03 6.712900e-06
4.790000e-01 -8.995397e-03 6.717166e-06
4.795000e-01 -8.996406e-03 6.716381e-06
4.800000e-01 -8.997409e-03 6.715593e-06
4.805000e-01 -8.998319e-03 6.711157e-06
4.810000e-01 -8.999258e-03 6.710342e-06
4.815000e-01 -9.000226e-03 6.714772e-06
4.820000e-01 -9.001207e-03 6.714071e-06
4.825000e-01 -9.002128e-03 6.713384e-06
4.830000e-01 -9.003132e-03 6.718021e-06
4.835000e-01 -9.004096e-03 6.717432e-06
4.840000e-01 -9.005054e-03 6.716877e-06
4.845000e-01 -9.006007e-03 6.717574e-06
4.850000e-01 -9.006847e-03 6.716968e-06
4.855000e-01 -9.007789e-03 6.716454e-06
4.860000e-01 -9.008726e-03 6.716011e-06
4.865000e-01 -9.009603e-03 6.715543e-06
4.870000e-01 -9.010475e-03 6.715120e-06
4.875000e-01 -9.011395e-03 6.714728e-06
4.880000e-01 -9.012256e-03 6.714384e-06
4.885000e-01 -9.013131e-03 6.719477e-06
4.890000e-01 -9.013981e-03 6.719174e-06
4.895000e-01 -9.014881e-03 6.718939e-06
4.900000e-01 -9.015775e-03 6.718757e-06
4.905000e-01 -9.016629e-03 6.724009e-06
4.910000e-01 -9.017458e-03 6.723836e-06
4.915000e-01 -9.018282e-03 6.723677e-06
4.920000e-01 -9.019128e-03 6.715031e-06
4.925000e-01 -9.019942e-03 6.714915e-06
4.930000e-01 -9.020805e-03 6.714868e-06
4.935000e-01 -9.021608e-03 6.714830e-06
4.940000e-01 -9.022441e-03 6.720114e-06
4.945000e-01 -9.023289e-03 6.720166e-06
4.950000e-01 -9.024132e-03 6.720271e-06
4.955000e-01 -9.024915e-03 6.720370e-06
4.960000e-01 -9.025748e-03 6.720516e-06
4.965000e-01 -9.026521e-03 6.720641e-06
4.970000e-01 -9.027345e-03 6.720892e-06
4.975000e-01 -9.028136e-03 6.712432e-06
4.980000e-01 -9.028949e-03 6.722163e-06
4.985000e-01 -9.029703e-03 6.722423e-06
4.990000e-01 -9.030451e-03 6.722698e-06
4.995000e-01 -9.031194e-03 6.723035e-06
5.000000e-01 -9.031989e-03 6.723428e-06
5.005000e-01 -9.032723e-03 6.723854e-06
5.010000e-01 -9.033543e-03 6.729712e-06
5.015000e-01 -9.034296e-03 6.721386e-06
5.020000e-01 -9.035072e-03 6.721892e-06
5.025000e-01 -9.035843e-03 6.722433e-06
5.030000e-01 -9.036553e-03 6.722994e-06
5.035000e-01 -9.037258e-03 6.723562e-06
5.040000e-01 -9.037994e-03 6.729527e-06
5.045000e-01 -9.038718e-03 6.721290e-06
5.050000e-01 -9.039467e-03 6.721982e-06
5.055000e-01 -9.040210e-03 6.722711e-06
5.060000e-01 -9.040892e-03 6.723433e-06
5.065000e-01 -9.041627e-03 6.724217e-06
5.070000e-01 -9.042300e-03 6.725028e-06
5.075000e-01 -9.042963e-03 6.722464e-06
5.080000e-01 -9.043685e-03 6.723317e-06
5.085000e-01 -9.044402e-03 6.724201e-06
5.090000e-01 -9.045057e-03 6.725098e-06
5.095000e-01 -9.045766e-03 6.726080e-06
5.100000e-01 -9.046441e-03 6.718019e-06
5.105000e-01 -9.047178e-03 6.724670e-06
5.110000e-01 -9.047815e-03 6.725667e-06
5.115000e-01 -9.048448e-03 6.726724e-06
5.120000e-01 -9.049077e-03 6.727777e-06
5.125000e-01 -9.049731e-03 6.719788e-06
5.130000e-01 -9.050410e-03 6.720978e-06
5.135000e-01 -9.051085e-03 6.722206e-06
5.140000e-01 -9.051719e-03 6.729228e-06
5.145000e-01 -9.052326e-03 6.730453e-06
5.150000e-01 -9.052959e-03 6.722537e-06
5.155000e-01 -9.053558e-03 6.723855e-06
5.160000e-01 -9.054212e-03 6.725207e-06
5.165000e-01 -9.054803e-03 6.726563e-06
5.170000e-01 -9.055383e-03 6.724507e-06
5.175000e-01 -9.055965e-03 6.725914e-06
5.180000e-01 -9.056543e-03 6.727348e-06
5.185000e-01 -9.057177e-03 6.728854e-06
5.190000e-01 -9.057778e-03 6.721087e-06
5.195000e-01 -9.058404e-03 6.722637e-06
5.200000e-01 -9.058966e-03 6.724230e-06
5.205000e-01 -9.059487e-03 6.731716e-06
5.210000e-01 -9.060071e-03 6.724001e-06
5.215000e-01 -9.060682e-03 6.725682e-06
5.220000e-01 -9.061288e-03 6.727421e-06
5.225000e-01 -9.061861e-03 6.719758e-06
5.230000e-01 -9.062460e-03 6.721540e-06
5.235000e-01 -9.062994e-03 6.723339e-06
5.240000e-01 -9.063487e-03 6.731128e-06
5.245000e-01 -9.064119e-03 6.724397e-06
5.250000e-01 -9.064642e-03 6.726209e-06
5.255000e-01 -9.065222e-03 6.728070e-06
5.260000e-01 -9.065768e-03 6.720453e-06
5.265000e-01 -9.066279e-03 6.722389e-06
5.270000e-01 -9.066848e-03 6.724377e-06
5.275000e-01 -9.067414e-03 6.726398e-06
5.280000e-01 -9.067907e-03 6.724945e-06
5.285000e-01 -9.068466e-03 6.727002e-06
5.290000e-01 -9.068958e-03 6.729083e-06
5.295000e-01 -9.069478e-03 6.721567e-06
5.300000e-01 -9.069963e-03 6.723695e-06
5.305000e-01 -9.070507e-03 6.725897e-06
5.310000e-01 -9.070916e-03 6.724499e-06
5.315000e-01 -9.071453e-03 6.726768e-06
5.320000e-01 -9.071986e-03 6.729052e-06
5.325000e-01 -9.072484e-03 6.721638e-06
5.330000e-01 -9.073010e-03 6.723978e-06
5.335000e-01 -9.073470e-03 6.726344e-06
5.340000e-01 -9.074034e-03 6.718825e-06
5.345000e-01 -9.074449e-03 6.727362e-06
5.350000e-01 -9.074961e-03 6.729856e-06
5.355000e-01 -9.075401e-03 6.718120e-06
5.360000e-01 -9.075945e-03 6.726616e-06
5.365000e-01 -9.076383e-03 6.729150e-06
5.370000e-01 -9.076850e-03 6.721843e-06
5.375000e-01 -9.077346e-03 6.724398e-06
5.380000e-01 -9.077806e-03 6.717130e-06
5.385000e-01 -9.078270e-03 6.725827e-06
5.390000e-01 -9.078756e-03 6.728493e-06
5.395000e-01 -9.079206e-03 6.721272e-06
5.400000e-01 -9.079621e-03 6.723950e-06
5.405000e-01 -9.080032e-03 6.726669e-06
5.410000e-01 -9.080473e-03 6.719477e-06
5.415000e-01 -9.080878e-03 6.722676e-06
5.420000e-01 -9.081351e-03 6.721702e-06
5.425000e-01 -9.081814e-03 6.724441e-06
5.430000e-01 -9.082273e-03 6.727250e-06
5.435000e-01 -9.082633e-03 6.720090e-06
5.440000e-01 -9.083086e-03 6.722886e-06
5.445000e-01 -9.083536e-03 6.725673e-06
5.450000e-01 -9.083912e-03 6.724959e-06
5.455000e-01 -9.084355e-03 6.727797e-06
5.460000e-01 -9.084763e-03 6.720690e-06
5.465000e-01 -9.085136e-03 6.723553e-06
5.470000e-01 -9.085506e-03 6.726440e-06
5.475000e-01 -9.085905e-03 6.719358e-06
5.480000e-01 -9.086269e-03 6.722233e-06
5.485000e-01 -9.086622e-03 6.721639e-06
5.490000e-01 -9.087109e-03 6.726708e-06
5.495000e-01 -9.087495e-03 6.719373e-06
5.500000e-01 -9.087846e-03 6.722085e-06
5.505000e-01 -9.088260e-03 6.724821e-06
5.510000e-01 -9.088637e-03 6.717511e-06
5.515000e-01 -9.088979e-03 6.720237e-06
5.520000e-01 -9.089391e-03 6.719377e-06
5.525000e-01 -9.089793e-03 6.722122e-06
5.530000e-01 -9.090126e-03 6.724888e-06
5.535000e-01 -9.090489e-03 6.717650e-06
5.540000e-01 -9.090816e-03 6.720454e-06
5.545000e-01 -9.091205e-03 6.723275e-06
5.550000e-01 -9.091535e-03 6.722481e-06
5.555000e-01 -9.091918e-03 6.725322e-06
5.560000e-01 -9.092267e-03 6.718095e-06
5.565000e-01 -9.092579e-03 6.720975e-06
5.570000e-01 -9.092955e-03 6.723889e-06
5.575000e-01 -9.093148e-03 6.716856e-06
5.580000e-01 -9.093518e-03 6.719794e-06
5.585000e-01 -9.093893e-03 6.719146e-06
5.590000e-01 -9.094257e-03 6.722112e-06
5.595000e-01 -9.094619e-03 6.725068e-06
5.600000e-01 -9.094944e-03 6.717917e-06
5.605000e-01 -9.095300e-03 6.720921e-06
5.610000e-01 -9.095620e-03 6.713817e-06
5.615000e-01 -9.095905e-03 6.716838e-06
5.620000e-01 -9.096227e-03 6.726432e-06
5.625000e-01 -9.096540e-03 6.719353e-06
5.630000e-01 -9.096882e-03 6.722439e-06
5.635000e-01 -9.097189e-03 6.715381e-06
5.640000e-01 -9.097460e-03 6.718464e-06
5.645000e-01 -9.097794e-03 6.721648e-06
5.650000e-01 -9.098027e-03 6.714622e-06
5.655000e-01 -9.098315e-03 6.724553e-06
5.660000e-01 -9.098608e-03 6.717564e-06
5.665000e-01 -9.098866e-03 6.720802e-06
5.670000e-01 -9.099220e-03 6.713845e-06
5.675000e-01 -9.099473e-03 6.717208e-06
5.680000e-01 -9.099789e-03 6.720464e-06
5.685000e-01 -9.100069e-03 6.713548e-06
5.690000e-01 -9.100273e-03 6.723639e-06
5.695000e-01 -9.100548e-03 6.716756e-06
5.700000e-01 -9.100788e-03 6.720122e-06
5.705000e-01 -9.101059e-03 6.713252e-06
5.710000e-01 -9.101360e-03 6.716637e-06
5.715000e-01 -9.101625e-03 6.712502e-06
5.720000e-01 -9.101921e-03 6.715732e-06
5.725000e-01 -9.102073e-03 6.717082e-06
5.730000e-01 -9.102365e-03 6.720140e-06
5.735000e-01 -9.102621e-03 6.712888e-06
5.740000e-01 -9.102907e-03 6.716014e-06
5.745000e-01 -9.103191e-03 6.719122e-06
5.750000e-01 -9.103440e-03 6.711896e-06
5.755000e-01 -9.103719e-03 6.715063e-06
5.760000e-01 -9.104003e-03 6.714566e-06
5.765000e-01 -9.104210e-03 6.717777e-06
5.770000e-01 -9.104415e-03 6.721041e-06
5.775000e-01 -9.104651e-03 6.713880e-06
5.780000e-01 -9.104851e-03 6.717173e-06
5.785000e-01 -9.105082e-03 6.710015e-06
5.790000e-01 -9.105277e-03 6.713353e-06
5.795000e-01 -9.105546e-03 6.713045e-06
5.800000e-01 -9.105804e-03 6.716373e-06
5.805000e-01 -9.105992e-03 6.719758e-06
5.810000e-01 -9.106212e-03 6.712671e-06
5.815000e-01 -9.106464e-03 6.716053e-06
5.820000e-01 -9.106679e-03 6.708997e-06
5.825000e-01 -9.106926e-03 6.712431e-06
5.830000e-01 -9.107179e-03 6.712158e-06
5.835000e-01 -9.107421e-03 6.715609e-06
5.840000e-01 -9.107627e-03 6.708604e-06
5.845000e-01 -9.107797e-03 6.712118e-06
5.850000e-01 -9.107964e-03 6.715676e-06
5.855000e-01 -9.108164e-03 6.709914e-06
5.860000e-01 -9.108395e-03 6.713381e-06
5.865000e-01 -9.108479e-03 6.713411e-06
5.870000e-01 -9.108707e-03 6.716912e-06
5.875000e-01 -9.108897e-03 6.709883e-06
5.880000e-01 -9.109120e-03 6.713370e-06
5.885000e-01 -9.109306e-03 6.706353e-06
5.890000e-01 -9.109525e-03 6.709929e-06
5.895000e-01 -9.109707e-03 6.702969e-06
5.900000e-01 -9.109895e-03 6.713565e-06
5.905000e-01 -9.110038e-03 6.717219e-06
5.910000e-01 -9.110214e-03 6.710270e-06
5.915000e-01 -9.110422e-03 6.713935e-06
5.920000e-01 -9.110593e-03 6.707033e-06
5.925000e-01 -9.110797e-03 6.710730e-06
5.930000e-01 -9.110895e-03 6.703843e-06
5.935000e-01 -9.111095e-03 6.707601e-06
5.940000e-01 -9.111216e-03 6.707964e-06
5.945000e-01 -9.111411e-03 6.711756e-06
5.950000e-01 -9.111501e-03 6.704938e-06
5.955000e-01 -9.111623e-03 6.709114e-06
5.960000e-01 -9.111778e-03 6.702236e-06
5.965000e-01 -9.111966e-03 6.706050e-06
5.970000e-01 -9.112152e-03 6.709904e-06
5.975000e-01 -9.112275e-03 6.710164e-06
5.980000e-01 -9.112457e-03 6.714009e-06
5.985000e-01 -9.112602e-03 6.707204e-06
5.990000e-01 -9.112780e-03 6.711160e-06
5.995000e-01 -9.112922e-03 6.704389e-06
6.000000e-01 -9.113026e-03 6.708362e-06
6.005000e-01 -9.113163e-03 6.701602e-06
6.010000e-01 -9.113333e-03 6.705556e-06
6.015000e-01 -9.113424e-03 6.706209e-06
6.020000e-01 -9.113590e-03 6.710218e-06
6.025000e-01 -9.113720e-03 6.703506e-06
6.030000e-01 -9.113883e-03 6.707548e-06
6.035000e-01 -9.114008e-03 6.700874e-06
6.040000e-01 -9.114097e-03 6.705009e-06
6.045000e-01 -9.114219e-03 6.698363e-06
6.050000e-01 -9.114304e-03 6.702519e-06
6.055000e-01 -9.114396e-03 6.703203e-06
6.060000e-01 -9.114548e-03 6.707360e-06
6.065000e-01 -9.114662e-03 6.700768e-06
6.070000e-01 -9.114811e-03 6.705026e-06
6.075000e-01 -9.114922e-03 6.698461e-06
6.080000e-01 -9.115067e-03 6.702709e-06
6.085000e-01 -9.115174e-03 6.696162e-06
6.090000e-01 -9.115200e-03 6.708022e-06
6.095000e-01 -9.115303e-03 6.701516e-06
6.100000e-01 -9.115441e-03 6.705845e-06
6.105000e-01 -9.115541e-03 6.699373e-06
6.110000e-01 -9.115604e-03 6.703789e-06
6.115000e-01 -9.115629e-03 6.697347e-06
6.120000e-01 -9.115760e-03 6.701752e-06
6.125000e-01 -9.115853e-03 6.695328e-06
6.130000e-01 -9.116025e-03 6.707168e-06
6.135000e-01 -9.116115e-03 6.704407e-06
6.140000e-01 -9.116203e-03 6.697759e-06
6.145000e-01 -9.116325e-03 6.702081e-06
6.150000e-01 -9.116409e-03 6.695473e-06
6.155000e-01 -9.116456e-03 6.699915e-06
6.160000e-01 -9.116537e-03 6.693322e-06
6.165000e-01 -9.116653e-03 6.697813e-06
6.170000e-01 -9.116685e-03 6.699060e-06
6.175000e-01 -9.116725e-03 6.703543e-06
6.180000e-01 -9.116800e-03 6.697001e-06
6.185000e-01 -9.116909e-03 6.701484e-06
6.190000e-01 -9.116980e-03 6.694958e-06
6.195000e-01 -9.117013e-03 6.699587e-06
6.200000e-01 -9.117154e-03 6.693083e-06
6.205000e-01 -9.117183e-03 6.697725e-06
6.210000e-01 -9.117293e-03 6.698795e-06
6.215000e-01 -9.117320e-03 6.703461e-06
6.220000e-01 -9.117381e-03 6.697013e-06
6.225000e-01 -9.117441e-03 6.690590e-06
6.230000e-01 -9.117462e-03 6.695299e-06
6.235000e-01 -9.117519e-03 6.688908e-06
6.240000e-01 -9.117610e-03 6.693669e-06
6.245000e-01 -9.117664e-03 6.687295e-06
6.250000e-01 -9.117633e-03 6.699952e-06
6.255000e-01 -9.117683e-03 6.693620e-06
6.260000e-01 -9.117769e-03 6.698511e-06
6.265000e-01 -9.117816e-03 6.692194e-06
6.270000e-01 -9.117825e-03 6.697151e-06
6.275000e-01 -9.117943e-03 6.693752e-06
6.280000e-01 -9.117985e-03 6.687197e-06
6.285000e-01 -9.117989e-03 6.692003e-06
6.290000e-01 -9.118103e-03 6.685455e-06
6.295000e-01 -9.118058e-03 6.698146e-06
6.300000e-01 -9.118094e-03 6.691658e-06
6.305000e-01 -9.118091e-03 6.696546e-06
6.310000e-01 -9.118125e-03 6.690076e-06
6.315000e-01 -9.118119e-03 6.694983e-06
6.320000e-01 -9.118150e-03 6.688544e-06
6.325000e-01 -9.118141e-03 6.674195e-06
6.330000e-01 -9.118169e-03 6.690504e-06
6.335000e-01 -9.118242e-03 6.691539e-06
6.340000e-01 -9.118304e-03 6.696413e-06
6.345000e-01 -9.118327e-03 6.689841e-06
6.350000e-01 -9.118349e-03 6.683291e-06
6.355000e-01 -9.118407e-03 6.688157e-06
6.360000e-01 -9.118426e-03 6.681618e-06
6.365000e-01 -9.118405e-03 6.689329e-06
6.370000e-01 -9.118421e-03 6.682754e-06
6.375000e-01 -9.118474e-03 6.687782e-06
6.380000e-01 -9.118411e-03 6.681259e-06
6.385000e-01 -9.118461e-03 6.686285e-06
6.390000e-01 -9.118519e-03 6.687749e-06
6.395000e-01 -9.118490e-03 6.692821e-06
6.400000e-01 -9.118498e-03 6.686320e-06
6.405000e-01 -9.118542e-03 6.691456e-06
6.410000e-01 -9.118547e-03 6.684966e-06
6.415000e-01 -9.118551e-03 6.678498e-06
6.420000e-01 -9.118591e-03 6.683605e-06
6.425000e-01 -9.118592e-03 6.677157e-06
6.430000e-01 -9.118582e-03 6.690680e-06
6.435000e-01 -9.118580e-03 6.684266e-06
6.440000e-01 -9.118538e-03 6.689696e-06
6.445000e-01 -9.118534e-03 6.683280e-06
6.450000e-01 -9.118528e-03 6.676885e-06
6.455000e-01 -9.118482e-03 6.682234e-06
6.460000e-01 -9.118474e-03 6.675859e-06
6.465000e-01 -9.118425e-03 6.681264e-06
6.470000e-01 -9.118367e-03 6.683239e-06
6.475000e-01 -9.118393e-03 6.688650e-06
6.480000e-01 -9.118380e-03 6.682330e-06
6.485000e-01 -9.118404e-03 6.687812e-06
6.490000e-01 -9.118387e-03 6.681511e-06
6.495000e-01 -9.118370e-03 6.675232e-06
6.500000e-01 -9.118312e-03 6.680758e-06
6.505000e-01 -9.118292e-03 6.674506e-06
6.510000e-01 -9.118310e-03 6.680131e-06
6.515000e-01 -9.118161e-03 6.682369e-06
6.520000e-01 -9.118138e-03 6.676147e-06
6.525000e-01 -9.118152e-03 6.681808e-06
6.530000e-01 -9.118126e-03 6.675635e-06
6.535000e-01 -9.118059e-03 6.681380e-06
6.540000e-01 -9.118127e-03 6.674985e-06
6.545000e-01 -9.118137e-03 6.680688e-06
6.550000e-01 -9.118106e-03 6.674540e-06
6.555000e-01 -9.118026e-03 6.676795e-06
6.560000e-01 -9.118031e-03 6.682496e-06
6.565000e-01 -9.117997e-03 6.676390e-06
6.570000e-01 -9.118000e-03 6.682220e-06
6.575000e-01 -9.117963e-03 6.676163e-06
6.580000e-01 -9.117925e-03 6.670099e-06
6.585000e-01 -9.117925e-03 6.675992e-06
6.590000e-01 -9.117884e-03 6.669978e-06
6.595000e-01 -9.117803e-03 6.675958e-06
6.600000e-01 -9.117809e-03 6.678152e-06
6.605000e-01 -9.117765e-03 6.672166e-06
6.610000e-01 -9.117680e-03 6.678193e-06
6.615000e-01 -9.117634e-03 6.673011e-06
6.620000e-01 -9.117587e-03 6.667040e-06
6.625000e-01 -9.117578e-03 6.673061e-06
6.630000e-01 -9.117528e-03 6.667101e-06
6.635000e-01 -9.117437e-03 6.673191e-06
6.640000e-01 -9.117435e-03 6.678452e-06
6.645000e-01 -9.117382e-03 6.672286e-06
6.650000e-01 -9.117368e-03 6.678293e-06
6.655000e-01 -9.117312e-03 6.672143e-06
6.660000e-01 -9.117256e-03 6.666013e-06
6.665000e-01 -9.117158e-03 6.672060e-06
6.670000e-01 -9.117099e-03 6.665938e-06
6.675000e-01 -9.117080e-03 6.672073e-06
6.680000e-01 -9.117019e-03 6.665982e-06
6.685000e-01 -9.116908e-03 6.668711e-06
6.690000e-01 -9.116885e-03 6.674848e-06
6.695000e-01 -9.116821e-03 6.668783e-06
6.700000e-01 -9.116715e-03 6.675039e-06
6.705000e-01 -9.116649e-03 6.668998e-06
6.710000e-01 -9.116582e-03 6.662977e-06
6.715000e-01 -9.116473e-03 6.669237e-06
6.720000e-01 -9.116403e-03 6.663233e-06
6.725000e-01 -9.116333e-03 6.657249e-06
6.730000e-01 -9.116221e-03 6.663702e-06
6.735000e-01 -9.116099e-03 6.666619e-06
6.740000e-01 -9.116067e-03 6.673002e-06
6.745000e-01 -9.115992e-03 6.667035e-06
6.750000e-01 -9.115917e-03 6.661089e-06
6.755000e-01 -9.115881e-03 6.667507e-06
6.760000e-01 -9.115804e-03 6.661583e-06
6.765000e-01 -9.115767e-03 6.668076e-06
6.770000e-01 -9.115687e-03 6.662161e-06
6.775000e-01 -9.115607e-03 6.656266e-06
6.780000e-01 -9.115535e-03 6.671621e-06
6.785000e-01 -9.115453e-03 6.665765e-06
6.790000e-01 -9.115369e-03 6.659930e-06
6.795000e-01 -9.115243e-03 6.666638e-06
6.800000e-01 -9.115158e-03 6.660819e-06
6.805000e-01 -9.115072e-03 6.655021e-06
6.810000e-01 -9.114901e-03 6.654226e-06
6.815000e-01 -9.114771e-03 6.660857e-06
6.820000e-01 -9.114682e-03 6.654882e-06
6.825000e-01 -9.114685e-03 6.670373e-06
6.830000e-01 -9.114594e-03 6.664442e-06
6.835000e-01 -9.114502e-03 6.658530e-06
6.840000e-01 -9.114451e-03 6.665229e-06
6.845000e-01 -9.114357e-03 6.659347e-06
6.850000e-01 -9.114346e-03 6.654078e-06
6.855000e-01 -9.114208e-03 6.660714e-06
6.860000e-01 -9.114111e-03 6.654729e-06
6.865000e-01 -9.114013e-03 6.648762e-06
6.870000e-01 -9.113853e-03 6.655686e-06
6.875000e-01 -9.113806e-03 6.658610e-06
6.880000e-01 -9.113662e-03 6.665482e-06
6.885000e-01 -9.113561e-03 6.659379e-06
6.890000e-01 -9.113459e-03 6.653450e-06
6.895000e-01 -9.113313e-03 6.660746e-06
6.900000e-01 -9.113209e-03 6.654706e-06
6.905000e-01 -9.113104e-03 6.648684e-06
6.910000e-01 -9.112956e-03 6.655607e-06
6.915000e-01 -9.112849e-03 6.649604e-06
6.920000e-01 -9.112690e-03 6.652754e-06
6.925000e-01 -9.112624e-03 6.659584e-06
6.930000e-01 -9.112515e-03 6.653606e-06
6.935000e-01 -9.112447e-03 6.660401e-06
6.940000e-01 -9.112336e-03 6.654425e-06
6.945000e-01 -9.112224e-03 6.648465e-06
6.950000e-01 -9.112068e-03 6.655376e-06
6.955000e-01 -9.111955e-03 6.649441e-06
6.960000e-01 -9.111840e-03 6.643524e-06
6.965000e-01 -9.111768e-03 6.650605e-06
6.970000e-01 -9.111704e-03 6.653675e-06
6.975000e-01 -9.111587e-03 6.647799e-06
6.980000e-01 -9.111425e-03 6.654970e-06
6.985000e-01 -9.111307e-03 6.649095e-06
6.990000e-01 -9.111187e-03 6.643238e-06
6.995000e-01 -9.110920e-03 6.650728e-06
7.000000e-01 -9.110799e-03 6.644866e-06
7.005000e-01 -9.110720e-03 6.652030e-06
7.010000e-01 -9.110597e-03 6.646192e-06
7.015000e-01 -9.110474e-03 6.640372e-06
7.020000e-01 -9.110445e-03 6.656592e-06
7.025000e-01 -9.110320e-03 6.650781e-06
7.030000e-01 -9.110194e-03 6.644987e-06
7.035000e-01 -9.110111e-03 6.652215e-06
7.040000e-01 -9.109983e-03 6.646431e-06
7.045000e-01 -9.109811e-03 6.630831e-06
7.050000e-01 -9.109578e-03 6.648307e-06
7.055000e-01 -9.109448e-03 6.645635e-06
7.060000e-01 -9.109317e-03 6.639741e-06
7.065000e-01 -9.109230e-03 6.647040e-06
7.070000e-01 -9.109150e-03 6.650206e-06
7.075000e-01 -9.109017e-03 6.644329e-06
7.080000e-01 -9.108839e-03 6.651685e-06
7.085000e-01 -9.108705e-03 6.645809e-06
7.090000e-01 -9.108570e-03 6.639951e-06
7.095000e-01 -9.108390e-03 6.647365e-06
7.100000e-01 -9.108253e-03 6.641516e-06
7.105000e-01 -9.108011e-03 6.636180e-06
7.110000e-01 -9.107917e-03 6.643564e-06
7.115000e-01 -9.107779e-03 6.637730e-06
7.120000e-01 -9.107692e-03 6.641039e-06
7.125000e-01 -9.107595e-03 6.648394e-06
7.130000e-01 -9.107454e-03 6.642585e-06
7.135000e-01 -9.107312e-03 6.636794e-06
7.140000e-01 -9.107126e-03 6.644282e-06
7.145000e-01 -9.106894e-03 6.638577e-06
7.150000e-01 -9.106750e-03 6.632768e-06
7.155000e-01 -9.106650e-03 6.640182e-06
7.160000e-01 -9.106504e-03 6.634389e-06
7.165000e-01 -9.106358e-03 6.628612e-06
7.170000e-01 -9.106308e-03 6.645268e-06
7.175000e-01 -9.106161e-03 6.639536e-06
7.180000e-01 -9.106013e-03 6.633821e-06
7.185000e-01 -9.105908e-03 6.641305e-06
7.190000e-01 -9.105758e-03 6.635583e-06
7.195000e-01 -9.105608e-03 6.629879e-06
7.200000e-01 -9.105412e-03 6.637517e-06
7.205000e-01 -9.105261e-03 6.631815e-06
7.210000e-01 -9.105109e-03 6.626011e-06
7.215000e-01 -9.104911e-03 6.633721e-06
7.220000e-01 -9.104810e-03 6.637257e-06
7.225000e-01 -9.104656e-03 6.631598e-06
7.230000e-01 -9.104456e-03 6.639362e-06
7.235000e-01 -9.104300e-03 6.633713e-06
7.240000e-01 -9.104144e-03 6.628080e-06
7.245000e-01 -9.104031e-03 6.635728e-06
7.250000e-01 -9.103874e-03 6.630097e-06
7.255000e-01 -9.103715e-03 6.624471e-06
7.260000e-01 -9.103512e-03 6.632258e-06
7.265000e-01 -9.103352e-03 6.626553e-06
7.270000e-01 -9.103245e-03 6.630196e-06
7.275000e-01 -9.103129e-03 6.637929e-06
7.280000e-01 -9.102967e-03 6.632345e-06
7.285000e-01 -9.102894e-03 6.631139e-06
7.290000e-01 -9.102731e-03 6.625389e-06
7.295000e-01 -9.102612e-03 6.632998e-06
7.300000e-01 -9.102448e-03 6.627240e-06
7.305000e-01 -9.102283e-03 6.621499e-06
7.310000e-01 -9.102072e-03 6.629318e-06
7.315000e-01 -9.101906e-03 6.623577e-06
7.320000e-01 -9.101793e-03 6.627171e-06
7.325000e-01 -9.101579e-03 6.635212e-06
7.330000e-01 -9.101503e-03 6.629412e-06
7.335000e-01 -9.101334e-03 6.623711e-06
7.340000e-01 -9.101119e-03 6.631756e-06
7.345000e-01 -9.100949e-03 6.626063e-06
7.350000e-01 -9.100779e-03 6.620386e-06
7.355000e-01 -9.100562e-03 6.628451e-06
7.360000e-01 -9.100391e-03 6.622768e-06
7.365000e-01 -9.100218e-03 6.617100e-06
7.370000e-01 -9.100000e-03 6.625129e-06
7.375000e-01 -9.099774e-03 6.629156e-06
7.380000e-01 -9.099600e-03 6.623517e-06
7.385000e-01 -9.099380e-03 6.631253e-06
7.390000e-01 -9.099205e-03 6.625621e-06
7.395000e-01 -9.099030e-03 6.620004e-06
7.400000e-01 -9.098899e-03 6.628008e-06
7.405000e-01 -9.098722e-03 6.622385e-06
7.410000e-01 -9.098545e-03 6.616777e-06
7.415000e-01 -9.098413e-03 6.624804e-06
7.420000e-01 -9.098234e-03 6.619204e-06
7.425000e-01 -9.098109e-03 6.623031e-06
7.430000e-01 -9.097929e-03 6.617471e-06
7.435000e-01 -9.097703e-03 6.625635e-06
7.440000e-01 -9.097522e-03 6.620077e-06
7.445000e-01 -9.097341e-03 6.614534e-06
7.450000e-01 -9.097205e-03 6.622654e-06
7.455000e-01 -9.097022e-03 6.617126e-06
7.460000e-01 -9.096839e-03 6.611614e-06
7.465000e-01 -9.096702e-03 6.619878e-06
7.470000e-01 -9.096518e-03 6.614366e-06
7.475000e-01 -9.096333e-03 6.608871e-06
7.480000e-01 -9.096140e-03 6.627163e-06
7.485000e-01 -9.095954e-03 6.621682e-06
7.490000e-01 -9.095676e-03 6.616322e-06
7.495000e-01 -9.095535e-03 6.624541e-06
7.500000e-01 -9.095348e-03 6.619070e-06
7.505000e-01 -9.095160e-03 6.613614e-06
7.510000e-01 -9.094972e-03 6.608175e-06
7.515000e-01 -9.094737e-03 6.616553e-06
7.520000e-01 -9.094548e-03 6.611122e-06
7.525000e-01 -9.094358e-03 6.605708e-06
7.530000e-01 -9.094214e-03 6.614058e-06
7.535000e-01 -9.094078e-03 6.618264e-06
7.540000e-01 -9.093887e-03 6.612857e-06
7.545000e-01 -9.093648e-03 6.621413e-06
7.550000e-01 -9.093456e-03 6.616020e-06
7.555000e-01 -9.093263e-03 6.610644e-06
7.560000e-01 -9.093116e-03 6.619103e-06
7.565000e-01 -9.092829e-03 6.613857e-06
7.570000e-01 -9.092635e-03 6.608498e-06
7.575000e-01 -9.092440e-03 6.603156e-06
7.580000e-01 -9.092291e-03 6.611562e-06
7.585000e-01 -9.092095e-03 6.606228e-06
7.590000e-01 -9.091899e-03 6.600910e-06
7.595000e-01 -9.091693e-03 6.619874e-06
7.600000e-01 -9.091495e-03 6.614557e-06
7.605000e-01 -9.091298e-03 6.609256e-06
7.610000e-01 -9.091099e-03 6.603972e-06
7.615000e-01 -9.090854e-03 6.612758e-06
7.620000e-01 -9.090654e-03 6.611467e-06
7.625000e-01 -9.090455e-03 6.606010e-06
7.630000e-01 -9.090254e-03 6.600569e-06
7.635000e-01 -9.090006e-03 6.609321e-06
7.640000e-01 -9.089806e-03 6.603886e-06
7.645000e-01 -9.089604e-03 6.598467e-06
7.650000e-01 -9.089507e-03 6.616888e-06
7.655000e-01 -9.089304e-03 6.611453e-06
7.660000e-01 -9.089101e-03 6.606034e-06
7.665000e-01 -9.088898e-03 6.600631e-06
7.670000e-01 -9.088646e-03 6.609569e-06
7.675000e-01 -9.088442e-03 6.604166e-06
7.680000e-01 -9.088237e-03 6.598778e-06
7.685000e-01 -9.088080e-03 6.607581e-06
7.690000e-01 -9.087874e-03 6.602200e-06
7.695000e-01 -9.087668e-03 6.596834e-06
7.700000e-01 -9.087510e-03 6.605715e-06
7.705000e-01 -9.087303e-03 6.600370e-06
7.710000e-01 -9.087040e-03 6.605462e-06
7.715000e-01 -9.086736e-03 6.600249e-06
7.720000e-01 -9.086576e-03 6.609114e-06
7.725000e-01 -9.086367e-03 6.605175e-06
7.730000e-01 -9.086158e-03 6.599847e-06
7.735000e-01 -9.085949e-03 6.594535e-06
7.740000e-01 -9.085787e-03 6.603376e-06
7.745000e-01 -9.085521e-03 6.591103e-06
7.750000e-01 -9.085310e-03 6.585742e-06
7.755000e-01 -9.085051e-03 6.594688e-06
7.760000e-01 -9.084840e-03 6.589320e-06
7.765000e-01 -9.084628e-03 6.583967e-06
7.770000e-01 -9.084416e-03 6.578629e-06
7.775000e-01 -9.084155e-03 6.605394e-06
7.780000e-01 -9.084039e-03 6.600032e-06
7.785000e-01 -9.083825e-03 6.599097e-06
7.790000e-01 -9.083611e-03 6.593646e-06
7.795000e-01 -9.083348e-03 6.602659e-06
7.800000e-01 -9.083192e-03 6.589599e-06
7.805000e-01 -9.082919e-03 6.594809e-06
7.810000e-01 -9.082703e-03 6.589348e-06
7.815000e-01 -9.082438e-03 6.598470e-06
7.820000e-01 -9.082222e-03 6.593006e-06
7.825000e-01 -9.082005e-03 6.587557e-06
7.830000e-01 -9.081837e-03 6.596622e-06
7.835000e-01 -9.081620e-03 6.591177e-06
7.840000e-01 -9.081402e-03 6.585747e-06
7.845000e-01 -9.081184e-03 6.580331e-06
7.850000e-01 -9.080974e-03 6.599900e-06
7.855000e-01 -9.080755e-03 6.594498e-06
7.860000e-01 -9.080536e-03 6.589110e-06
7.865000e-01 -9.080365e-03 6.598237e-06
7.870000e-01 -9.080145e-03 6.592847e-06
7.875000e-01 -9.079924e-03 6.587471e-06
7.880000e-01 -9.079703e-03 6.582110e-06
7.885000e-01 -9.079433e-03 6.591411e-06
7.890000e-01 -9.079327e-03 6.585537e-06
7.895000e-01 -9.079105e-03 6.580172e-06
7.900000e-01 -9.078834e-03 6.589500e-06
7.905000e-01 -9.078553e-03 6.594834e-06
7.910000e-01 -9.078330e-03 6.589496e-06
7.915000e-01 -9.078107e-03 6.584173e-06
7.920000e-01 -9.077933e-03 6.593487e-06
7.925000e-01 -9.077708e-03 6.588154e-06
7.930000e-01 -9.077484e-03 6.582836e-06
7.935000e-01 -9.077209e-03 6.592360e-06
7.940000e-01 -9.076984e-03 6.587047e-06
7.945000e-01 -9.076758e-03 6.581748e-06
7.950000e-01 -9.076532e-03 6.576463e-06
7.955000e-01 -9.076356e-03 6.585934e-06
7.960000e-01 -9.076129e-03 6.580659e-06
7.965000e-01 -9.075744e-03 6.586466e-06
7.970000e-01 -9.075517e-03 6.581206e-06
7.975000e-01 -9.075340e-03 6.590613e-06
7.980000e-01 -9.075112e-03 6.585363e-06
7.985000e-01 -9.074883e-03 6.580127e-06
7.990000e-01 -9.074705e-03 6.591056e-06
7.995000e-01 -9.074476e-03 6.585822e-06
8.000000e-01 -9.074246e-03 6.580601e-06
8.005000e-01 -9.074017e-03 6.575396e-06
8.010000e-01 -9.073837e-03 6.584923e-06
8.015000e-01 -9.073607e-03 6.579721e-06
8.020000e-01 -9.073376e-03 6.574533e-06
8.025000e-01 -9.073145e-03 6.569360e-06
8.030000e-01 -9.072964e-03 6.578915e-06
8.035000e-01 -9.072732e-03 6.573739e-06
8.040000e-01 -9.072442e-03 6.579863e-06
8.045000e-01 -9.072160e-03 6.589596e-06
8.050000e-01 -9.071928e-03 6.584415e-06
8.055000e-01 -9.071695e-03 6.579249e-06
8.060000e-01 -9.071462e-03 6.574611e-06
8.065000e-01 -9.071279e-03 6.584423e-06
8.070000e-01 -9.071046e-03 6.579280e-06
8.075000e-01 -9.070812e-03 6.574153e-06
8.080000e-01 -9.070578e-03 6.568945e-06
8.085000e-01 -9.070292e-03 6.578918e-06
8.090000e-01 -9.070057e-03 6.573774e-06
8.095000e-01 -9.069822e-03 6.568645e-06
8.100000e-01 -9.069647e-03 6.574344e-06
8.105000e-01 -9.069411e-03 6.575117e-06
8.110000e-01 -9.069175e-03 6.569886e-06
8.115000e-01 -9.068888e-03 6.579883e-06
8.120000e-01 -9.068651e-03 6.574648e-06
8.125000e-01 -9.068414e-03 6.569427e-06
8.130000e-01 -9.068126e-03 6.579436e-06
8.135000e-01 -9.067889e-03 6.574232e-06
8.140000e-01 -9.067651e-03 6.569042e-06
8.145000e-01 -9.067413e-03 6.563865e-06
8.150000e-01 -9.067175e-03 6.560551e-06
8.155000e-01 -9.066988e-03 6.570422e-06
8.160000e-01 -9.066810e-03 6.575953e-06
8.165000e-01 -9.066571e-03 6.570699e-06
8.170000e-01 -9.066383e-03 6.580555e-06
8.175000e-01 -9.066143e-03 6.575303e-06
8.180000e-01 -9.065903e-03 6.570064e-06
8.185000e-01 -9.065663e-03 6.564838e-06
8.190000e-01 -9.065473e-03 6.574642e-06
8.195000e-01 -9.065232e-03 6.569411e-06
8.200000e-01 -9.064991e-03 6.564194e-06
8.205000e-01 -9.064647e-03 6.559173e-06
8.210000e-01 -9.064457e-03 6.569028e-06
8.215000e-01 -9.064215e-03 6.563813e-06
8.220000e-01 -9.063973e-03 6.558610e-06
8.225000e-01 -9.063731e-03 6.553421e-06
8.230000e-01 -9.063479e-03 6.575352e-06
8.235000e-01 -9.063236e-03 6.570168e-06
8.240000e-01 -9.062993e-03 6.564997e-06
8.245000e-01 -9.062801e-03 6.575054e-06
8.250000e-01 -9.062558e-03 6.569871e-06
8.255000e-01 -9.062314e-03 6.564702e-06
8.260000e-01 -9.062069e-03 6.559546e-06
8.265000e-01 -9.061772e-03 6.570032e-06
8.270000e-01 -9.061528e-03 6.564878e-06
8.275000e-01 -9.061283e-03 6.559736e-06
8.280000e-01 -9.061038e-03 6.554608e-06
8.285000e-01 -9.060740e-03 6.565064e-06
8.290000e-01 -9.060557e-03 6.570694e-06
8.295000e-01 -9.060311e-03 6.565563e-06
8.300000e-01 -9.060065e-03 6.560446e-06
8.305000e-01 -9.059766e-03 6.570840e-06
8.310000e-01 -9.059520e-03 6.565730e-06
8.315000e-01 -9.059273e-03 6.561065e-06
8.320000e-01 -9.059026e-03 6.555928e-06
8.325000e-01 -9.058832e-03 6.566372e-06
8.330000e-01 -9.058584e-03 6.561228e-06
8.335000e-01 -9.058336e-03 6.556097e-06
8.340000e-01 -9.058088e-03 6.550979e-06
8.345000e-01 -9.057893e-03 6.561384e-06
8.350000e-01 -9.057644e-03 6.556267e-06
8.355000e-01 -9.057396e-03 6.551162e-06
8.360000e-01 -9.057085e-03 6.557774e-06
8.365000e-01 -9.056782e-03 6.568424e-06
8.370000e-01 -9.056533e-03 6.563319e-06
8.375000e-01 -9.056284e-03 6.558226e-06
8.380000e-01 -9.056034e-03 6.553147e-06
8.385000e-01 -9.055837e-03 6.563566e-06
8.390000e-01 -9.055586e-03 6.558734e-06
8.395000e-01 -9.055336e-03 6.553625e-06
8.400000e-01 -9.055085e-03 6.548527e-06
8.405000e-01 -9.054781e-03 6.559404e-06
8.410000e-01 -9.054530e-03 6.554315e-06
8.415000e-01 -9.054278e-03 6.549239e-06
8.420000e-01 -9.054134e-03 6.543916e-06
8.425000e-01 -9.053828e-03 6.554700e-06
8.430000e-01 -9.053515e-03 6.561259e-06
8.435000e-01 -9.053263e-03 6.556194e-06
8.440000e-01 -9.053010e-03 6.551142e-06
8.445000e-01 -9.052758e-03 6.546101e-06
8.450000e-01 -9.052451e-03 6.557093e-06
8.455000e-01 -9.052198e-03 6.552046e-06
8.460000e-01 -9.051945e-03 6.547011e-06
8.465000e-01 -9.051691e-03 6.541988e-06
8.470000e-01 -9.051384e-03 6.552947e-06
8.475000e-01 -9.051130e-03 6.547923e-06
8.480000e-01 -9.050876e-03 6.542913e-06
8.485000e-01 -9.050622e-03 6.537914e-06
8.490000e-01 -9.050313e-03 6.549053e-06
8.495000e-01 -9.050059e-03 6.544060e-06
8.500000e-01 -9.049743e-03 6.550883e-06
8.505000e-01 -9.049488e-03 6.545906e-06
8.510000e-01 -9.049288e-03 6.556852e-06
8.515000e-01 -9.049033e-03 6.551869e-06
8.520000e-01 -9.048777e-03 6.546898e-06
8.525000e-01 -9.048522e-03 6.541939e-06
8.530000e-01 -9.048320e-03 6.552914e-06
8.535000e-01 -9.048064e-03 6.547967e-06
8.540000e-01 -9.047808e-03 6.543033e-06
8.545000e-01 -9.047552e-03 6.538088e-06
8.550000e-01 -9.047350e-03 6.549056e-06
8.555000e-01 -9.047093e-03 6.544133e-06
8.560000e-01 -9.046727e-03 6.539462e-06
8.565000e-01 -9.046470e-03 6.534538e-06
8.570000e-01 -9.046276e-03 6.540739e-06
8.575000e-01 -9.046073e-03 6.551652e-06
8.580000e-01 -9.045815e-03 6.546744e-06
8.585000e-01 -9.045557e-03 6.541847e-06
8.590000e-01 -9.045299e-03 6.536963e-06
8.595000e-01 -9.045041e-03 6.532091e-06
8.600000e-01 -9.044783e-03 6.527231e-06
8.605000e-01 -9.044524e-03 6.522383e-06
8.610000e-01 -9.044266e-03 6.543889e-06
8.615000e-01 -9.044007e-03 6.539061e-06
8.620000e-01 -9.043748e-03 6.534245e-06
8.625000e-01 -9.043489e-03 6.529440e-06
8.630000e-01 -9.043284e-03 6.540554e-06
8.635000e-01 -9.043024e-03 6.535754e-06
8.640000e-01 -9.042828e-03 6.542345e-06
8.645000e-01 -9.042622e-03 6.527068e-06
8.650000e-01 -9.042362e-03 6.548577e-06
8.655000e-01 -9.042102e-03 6.543783e-06
8.660000e-01 -9.041841e-03 6.539000e-06
8.665000e-01 -9.041580e-03 6.534230e-06
8.670000e-01 -9.041319e-03 6.529472e-06
8.675000e-01 -9.041003e-03 6.540977e-06
8.680000e-01 -9.040742e-03 6.536212e-06
8.685000e-01 -9.040481e-03 6.531458e-06
8.690000e-01 -9.040220e-03 6.526717e-06
8.695000e-01 -9.039903e-03 6.538313e-06
8.700000e-01 -9.039641e-03 6.533571e-06
8.705000e-01 -9.039379e-03 6.528840e-06
8.710000e-01 -9.039181e-03 6.535677e-06
8.715000e-01 -9.038919e-03 6.530969e-06
8.720000e-01 -9.038601e-03 6.542685e-06
8.725000e-01 -9.038338e-03 6.538003e-06
8.730000e-01 -9.038187e-03 6.533081e-06
8.735000e-01 -9.037924e-03 6.528389e-06
8.740000e-01 -9.037605e-03 6.540147e-06
8.745000e-01 -9.037342e-03 6.535481e-06
8.750000e-01 -9.037079e-03 6.530828e-06
8.755000e-01 -9.036816e-03 6.526185e-06
8.760000e-01 -9.036552e-03 6.521555e-06
8.765000e-01 -9.036344e-03 6.533189e-06
8.770000e-01 -9.036080e-03 6.528608e-06
8.775000e-01 -9.035817e-03 6.523786e-06
8.780000e-01 -9.035553e-03 6.519133e-06
8.785000e-01 -9.035351e-03 6.525990e-06
8.790000e-01 -9.035031e-03 6.537782e-06
8.795000e-01 -9.034767e-03 6.533144e-06
8.800000e-01 -9.034502e-03 6.528518e-06
8.805000e-01 -9.034237e-03 6.523903e-06
8.810000e-01 -9.033917e-03 6.535734e-06
8.815000e-01 -9.033652e-03 6.531132e-06
8.820000e-01 -9.033387e-03 6.526541e-06
8.825000e-01 -9.033121e-03 6.521963e-06
8.830000e-01 -9.032856e-03 6.517396e-06
8.835000e-01 -9.032534e-03 6.529357e-06
8.840000e-01 -9.032269e-03 6.524816e-06
8.845000e-01 -9.032003e-03 6.520286e-06
8.850000e-01 -9.031849e-03 6.515457e-06
8.855000e-01 -9.031583e-03 6.511454e-06
8.860000e-01 -9.031261e-03 6.523449e-06
8.865000e-01 -9.030932e-03 6.531003e-06
8.870000e-01 -9.030665e-03 6.526478e-06
8.875000e-01 -9.030398e-03 6.521966e-06
8.880000e-01 -9.030188e-03 6.533849e-06
8.885000e-01 -9.029921e-03 6.529341e-06
8.890000e-01 -9.029654e-03 6.524845e-06
8.895000e-01 -9.029387e-03 6.520360e-06
8.900000e-01 -9.029120e-03 6.515887e-06
8.905000e-01 -9.028796e-03 6.528004e-06
8.910000e-01 -9.028529e-03 6.523524e-06
8.915000e-01 -9.028261e-03 6.519055e-06
8.920000e-01 -9.027994e-03 6.514598e-06
8.925000e-01 -9.027726e-03 6.510152e-06
8.930000e-01 -9.027515e-03 6.522209e-06
8.935000e-01 -9.027247e-03 6.517775e-06
8.940000e-01 -9.026866e-03 6.513579e-06
8.945000e-01 -9.026533e-03 6.521573e-06
8.950000e-01 -9.026265e-03 6.517168e-06
8.955000e-01 -9.026053e-03 6.529193e-06
8.960000e-01 -9.025841e-03 6.513492e-06
8.965000e-01 -9.025573e-03 6.508957e-06
8.970000e-01 -9.025304e-03 6.504432e-06
8.975000e-01 -9.025035e-03 6.499919e-06
8.980000e-01 -9.024824e-03 6.512160e-06
8.985000e-01 -9.024439e-03 6.507968e-06
8.990000e-01 -9.024228e-03 6.520162e-06
8.995000e-01 -9.023959e-03 6.515631e-06
9.000000e-01 -9.023689e-03 6.511111e-06
9.005000e-01 -9.023420e-03 6.506602e-06
9.010000e-01 -9.023150e-03 6.502105e-06
9.015000e-01 -9.022822e-03 6.514763e-06
9.020000e-01 -9.022553e-03 6.510269e-06
9.025000e-01 -9.022283e-03 6.505786e-06
9.030000e-01 -9.022079e-03 6.513311e-06
9.035000e-01 -9.021808e-03 6.508846e-06
9.040000e-01 -9.021597e-03 6.521319e-06
9.045000e-01 -9.021326e-03 6.516878e-06
9.050000e-01 -9.021056e-03 6.512448e-06
9.055000e-01 -9.020786e-03 6.507914e-06
9.060000e-01 -9.020515e-03 6.503467e-06
9.065000e-01 -9.020303e-03 6.515984e-06
9.070000e-01 -9.020032e-03 6.511561e-06
9.075000e-01 -9.019761e-03 6.507149e-06
9.080000e-01 -9.019490e-03 6.502749e-06
9.085000e-01 -9.019219e-03 6.498359e-06
9.090000e-01 -9.018889e-03 6.511292e-06
9.095000e-01 -9.018553e-03 6.498096e-06
9.100000e-01 -9.018282e-03 6.493646e-06
9.105000e-01 -9.018010e-03 6.489207e-06
9.110000e-01 -9.017739e-03 6.484778e-06
9.115000e-01 -9.017526e-03 6.519037e-06
9.120000e-01 -9.017255e-03 6.514677e-06
9.125000e-01 -9.016983e-03 6.510327e-06
9.130000e-01 -9.016711e-03 6.505988e-06
9.135000e-01 -9.016439e-03 6.501661e-06
9.140000e-01 -9.016109e-03 6.514618e-06
9.145000e-01 -9.015837e-03 6.510300e-06
9.150000e-01 -9.015564e-03 6.505994e-06
9.155000e-01 -9.015292e-03 6.501699e-06
9.160000e-01 -9.015020e-03 6.497415e-06
9.165000e-01 -9.014689e-03 6.510417e-06
9.170000e-01 -9.014417e-03 6.506130e-06
9.175000e-01 -9.014144e-03 6.501854e-06
9.180000e-01 -9.013872e-03 6.497588e-06
9.185000e-01 -9.013532e-03 6.484501e-06
9.190000e-01 -9.013328e-03 6.492846e-06
9.195000e-01 -9.013114e-03 6.505487e-06
9.200000e-01 -9.012842e-03 6.501156e-06
9.205000e-01 -9.012451e-03 6.497210e-06
9.210000e-01 -9.012178e-03 6.492858e-06
9.215000e-01 -9.011906e-03 6.488517e-06
9.220000e-01 -9.011691e-03 6.501242e-06
9.225000e-01 -9.011418e-03 6.496923e-06
9.230000e-01 -9.011009e-03 6.493277e-06
9.235000e-01 -9.010804e-03 6.501647e-06
9.240000e-01 -9.010531e-03 6.497914e-06
9.245000e-01 -9.010199e-03 6.511081e-06
9.250000e-01 -9.009925e-03 6.506751e-06
9.255000e-01 -9.009652e-03 6.502431e-06
9.260000e-01 -9.009310e-03 6.490571e-06
9.265000e-01 -9.009036e-03 6.486222e-06
9.270000e-01 -9.008763e-03 6.481884e-06
9.275000e-01 -9.008618e-03 6.507412e-06
9.280000e-01 -9.008344e-03 6.503077e-06
9.285000e-01 -9.008071e-03 6.498752e-06
9.290000e-01 -9.007797e-03 6.494439e-06
9.295000e-01 -9.007385e-03 6.491010e-06
9.300000e-01 -9.007170e-03 6.503644e-06
9.305000e-01 -9.006896e-03 6.499304e-06
9.310000e-01 -9.006622e-03 6.494974e-06
9.315000e-01 -9.006348e-03 6.490656e-06
9.320000e-01 -9.006074e-03 6.486348e-06
9.325000e-01 -9.005859e-03 6.499253e-06
9.330000e-01 -9.005585e-03 6.494955e-06
9.335000e-01 -9.005310e-03 6.490668e-06
9.340000e-01 -9.005036e-03 6.486391e-06
9.345000e-01 -9.004761e-03 6.482124e-06
9.350000e-01 -9.004487e-03 6.477747e-06
9.355000e-01 -9.004341e-03 6.503508e-06
9.360000e-01 -9.004066e-03 6.499245e-06
9.365000e-01 -9.003791e-03 6.494991e-06
9.370000e-01 -9.003517e-03 6.490749e-06
9.375000e-01 -9.003242e-03 6.486517e-06
9.380000e-01 -9.002769e-03 6.500542e-06
9.385000e-01 -9.002494e-03 6.496297e-06
9.390000e-01 -9.002219e-03 6.492062e-06
9.395000e-01 -9.001944e-03 6.487839e-06
9.400000e-01 -9.001669e-03 6.483625e-06
9.405000e-01 -9.001275e-03 6.479726e-06
9.410000e-01 -9.001059e-03 6.492733e-06
9.415000e-01 -9.000784e-03 6.488515e-06
9.420000e-01 -9.000509e-03 6.484308e-06
9.425000e-01 -9.000234e-03 6.480112e-06
9.430000e-01 -8.999958e-03 6.475926e-06
9.435000e-01 -8.999683e-03 6.471751e-06
9.440000e-01 -8.999417e-03 6.498316e-06
9.445000e-01 -8.999142e-03 6.494143e-06
9.450000e-01 -8.998866e-03 6.489981e-06
9.455000e-01 -8.998591e-03 6.485829e-06
9.460000e-01 -8.998316e-03 6.481688e-06
9.465000e-01 -8.998100e-03 6.494903e-06
9.470000e-01 -8.997825e-03 6.490753e-06
9.475000e-01 -8.997549e-03 6.486613e-06
9.480000e-01 -8.997273e-03 6.482484e-06
9.485000e-01 -8.996998e-03 6.478366e-06
9.490000e-01 -8.996722e-03 6.474258e-06
9.495000e-01 -8.996506e-03 6.487528e-06
9.500000e-01 -8.996230e-03 6.483423e-06
9.505000e-01 -8.995954e-03 6.479328e-06
9.510000e-01 -8.995678e-03 6.475243e-06
9.515000e-01 -8.995402e-03 6.471169e-06
9.520000e-01 -8.995126e-03 6.467105e-06
9.525000e-01 -8.994860e-03 6.493803e-06
9.530000e-01 -8.994584e-03 6.489713e-06
9.535000e-01 -8.994308e-03 6.485633e-06
9.540000e-01 -8.994032e-03 6.481563e-06
9.545000e-01 -8.993755e-03 6.477504e-06
9.550000e-01 -8.993479e-03 6.473455e-06
9.555000e-01 -8.993143e-03 6.487206e-06
9.560000e-01 -8.992867e-03 6.483143e-06
9.565000e-01 -8.992590e-03 6.479090e-06
9.570000e-01 -8.992314e-03 6.475048e-06
9.575000e-01 -8.992038e-03 6.471017e-06
9.580000e-01 -8.991761e-03 6.466996e-06
9.585000e-01 -8.991545e-03 6.480363e-06
9.590000e-01 -8.991269e-03 6.476339e-06
9.595000e-01 -8.990992e-03 6.472325e-06
9.600000e-01 -8.990716e-03 6.468323e-06
9.605000e-01 -8.990511e-03 6.475962e-06
9.610000e-01 -8.990234e-03 6.471871e-06
9.615000e-01 -8.989957e-03 6.467791e-06
9.620000e-01 -8.989742e-03 6.481126e-06
9.625000e-01 -8.989465e-03 6.477027e-06
9.630000e-01 -8.989188e-03 6.472938e-06
9.635000e-01 -8.988911e-03 6.468859e-06
9.640000e-01 -8.988634e-03 6.464790e-06
9.645000e-01 -8.988418e-03 6.478179e-06
9.650000e-01 -8.988212e-03 6.462541e-06
9.655000e-01 -8.987865e-03 6.472238e-06
9.660000e-01 -8.987588e-03 6.468091e-06
9.665000e-01 -8.987311e-03 6.463953e-06
9.670000e-01 -8.987034e-03 6.459826e-06
9.675000e-01 -8.986695e-03 6.473620e-06
9.680000e-01 -8.986418e-03 6.469502e-06
9.685000e-01 -8.986282e-03 6.464342e-06
9.690000e-01 -8.986005e-03 6.460296e-06
9.695000e-01 -8.985658e-03 6.470015e-06
9.700000e-01 -8.985380e-03 6.465907e-06
9.705000e-01 -8.985042e-03 6.479642e-06
9.710000e-01 -8.984765e-03 6.475544e-06
9.715000e-01 -8.984487e-03 6.471456e-06
9.720000e-01 -8.984210e-03 6.467378e-06
9.725000e-01 -8.983933e-03 6.463311e-06
9.730000e-01 -8.983655e-03 6.459253e-06
9.735000e-01 -8.983316e-03 6.473242e-06
9.740000e-01 -8.983039e-03 6.469187e-06
9.745000e-01 -8.982762e-03 6.465141e-06
9.750000e-01 -8.982485e-03 6.460849e-06
9.755000e-01 -8.982207e-03 6.456809e-06
9.760000e-01 -8.981930e-03 6.452779e-06
9.765000e-01 -8.981714e-03 6.466538e-06
9.770000e-01 -8.981507e-03 6.475672e-06
9.775000e-01 -8.981229e-03 6.471648e-06
9.780000e-01 -8.980890e-03 6.455064e-06
9.785000e-01 -8.980612e-03 6.450915e-06
9.790000e-01 -8.980397e-03 6.464713e-06
9.795000e-01 -8.980120e-03 6.460572e-06
9.800000e-01 -8.979842e-03 6.456440e-06
9.805000e-01 -8.979627e-03 6.470383e-06
9.810000e-01 -8.979349e-03 6.466252e-06
9.815000e-01 -8.979072e-03 6.462131e-06
9.820000e-01 -8.978794e-03 6.462260e-06
9.825000e-01 -8.978516e-03 6.458081e-06
9.830000e-01 -8.978238e-03 6.453911e-06
9.835000e-01 -8.977961e-03 6.449751e-06
9.840000e-01 -8.977683e-03 6.445600e-06
9.845000e-01 -8.977405e-03 6.441458e-06
9.850000e-01 -8.977201e-03 6.451070e-06
9.855000e-01 -8.976923e-03 6.446942e-06
9.860000e-01 -8.976583e-03 6.461190e-06
9.865000e-01 -8.976305e-03 6.457045e-06
9.870000e-01 -8.976028e-03 6.452909e-06
9.875000e-01 -8.975750e-03 6.448782e-06
9.880000e-01 -8.975410e-03 6.463063e-06
9.885000e-01 -8.975132e-03 6.458915e-06
9.890000e-01 -8.974855e-03 6.454777e-06
9.895000e-01 -8.974577e-03 6.450648e-06
9.900000e-01 -8.974299e-03 6.446528e-06
9.905000e-01 -8.974022e-03 6.442417e-06
9.910000e-01 -8.973744e-03 6.438316e-06
9.915000e-01 -8.973529e-03 6.452012e-06
9.920000e-01 -8.973251e-03 6.447906e-06
9.925000e-01 -8.972973e-03 6.443809e-06
9.930000e-01 -8.972695e-03 6.439722e-06
9.935000e-01 -8.972418e-03 6.435644e-06
9.940000e-01 -8.972063e-03 6.446752e-06
9.945000e-01 -8.971786e-03 6.442693e-06
9.950000e-01 -8.971508e-03 6.438644e-06
9.955000e-01 -8.971230e-03 6.466079e-06
9.960000e-01 -8.970953e-03 6.462028e-06
9.965000e-01 -8.970675e-03 6.457985e-06
9.970000e-01 -8.970397e-03 6.453952e-06
9.975000e-01 -8.970119e-03 6.449927e-06
9.980000e-01 -8.969842e-03 6.445913e-06
9.985000e-01 -8.969627e-03 6.459736e-06
9.990000e-01 -8.969349e-03 6.455706e-06
9.995000e-01 -8.969071e-03 6.451684e-06
1.000000e+00 -8.968793e-03 6.447672e-06
1.000500e+00 -8.968515e-03 6.443669e-06
1.001000e+00 -8.968238e-03 6.439676e-06
1.001500e+00 -8.967960e-03 6.435691e-06
1.002000e+00 -8.967745e-03 6.449378e-06
1.002500e+00 -8.967467e-03 6.445373e-06
1.003000e+00 -8.967189e-03 6.441379e-06
1.003500e+00 -8.966911e-03 6.437393e-06
1.004000e+00 -8.966555e-03 6.449144e-06
1.004500e+00 -8.966277e-03 6.445169e-06
1.005000e+00 -8.965937e-03 6.459404e-06
1.005500e+00 -8.965660e-03 6.455418e-06
1.006000e+00 -8.965382e-03 6.451441e-06
1.006500e+00 -8.965104e-03 6.447474e-06
1.007000e+00 -8.964826e-03 6.443516e-06
1.007500e+00 -8.964549e-03 6.439567e-06
1.008000e+00 -8.964335e-03 6.453931e-06
1.008500e+00 -8.964058e-03 6.449971e-06
1.009000e+00 -8.963780e-03 6.446021e-06
1.009500e+00 -8.963502e-03 6.442080e-06
1.010000e+00 -8.963224e-03 6.438148e-06
1.010500e+00 -8.962947e-03 6.434225e-06
1.011000e+00 -8.962669e-03 6.430312e-06
1.011500e+00 -8.962327e-03 6.445106e-06
1.012000e+00 -8.962050e-03 6.441193e-06
1.012500e+00 -8.961772e-03 6.437289e-06
1.013000e+00 -8.961495e-03 6.433394e-06
1.013500e+00 -8.961139e-03 6.445226e-06
1.014000e+00 -8.960861e-03 6.441341e-06
1.014500e+00 -8.960520e-03 6.456032e-06
1.015000e+00 -8.960243e-03 6.452147e-06
1.015500e+00 -8.959965e-03 6.448272e-06
1.016000e+00 -8.959688e-03 6.444406e-06
1.016500e+00 -8.959410e-03 6.440549e-06
1.017000e+00 -8.959133e-03 6.436701e-06
1.017500e+00 -8.958856e-03 6.432862e-06
1.018000e+00 -8.958514e-03 6.447839e-06
1.018500e+00 -8.958237e-03 6.444007e-06
1.019000e+00 -8.957959e-03 6.440185e-06
1.019500e+00 -8.957682e-03 6.436372e-06
1.020000e+00 -8.957405e-03 6.432568e-06
1.020500e+00 -8.957128e-03 6.428773e-06
1.021000e+00 -8.956851e-03 6.424987e-06
1.021500e+00 -8.956509e-03 6.440192e-06
1.022000e+00 -8.956297e-03 6.420577e-06
1.022500e+00 -8.956085e-03 6.435205e-06
1.023000e+00 -8.955808e-03 6.431231e-06
1.023500e+00 -8.955612e-03 6.442456e-06
1.024000e+00 -8.955335e-03 6.438500e-06
1.024500e+00 -8.955058e-03 6.434553e-06
1.025000e+00 -8.954781e-03 6.430615e-06
1.025500e+00 -8.954438e-03 6.445911e-06
1.026000e+00 -8.954162e-03 6.441950e-06
1.026500e+00 -8.953885e-03 6.437998e-06
1.027000e+00 -8.953608e-03 6.434054e-06
1.027500e+00 -8.953331e-03 6.430120e-06
1.028000e+00 -8.953054e-03 6.426194e-06
1.028500e+00 -8.952777e-03 6.422277e-06
1.029000e+00 -8.952435e-03 6.437460e-06
1.029500e+00 -8.952158e-03 6.433560e-06
1.030000e+00 -8.951882e-03 6.429670e-06
1.030500e+00 -8.951605e-03 6.425788e-06
1.031000e+00 -8.951328e-03 6.421915e-06
1.031500e+00 -8.951183e-03 6.417522e-06
1.032000e+00 -8.950841e-03 6.432751e-06
1.032500e+00 -8.950564e-03 6.428870e-06
1.033000e+00 -8.950222e-03 6.411229e-06
1.033500e+00 -8.950011e-03 6.426004e-06
1.034000e+00 -8.949654e-03 6.438404e-06
1.034500e+00 -8.949378e-03 6.434381e-06
1.035000e+00 -8.949101e-03 6.430366e-06
1.035500e+00 -8.948825e-03 6.426360e-06
1.036000e+00 -8.948615e-03 6.441096e-06
1.036500e+00 -8.948339e-03 6.437067e-06
1.037000e+00 -8.948062e-03 6.433046e-06
1.037500e+00 -8.947786e-03 6.429034e-06
1.038000e+00 -8.947509e-03 6.425031e-06
1.038500e+00 -8.947233e-03 6.421035e-06
1.039000e+00 -8.947038e-03 6.402552e-06
1.039500e+00 -8.946829e-03 6.419016e-06
1.040000e+00 -8.946552e-03 6.414861e-06
1.040500e+00 -8.946276e-03 6.410713e-06
1.041000e+00 -8.945999e-03 6.406573e-06
1.041500e+00 -8.945723e-03 6.402441e-06
1.042000e+00 -8.945447e-03 6.398317e-06
1.042500e+00 -8.945089e-03 6.410611e-06
1.043000e+00 -8.944745e-03 6.426124e-06
1.043500e+00 -8.944469e-03 6.421993e-06
1.044000e+00 -8.944193e-03 6.417870e-06
1.044500e+00 -8.943917e-03 6.413756e-06
1.045000e+00 -8.943724e-03 6.425150e-06
1.045500e+00 -8.943447e-03 6.421048e-06
1.046000e+00 -8.943104e-03 6.436607e-06
1.046500e+00 -8.942828e-03 6.432501e-06
1.047000e+00 -8.942552e-03 6.428404e-06
1.047500e+00 -8.942276e-03 6.424314e-06
1.048000e+00 -8.942000e-03 6.420232e-06
1.048500e+00 -8.941562e-03 6.417464e-06
1.049000e+00 -8.941287e-03 6.413388e-06
1.049500e+00 -8.941079e-03 6.428786e-06
1.050000e+00 -8.940804e-03 6.424725e-06
1.050500e+00 -8.940528e-03 6.420672e-06
1.051000e+00 -8.940253e-03 6.416627e-06
1.051500e+00 -8.939977e-03 6.412590e-06
1.052000e+00 -8.939702e-03 6.408560e-06
1.052500e+00 -8.939495e-03 6.423998e-06
1.053000e+00 -8.939219e-03 6.419960e-06
1.053500e+00 -8.938944e-03 6.415929e-06
1.054000e+00 -8.938669e-03 6.411906e-06
1.054500e+00 -8.938393e-03 6.407890e-06
1.055000e+00 -8.938063e-03 6.419808e-06
1.055500e+00 -8.937788e-03 6.415770e-06
1.056000e+00 -8.937581e-03 6.431216e-06
1.056500e+00 -8.937306e-03 6.427192e-06
1.057000e+00 -8.937031e-03 6.423177e-06
1.057500e+00 -8.936756e-03 6.419169e-06
1.058000e+00 -8.936481e-03 6.415169e-06
1.058500e+00 -8.936206e-03 6.411177e-06
1.059000e+00 -8.935931e-03 6.407192e-06
1.059500e+00 -8.935725e-03 6.422695e-06
1.060000e+00 -8.935450e-03 6.418707e-06
1.060500e+00 -8.935175e-03 6.414727e-06
1.061000e+00 -8.934900e-03 6.410754e-06
1.061500e+00 -8.934625e-03 6.406789e-06
1.062000e+00 -8.934351e-03 6.402832e-06
1.062500e+00 -8.934076e-03 6.398882e-06
1.063000e+00 -8.933732e-03 6.415052e-06
1.063500e+00 -8.933458e-03 6.411106e-06
1.064000e+00 -8.933183e-03 6.407168e-06
1.064500e+00 -8.932909e-03 6.403237e-06
1.065000e+00 -8.932553e-03 6.416842e-06
1.065500e+00 -8.932279e-03 6.412884e-06
1.066000e+00 -8.932005e-03 6.408935e-06
1.066500e+00 -8.931662e-03 6.425122e-06
1.067000e+00 -8.931388e-03 6.421157e-06
1.067500e+00 -8.931114e-03 6.417361e-06
1.068000e+00 -8.930840e-03 6.413470e-06
1.068500e+00 -8.930566e-03 6.409500e-06
1.069000e+00 -8.930292e-03 6.405537e-06
1.069500e+00 -8.930018e-03 6.401390e-06
1.070000e+00 -8.929829e-03 6.385006e-06
1.070500e+00 -8.929487e-03 6.400950e-06
1.071000e+00 -8.929213e-03 6.396910e-06
1.071500e+00 -8.928939e-03 6.392878e-06
1.072000e+00 -8.928665e-03 6.388853e-06
1.072500e+00 -8.928391e-03 6.384836e-06
1.073000e+00 -8.928118e-03 6.380826e-06
1.073500e+00 -8.927913e-03 6.396427e-06
1.074000e+00 -8.927725e-03 6.408395e-06
1.074500e+00 -8.927451e-03 6.404401e-06
1.075000e+00 -8.927177e-03 6.400415e-06
1.075500e+00 -8.926904e-03 6.396436e-06
1.076000e+00 -8.926630e-03 6.392465e-06
1.076500e+00 -8.926357e-03 6.388717e-06
1.077000e+00 -8.926070e-03 6.421621e-06
1.077500e+00 -8.925796e-03 6.417625e-06
1.078000e+00 -8.925523e-03 6.413637e-06
1.078500e+00 -8.925249e-03 6.409656e-06
1.079000e+00 -8.924976e-03 6.405682e-06
1.079500e+00 -8.924703e-03 6.401716e-06
1.080000e+00 -8.924430e-03 6.397757e-06
1.080500e+00 -8.924227e-03 6.413380e-06
1.081000e+00 -8.923954e-03 6.409397e-06
1.081500e+00 -8.923680e-03 6.405421e-06
1.082000e+00 -8.923407e-03 6.401453e-06
1.082500e+00 -8.923134e-03 6.397493e-06
1.083000e+00 -8.922861e-03 6.393539e-06
1.083500e+00 -8.922588e-03 6.389593e-06
1.084000e+00 -8.922315e-03 6.385654e-06
1.084500e+00 -8.921972e-03 6.402049e-06
1.085000e+00 -8.921700e-03 6.398100e-06
1.085500e+00 -8.921427e-03 6.394159e-06
1.086000e+00 -8.921241e-03 6.405927e-06
1.086500e+00 -8.920968e-03 6.401988e-06
1.087000e+00 -8.920696e-03 6.398055e-06
1.087500e+00 -8.920423e-03 6.394131e-06
1.088000e+00 -8.920221e-03 6.410063e-06
1.088500e+00 -8.919948e-03 6.406141e-06
1.089000e+00 -8.919675e-03 6.402226e-06
1.089500e+00 -8.919403e-03 6.398318e-06
1.090000e+00 -8.919131e-03 6.394418e-06
1.090500e+00 -8.918858e-03 6.390525e-06
1.091000e+00 -8.918586e-03 6.386639e-06
1.091500e+00 -8.918243e-03 6.403305e-06
1.092000e+00 -8.917971e-03 6.399415e-06
1.092500e+00 -8.917699e-03 6.395532e-06
1.093000e+00 -8.917427e-03 6.391656e-06
1.093500e+00 -8.917155e-03 6.387787e-06
1.094000e+00 -8.916883e-03 6.383926e-06
1.094500e+00 -8.916611e-03 6.380071e-06
1.095000e+00 -8.916339e-03 6.376224e-06
1.095500e+00 -8.916138e-03 6.392486e-06
1.096000e+00 -8.915866e-03 6.388629e-06
1.096500e+00 -8.915595e-03 6.384779e-06
1.097000e+00 -8.915238e-03 6.399482e-06
1.097500e+00 -8.914967e-03 6.395629e-06
1.098000e+00 -8.914695e-03 6.391783e-06
1.098500e+00 -8.914424e-03 6.387944e-06
1.099000e+00 -8.914081e-03 6.404919e-06
1.099500e+00 -8.913810e-03 6.401060e-06
1.100000e+00 -8.913539e-03 6.397208e-06
1.100500e+00 -8.913268e-03 6.393363e-06
1.101000e+00 -8.912997e-03 6.389525e-06
1.101500e+00 -8.912726e-03 6.385694e-06
1.102000e+00 -8.912455e-03 6.381871e-06
1.102500e+00 -8.912184e-03 6.378054e-06
1.103000e+00 -8.911985e-03 6.394673e-06
1.103500e+00 -8.911715e-03 6.390852e-06
1.104000e+00 -8.911444e-03 6.387038e-06
1.104500e+00 -8.911173e-03 6.383231e-06
1.105000e+00 -8.910902e-03 6.379432e-06
1.105500e+00 -8.910632e-03 6.375640e-06
1.106000e+00 -8.910451e-03 6.387743e-06
1.106500e+00 -8.910180e-03 6.383950e-06
1.107000e+00 -8.909838e-03 6.401188e-06
1.107500e+00 -8.909567e-03 6.397379e-06
1.108000e+00 -8.909297e-03 6.393578e-06
1.108500e+00 -8.909026e-03 6.389784e-06
1.109000e+00 -8.908756e-03 6.385997e-06
1.109500e+00 -8.908486e-03 6.382218e-06
1.110000e+00 -8.908216e-03 6.378445e-06
1.110500e+00 -8.908019e-03 6.395015e-06
1.111000e+00 -8.907748e-03 6.391223e-06
1.111500e+00 -8.907478e-03 6.387437e-06
1.112000e+00 -8.907208e-03 6.383659e-06
1.112500e+00 -8.906938e-03 6.379887e-06
1.113000e+00 -8.906668e-03 6.376123e-06
1.113500e+00 -8.906399e-03 6.372366e-06
1.114000e+00 -8.906129e-03 6.368616e-06
1.114500e+00 -8.905786e-03 6.386429e-06
1.115000e+00 -8.905517e-03 6.382653e-06
1.115500e+00 -8.905247e-03 6.378885e-06
1.116000e+00 -8.904978e-03 6.375124e-06
1.116500e+00 -8.904708e-03 6.371370e-06
1.117000e+00 -8.904350e-03 6.386172e-06
1.117500e+00 -8.904080e-03 6.382422e-06
1.118000e+00 -8.903811e-03 6.378679e-06
1.118500e+00 -8.903616e-03 6.395593e-06
1.119000e+00 -8.903347e-03 6.391835e-06
1.119500e+00 -8.903078e-03 6.388084e-06
1.120000e+00 -8.902809e-03 6.384340e-06
1.120500e+00 -8.902540e-03 6.380604e-06
1.121000e+00 -8.902271e-03 6.376874e-06
1.121500e+00 -8.902002e-03 6.373152e-06
1.122000e+00 -8.901733e-03 6.369437e-06
1.122500e+00 -8.901465e-03 6.365729e-06
1.123000e+00 -8.901122e-03 6.383495e-06
1.123500e+00 -8.900854e-03 6.379776e-06
1.124000e+00 -8.900585e-03 6.376065e-06
1.124500e+00 -8.900317e-03 6.372361e-06
1.125000e+00 -8.900049e-03 6.368663e-06
1.125500e+00 -8.899780e-03 6.364973e-06
1.126000e+00 -8.899512e-03 6.361290e-06
1.126500e+00 -8.899244e-03 6.357614e-06
1.127000e+00 -8.898902e-03 6.375316e-06
1.127500e+00 -8.898634e-03 6.371643e-06
1.128000e+00 -8.898276e-03 6.386557e-06
1.128500e+00 -8.898008e-03 6.382898e-06
1.129000e+00 -8.897740e-03 6.379245e-06
1.129500e+00 -8.897473e-03 6.375600e-06
1.130000e+00 -8.897205e-03 6.371961e-06
1.130500e+00 -8.896937e-03 6.368330e-06
1.131000e+00 -8.896745e-03 6.385325e-06
1.131500e+00 -8.896477e-03 6.381666e-06
1.132000e+00 -8.896209e-03 6.378013e-06
1.132500e+00 -8.895942e-03 6.374368e-06
1.133000e+00 -8.895675e-03 6.370730e-06
1.133500e+00 -8.895407e-03 6.367098e-06
1.134000e+00 -8.895140e-03 6.370555e-06
1.134500e+00 -8.894873e-03 6.366783e-06
1.135000e+00 -8.894606e-03 6.363017e-06
1.135500e+00 -8.894339e-03 6.359259e-06
1.136000e+00 -8.894072e-03 6.355506e-06
1.136500e+00 -8.893881e-03 6.373223e-06
1.137000e+00 -8.893614e-03 6.369472e-06
1.137500e+00 -8.893347e-03 6.365728e-06
1.138000e+00 -8.893080e-03 6.361991e-06
1.138500e+00 -8.892814e-03 6.358260e-06
1.139000e+00 -8.892457e-03 6.373089e-06
1.139500e+00 -8.892190e-03 6.369372e-06
1.140000e+00 -8.891924e-03 6.365662e-06
1.140500e+00 -8.891581e-03 6.384001e-06
1.141000e+00 -8.891315e-03 6.380304e-06
1.141500e+00 -8.891049e-03 6.376792e-06
1.142000e+00 -8.890783e-03 6.373072e-06
1.142500e+00 -8.890516e-03 6.369360e-06
1.143000e+00 -8.890250e-03 6.365654e-06
1.143500e+00 -8.889984e-03 6.361954e-06
1.144000e+00 -8.889719e-03 6.358262e-06
1.144500e+00 -8.889453e-03 6.354576e-06
1.145000e+00 -8.889111e-03 6.372980e-06
1.145500e+00 -8.888845e-03 6.369308e-06
1.146000e+00 -8.888579e-03 6.365642e-06
1.146500e+00 -8.888314e-03 6.361984e-06
1.147000e+00 -8.888048e-03 6.358331e-06
1.147500e+00 -8.887783e-03 6.354686e-06
1.148000e+00 -8.887518e-03 6.351047e-06
1.148500e+00 -8.887252e-03 6.347415e-06
1.149000e+00 -8.886911e-03 6.366098e-06
1.149500e+00 -8.886646e-03 6.362449e-06
1.150000e+00 -8.886474e-03 6.376603e-06
1.150500e+00 -8.886209e-03 6.372973e-06
1.151000e+00 -8.885944e-03 6.369350e-06
1.151500e+00 -8.885679e-03 6.365733e-06
1.152000e+00 -8.885567e-03 6.361505e-06
1.152500e+00 -8.885302e-03 6.357882e-06
1.153000e+00 -8.885038e-03 6.354266e-06
1.153500e+00 -8.884697e-03 6.372755e-06
1.154000e+00 -8.884432e-03 6.369152e-06
1.154500e+00 -8.884168e-03 6.365555e-06
1.155000e+00 -8.883904e-03 6.361965e-06
1.155500e+00 -8.883639e-03 6.358382e-06
1.156000e+00 -8.883375e-03 6.354805e-06
1.156500e+00 -8.883111e-03 6.351235e-06
1.157000e+00 -8.882847e-03 6.347671e-06
1.157500e+00 -8.882663e-03 6.364059e-06
1.158000e+00 -8.882398e-03 6.360453e-06
1.158500e+00 -8.882134e-03 6.356853e-06
1.159000e+00 -8.881870e-03 6.353260e-06
1.159500e+00 -8.881606e-03 6.349673e-06
1.160000e+00 -8.881342e-03 6.346093e-06
1.160500e+00 -8.881172e-03 6.360135e-06
1.161000e+00 -8.880908e-03 6.356559e-06
1.161500e+00 -8.880644e-03 6.352989e-06
1.162000e+00 -8.880459e-03 6.371218e-06
1.162500e+00 -8.880195e-03 6.367631e-06
1.163000e+00 -8.879931e-03 6.364051e-06
1.163500e+00 -8.879668e-03 6.360477e-06
1.164000e+00 -8.879404e-03 6.356910e-06
1.164500e+00 -8.879141e-03 6.353350e-06
1.165000e+00 -8.878877e-03 6.349796e-06
1.165500e+00 -8.878614e-03 6.346249e-06
1.166000e+00 -8.878351e-03 6.342708e-06
1.166500e+00 -8.878009e-03 6.361942e-06
1.167000e+00 -8.877746e-03 6.358389e-06
1.167500e+00 -8.877483e-03 6.354843e-06
1.168000e+00 -8.877220e-03 6.351303e-06
1.168500e+00 -8.876957e-03 6.347770e-06
1.169000e+00 -8.876694e-03 6.344243e-06
1.169500e+00 -8.876432e-03 6.340723e-06
1.170000e+00 -8.876169e-03 6.337210e-06
1.170500e+00 -8.875907e-03 6.333703e-06
1.171000e+00 -8.875566e-03 6.353150e-06
1.171500e+00 -8.875304e-03 6.349616e-06
1.172000e+00 -8.875042e-03 6.346089e-06
1.172500e+00 -8.874688e-03 6.361743e-06
1.173000e+00 -8.874426e-03 6.358221e-06
1.173500e+00 -8.874164e-03 6.354706e-06
1.174000e+00 -8.873902e-03 6.351198e-06
1.174500e+00 -8.873640e-03 6.347696e-06
1.175000e+00 -8.873378e-03 6.344201e-06
1.175500e+00 -8.873197e-03 6.363200e-06
1.176000e+00 -8.872935e-03 6.359718e-06
1.176500e+00 -8.872674e-03 6.356242e-06
1.177000e+00 -8.872412e-03 6.352772e-06
1.177500e+00 -8.872151e-03 6.349310e-06
1.178000e+00 -8.871890e-03 6.345853e-06
1.178500e+00 -8.871629e-03 6.342403e-06
1.179000e+00 -8.871367e-03 6.338960e-06
1.179500e+00 -8.871106e-03 6.335449e-06
1.180000e+00 -8.870926e-03 6.354518e-06
1.180500e+00 -8.870665e-03 6.351069e-06
1.181000e+00 -8.870404e-03 6.347627e-06
1.181500e+00 -8.870143e-03 6.344191e-06
1.182000e+00 -8.869882e-03 6.340761e-06
1.182500e+00 -8.869621e-03 6.337338e-06
1.183000e+00 -8.869361e-03 6.333921e-06
1.183500e+00 -8.869100e-03 6.330511e-06
1.184000e+00 -8.868839e-03 6.327107e-06
1.184500e+00 -8.868418e-03 6.324370e-06
1.185000e+00 -8.868148e-03 6.331478e-06
1.185500e+00 -8.867888e-03 6.359403e-06
1.186000e+00 -8.867628e-03 6.355577e-06
1.186500e+00 -8.867368e-03 6.352143e-06
1.187000e+00 -8.867108e-03 6.348714e-06
1.187500e+00 -8.866848e-03 6.345292e-06
1.188000e+00 -8.866776e-03 6.346096e-06
1.188500e+00 -8.866516e-03 6.342630e-06
1.189000e+00 -8.866256e-03 6.339147e-06
1.189500e+00 -8.865916e-03 6.358726e-06
1.190000e+00 -8.865657e-03 6.355244e-06
1.190500e+00 -8.865397e-03 6.351768e-06
1.191000e+00 -8.865138e-03 6.348299e-06
1.191500e+00 -8.864878e-03 6.344836e-06
1.192000e+00 -8.864619e-03 6.341380e-06
1.192500e+00 -8.864360e-03 6.337930e-06
1.193000e+00 -8.864100e-03 6.334486e-06
1.193500e+00 -8.863841e-03 6.331048e-06
1.194000e+00 -8.863582e-03 6.327617e-06
1.194500e+00 -8.863404e-03 6.346744e-06
1.195000e+00 -8.863145e-03 6.343325e-06
1.195500e+00 -8.862886e-03 6.339912e-06
1.196000e+00 -8.862628e-03 6.336505e-06
1.196500e+00 -8.862369e-03 6.333105e-06
1.197000e+00 -8.861950e-03 6.330611e-06
1.197500e+00 -8.861691e-03 6.327188e-06
1.198000e+00 -8.861433e-03 6.323771e-06
1.198500e+00 -8.861175e-03 6.320361e-06
1.199000e+00 -8.861012e-03 6.335354e-06
1.199500e+00 -8.860834e-03 6.354480e-06
1.200000e+00 -8.860576e-03 6.351087e-06
1.200500e+00 -8.860318e-03 6.347701e-06
1.201000e+00 -8.860061e-03 6.344320e-06
1.201500e+00 -8.859803e-03 6.340946e-06
1.202000e+00 -8.859545e-03 6.337578e-06
1.202500e+00 -8.859126e-03 6.335024e-06
1.203000e+00 -8.858869e-03 6.331639e-06
1.203500e+00 -8.858611e-03 6.328260e-06
1.204000e+00 -8.858354e-03 6.324887e-06
1.204500e+00 -8.858178e-03 6.344083e-06
1.205000e+00 -8.857920e-03 6.340722e-06
1.205500e+00 -8.857663e-03 6.337367e-06
1.206000e+00 -8.857406e-03 6.334019e-06
1.206500e+00 -8.857149e-03 6.330677e-06
1.207000e+00 -8.856892e-03 6.327341e-06
1.207500e+00 -8.856635e-03 6.324011e-06
1.208000e+00 -8.856218e-03 6.321931e-06
1.208500e+00 -8.855961e-03 6.318571e-06
1.209000e+00 -8.855705e-03 6.315217e-06
1.209500e+00 -8.855529e-03 6.334471e-06
1.210000e+00 -8.855273e-03 6.331129e-06
1.210500e+00 -8.855114e-03 6.346344e-06
1.211000e+00 -8.854858e-03 6.343007e-06
1.211500e+00 -8.854602e-03 6.339677e-06
1.212000e+00 -8.854346e-03 6.336352e-06
1.212500e+00 -8.854090e-03 6.333005e-06
1.213000e+00 -8.853834e-03 6.329674e-06
1.213500e+00 -8.853578e-03 6.326350e-06
1.214000e+00 -8.853322e-03 6.323033e-06
1.214500e+00 -8.853147e-03 6.342290e-06
1.215000e+00 -8.852892e-03 6.338985e-06
1.215500e+00 -8.852636e-03 6.335685e-06
1.216000e+00 -8.852381e-03 6.332392e-06
1.216500e+00 -8.852125e-03 6.329105e-06
1.217000e+00 -8.851870e-03 6.325824e-06
1.217500e+00 -8.851614e-03 6.322549e-06
1.218000e+00 -8.851359e-03 6.319281e-06
1.218500e+00 -8.851104e-03 6.315737e-06
1.219000e+00 -8.850849e-03 6.312448e-06
1.219500e+00 -8.850675e-03 6.331768e-06
1.220000e+00 -8.850420e-03 6.328490e-06
1.220500e+00 -8.850165e-03 6.325219e-06
1.221000e+00 -8.849910e-03 6.321954e-06
1.221500e+00 -8.849656e-03 6.318696e-06
1.222000e+00 -8.849401e-03 6.315443e-06
1.222500e+00 -8.849146e-03 6.312197e-06
1.223000e+00 -8.848892e-03 6.308957e-06
1.223500e+00 -8.848543e-03 6.326247e-06
1.224000e+00 -8.848289e-03 6.322835e-06
1.224500e+00 -8.848116e-03 6.342133e-06
1.225000e+00 -8.847862e-03 6.338873e-06
1.225500e+00 -8.847607e-03 6.335618e-06
1.226000e+00 -8.847353e-03 6.332371e-06
1.226500e+00 -8.847099e-03 6.329113e-06
1.227000e+00 -8.846845e-03 6.325866e-06
1.227500e+00 -8.846591e-03 6.322625e-06
1.228000e+00 -8.846338e-03 6.319391e-06
1.228500e+00 -8.846084e-03 6.316162e-06
1.229000e+00 -8.845830e-03 6.312940e-06
1.229500e+00 -8.845658e-03 6.332322e-06
1.230000e+00 -8.845404e-03 6.329111e-06
1.230500e+00 -8.845151e-03 6.325907e-06
1.231000e+00 -8.844898e-03 6.322709e-06
1.231500e+00 -8.844644e-03 6.319517e-06
1.232000e+00 -8.844391e-03 6.316331e-06
1.232500e+00 -8.844138e-03 6.313152e-06
1.233000e+00 -8.843885e-03 6.309978e-06
1.233500e+00 -8.843632e-03 6.306811e-06
1.234000e+00 -8.843379e-03 6.303650e-06
1.234500e+00 -8.843126e-03 6.300495e-06
1.235000e+00 -8.842889e-03 6.338638e-06
1.235500e+00 -8.842636e-03 6.335458e-06
1.236000e+00 -8.842384e-03 6.331615e-06
1.236500e+00 -8.842132e-03 6.328410e-06
1.237000e+00 -8.841879e-03 6.325210e-06
1.237500e+00 -8.841627e-03 6.322017e-06
1.238000e+00 -8.841374e-03 6.318830e-06
1.238500e+00 -8.841122e-03 6.315649e-06
1.239000e+00 -8.840870e-03 6.312475e-06
1.239500e+00 -8.840618e-03 6.309306e-06
1.240000e+00 -8.840447e-03 6.328743e-06
1.240500e+00 -8.840195e-03 6.325586e-06
1.241000e+00 -8.839943e-03 6.322436e-06
1.241500e+00 -8.839691e-03 6.319291e-06
1.242000e+00 -8.839439e-03 6.316153e-06
1.242500e+00 -8.839188e-03 6.313021e-06
1.243000e+00 -8.838936e-03 6.309895e-06
1.243500e+00 -8.838684e-03 6.306775e-06
1.244000e+00 -8.838433e-03 6.303661e-06
1.244500e+00 -8.838182e-03 6.300554e-06
1.245000e+00 -8.837930e-03 6.297453e-06
1.245500e+00 -8.837598e-03 6.318398e-06
1.246000e+00 -8.837347e-03 6.315271e-06
1.246500e+00 -8.837096e-03 6.312149e-06
1.247000e+00 -8.836845e-03 6.309033e-06
1.247500e+00 -8.836594e-03 6.305924e-06
1.248000e+00 -8.836452e-03 6.322508e-06
1.248500e+00 -8.836201e-03 6.319396e-06
1.249000e+00 -8.835951e-03 6.316289e-06
1.249500e+00 -8.835700e-03 6.313189e-06
1.250000e+00 -8.835450e-03 6.310095e-06
1.250500e+00 -8.835199e-03 6.307007e-06
1.251000e+00 -8.835032e-03 6.326815e-06
1.251500e+00 -8.834781e-03 6.323716e-06
1.252000e+00 -8.834531e-03 6.320623e-06
1.252500e+00 -8.834281e-03 6.317536e-06
1.253000e+00 -8.834031e-03 6.314455e-06
1.253500e+00 -8.833781e-03 6.311380e-06
1.254000e+00 -8.833531e-03 6.308311e-06
1.254500e+00 -8.833281e-03 6.305249e-06
1.255000e+00 -8.833032e-03 6.302193e-06
1.255500e+00 -8.832782e-03 6.299142e-06
1.256000e+00 -8.832532e-03 6.296098e-06
1.256500e+00 -8.832283e-03 6.293061e-06
1.257000e+00 -8.831949e-03 6.314429e-06
1.257500e+00 -8.831700e-03 6.311384e-06
1.258000e+00 -8.831450e-03 6.308345e-06
1.258500e+00 -8.831201e-03 6.305313e-06
1.259000e+00 -8.830952e-03 6.302286e-06
1.259500e+00 -8.830703e-03 6.299266e-06
1.260000e+00 -8.830454e-03 6.296252e-06
1.260500e+00 -8.830206e-03 6.293244e-06
1.261000e+00 -8.829957e-03 6.290242e-06
1.261500e+00 -8.829708e-03 6.287246e-06
1.262000e+00 -8.829460e-03 6.284257e-06
1.262500e+00 -8.829297e-03 6.304390e-06
1.263000e+00 -8.828946e-03 6.324380e-06
1.263500e+00 -8.828697e-03 6.321352e-06
1.264000e+00 -8.828449e-03 6.318330e-06
1.264500e+00 -8.828201e-03 6.315314e-06
1.265000e+00 -8.827953e-03 6.312305e-06
1.265500e+00 -8.827705e-03 6.309301e-06
1.266000e+00 -8.827457e-03 6.306304e-06
1.266500e+00 -8.827209e-03 6.303313e-06
1.267000e+00 -8.826961e-03 6.301971e-06
1.267500e+00 -8.826713e-03 6.298979e-06
1.268000e+00 -8.826466e-03 6.295994e-06
1.268500e+00 -8.826218e-03 6.293014e-06
1.269000e+00 -8.825888e-03 6.314410e-06
1.269500e+00 -8.825640e-03 6.311409e-06
1.270000e+00 -8.825393e-03 6.308413e-06
1.270500e+00 -8.825146e-03 6.305424e-06
1.271000e+00 -8.824899e-03 6.302441e-06
1.271500e+00 -8.824652e-03 6.299464e-06
1.272000e+00 -8.824322e-03 6.280250e-06
1.272500e+00 -8.824075e-03 6.277146e-06
1.273000e+00 -8.823829e-03 6.274048e-06
1.273500e+00 -8.823582e-03 6.270956e-06
1.274000e+00 -8.823336e-03 6.267870e-06
1.274500e+00 -8.823089e-03 6.264790e-06
1.275000e+00 -8.822843e-03 6.302829e-06
1.275500e+00 -8.822597e-03 6.299872e-06
1.276000e+00 -8.822351e-03 6.296921e-06
1.276500e+00 -8.822105e-03 6.293976e-06
1.277000e+00 -8.821859e-03 6.291037e-06
1.277500e+00 -8.821699e-03 6.270354e-06
1.278000e+00 -8.821367e-03 6.292182e-06
1.278500e+00 -8.821020e-03 6.310963e-06
1.279000e+00 -8.820774e-03 6.307892e-06
1.279500e+00 -8.820529e-03 6.304827e-06
1.280000e+00 -8.820284e-03 6.301768e-06
1.280500e+00 -8.820038e-03 6.298715e-06
1.281000e+00 -8.819793e-03 6.295668e-06
1.281500e+00 -8.819548e-03 6.292626e-06
1.282000e+00 -8.819303e-03 6.289591e-06
1.282500e+00 -8.819145e-03 6.310401e-06
1.283000e+00 -8.818900e-03 6.307348e-06
1.283500e+00 -8.818655e-03 6.304301e-06
1.284000e+00 -8.818410e-03 6.301259e-06
1.284500e+00 -8.818165e-03 6.298223e-06
1.285000e+00 -8.817920e-03 6.295194e-06
1.285500e+00 -8.817676e-03 6.292170e-06
1.286000e+00 -8.817431e-03 6.289152e-06
1.286500e+00 -8.817359e-03 6.284981e-06
1.287000e+00 -8.817114e-03 6.281954e-06
1.287500e+00 -8.816870e-03 6.278932e-06
1.288000e+00 -8.816540e-03 6.300568e-06
1.288500e+00 -8.816296e-03 6.297546e-06
1.289000e+00 -8.816052e-03 6.294529e-06
1.289500e+00 -8.815807e-03 6.291519e-06
1.290000e+00 -8.815563e-03 6.288514e-06
1.290500e+00 -8.815320e-03 6.285515e-06
1.291000e+00 -8.815076e-03 6.282522e-06
1.291500e+00 -8.814832e-03 6.279535e-06
1.292000e+00 -8.814588e-03 6.276554e-06
1.292500e+00 -8.814345e-03 6.273579e-06
1.293000e+00 -8.814101e-03 6.270609e-06
1.293500e+00 -8.813753e-03 6.290030e-06
1.294000e+00 -8.813509e-03 6.287067e-06
1.294500e+00 -8.813180e-03 6.309048e-06
1.295000e+00 -8.812937e-03 6.306072e-06
1.295500e+00 -8.812694e-03 6.303101e-06
1.296000e+00 -8.812451e-03 6.300136e-06
1.296500e+00 -8.812208e-03 6.300586e-06
1.297000e+00 -8.811965e-03 6.297592e-06
1.297500e+00 -8.811723e-03 6.294604e-06
1.298000e+00 -8.811480e-03 6.291622e-06
1.298500e+00 -8.811238e-03 6.288645e-06
1.299000e+00 -8.810995e-03 6.285674e-06
1.299500e+00 -8.810753e-03 6.282708e-06
1.300000e+00 -8.810511e-03 6.279748e-06
1.300500e+00 -8.810268e-03 6.276794e-06
1.301000e+00 -8.810026e-03 6.273846e-06
1.301500e+00 -8.809698e-03 6.296624e-06
1.302000e+00 -8.809456e-03 6.293645e-06
1.302500e+00 -8.809215e-03 6.290671e-06
1.303000e+00 -8.808973e-03 6.287703e-06
1.303500e+00 -8.808732e-03 6.284741e-06
1.304000e+00 -8.808490e-03 6.281784e-06
1.304500e+00 -8.808249e-03 6.278833e-06
1.305000e+00 -8.808007e-03 6.275888e-06
1.305500e+00 -8.807766e-03 6.272948e-06
1.306000e+00 -8.807525e-03 6.270015e-06
1.306500e+00 -8.807284e-03 6.267087e-06
1.307000e+00 -8.807043e-03 6.264164e-06
1.307500e+00 -8.806891e-03 6.285792e-06
1.308000e+00 -8.806650e-03 6.282869e-06
1.308500e+00 -8.806521e-03 6.301054e-06
1.309000e+00 -8.806280e-03 6.298130e-06
1.309500e+00 -8.806039e-03 6.295212e-06
1.310000e+00 -8.805799e-03 6.292300e-06
1.310500e+00 -8.805558e-03 6.289393e-06
1.311000e+00 -8.805318e-03 6.286493e-06
1.311500e+00 -8.805078e-03 6.283597e-06
1.312000e+00 -8.804837e-03 6.280708e-06
1.312500e+00 -8.804597e-03 6.277824e-06
1.313000e+00 -8.804357e-03 6.274945e-06
1.313500e+00 -8.804206e-03 6.296430e-06
1.314000e+00 -8.803966e-03 6.293538e-06
1.314500e+00 -8.803726e-03 6.290653e-06
1.315000e+00 -8.803486e-03 6.287773e-06
1.315500e+00 -8.803246e-03 6.284898e-06
1.316000e+00 -8.803007e-03 6.282030e-06
1.316500e+00 -8.802767e-03 6.279166e-06
1.317000e+00 -8.802528e-03 6.276309e-06
1.317500e+00 -8.802288e-03 6.273457e-06
1.318000e+00 -8.802049e-03 6.270611e-06
1.318500e+00 -8.801809e-03 6.267771e-06
1.319000e+00 -8.801570e-03 6.264936e-06
1.319500e+00 -8.801331e-03 6.262107e-06
1.320000e+00 -8.801092e-03 6.259283e-06
1.320500e+00 -8.800763e-03 6.283005e-06
1.321000e+00 -8.800525e-03 6.280152e-06
1.321500e+00 -8.800286e-03 6.277306e-06
1.322000e+00 -8.800048e-03 6.274465e-06
1.322500e+00 -8.799809e-03 6.271629e-06
1.323000e+00 -8.799571e-03 6.268800e-06
1.323500e+00 -8.799332e-03 6.265976e-06
1.324000e+00 -8.799094e-03 6.263157e-06
1.324500e+00 -8.798856e-03 6.260345e-06
1.325000e+00 -8.798511e-03 6.280655e-06
1.325500e+00 -8.798273e-03 6.277845e-06
1.326000e+00 -8.798035e-03 6.275040e-06
1.326500e+00 -8.797797e-03 6.272241e-06
1.327000e+00 -8.797651e-03 6.293448e-06
1.327500e+00 -8.797413e-03 6.290621e-06
1.328000e+00 -8.797175e-03 6.287800e-06
1.328500e+00 -8.796938e-03 6.284984e-06
1.329000e+00 -8.796700e-03 6.282174e-06
1.329500e+00 -8.796463e-03 6.279369e-06
1.330000e+00 -8.796226e-03 6.276571e-06
1.330500e+00 -8.795988e-03 6.273778e-06
1.331000e+00 -8.795751e-03 6.270990e-06
1.331500e+00 -8.795514e-03 6.268209e-06
1.332000e+00 -8.795277e-03 6.265433e-06
1.332500e+00 -8.795040e-03 6.262662e-06
1.333000e+00 -8.794803e-03 6.259898e-06
1.333500e+00 -8.794476e-03 6.283148e-06
1.334000e+00 -8.794240e-03 6.280375e-06
1.334500e+00 -8.794003e-03 6.277608e-06
1.335000e+00 -8.793767e-03 6.274846e-06
1.335500e+00 -8.793530e-03 6.272090e-06
1.336000e+00 -8.793294e-03 6.269340e-06
1.336500e+00 -8.793058e-03 6.266596e-06
1.337000e+00 -8.792822e-03 6.263857e-06
1.337500e+00 -8.792586e-03 6.261124e-06
1.338000e+00 -8.792350e-03 6.258553e-06
1.338500e+00 -8.792114e-03 6.255820e-06
1.339000e+00 -8.791878e-03 6.253093e-06
1.339500e+00 -8.791643e-03 6.250372e-06
1.340000e+00 -8.791521e-03 6.267629e-06
1.340500e+00 -8.791196e-03 6.290613e-06
1.341000e+00 -8.790960e-03 6.287873e-06
1.341500e+00 -8.790725e-03 6.285138e-06
1.342000e+00 -8.790489e-03 6.282409e-06
1.342500e+00 -8.790254e-03 6.279686e-06
1.343000e+00 -8.790019e-03 6.276968e-06
1.343500e+00 -8.789784e-03 6.274257e-06
1.344000e+00 -8.789549e-03 6.271550e-06
1.344500e+00 -8.789314e-03 6.268850e-06
1.345000e+00 -8.789079e-03 6.266155e-06
1.345500e+00 -8.788845e-03 6.263465e-06
1.346000e+00 -8.788610e-03 6.260781e-06
1.346500e+00 -8.788375e-03 6.258103e-06
1.347000e+00 -8.788141e-03 6.255431e-06
1.347500e+00 -8.787907e-03 6.252764e-06
1.348000e+00 -8.787584e-03 6.276034e-06
1.348500e+00 -8.787349e-03 6.273344e-06
1.349000e+00 -8.787115e-03 6.270660e-06
1.349500e+00 -8.786881e-03 6.267981e-06
1.350000e+00 -8.786648e-03 6.265308e-06
1.350500e+00 -8.786414e-03 6.262641e-06
1.351000e+00 -8.786180e-03 6.259979e-06
1.351500e+00 -8.785946e-03 6.257323e-06
1.352000e+00 -8.785713e-03 6.254673e-06
1.352500e+00 -8.785479e-03 6.252028e-06
1.353000e+00 -8.785246e-03 6.249389e-06
1.353500e+00 -8.785013e-03 6.246755e-06
1.354000e+00 -8.784780e-03 6.244128e-06
1.354500e+00 -8.784638e-03 6.265845e-06
1.355000e+00 -8.784405e-03 6.263192e-06
1.355500e+00 -8.784172e-03 6.260545e-06
1.356000e+00 -8.783939e-03 6.257904e-06
1.356500e+00 -8.783706e-03 6.255268e-06
1.357000e+00 -8.783473e-03 6.252638e-06
1.357500e+00 -8.783132e-03 6.273221e-06
1.358000e+00 -8.782899e-03 6.270601e-06
1.358500e+00 -8.782667e-03 6.267987e-06
1.359000e+00 -8.782434e-03 6.265378e-06
1.359500e+00 -8.782202e-03 6.262775e-06
1.360000e+00 -8.781970e-03 6.260177e-06
1.360500e+00 -8.781737e-03 6.257585e-06
1.361000e+00 -8.781505e-03 6.254999e-06
1.361500e+00 -8.781365e-03 6.277331e-06
1.362000e+00 -8.781133e-03 6.274727e-06
1.362500e+00 -8.780901e-03 6.272129e-06
1.363000e+00 -8.780887e-03 6.267768e-06
1.363500e+00 -8.780655e-03 6.265177e-06
1.364000e+00 -8.780423e-03 6.262592e-06
1.364500e+00 -8.780191e-03 6.260012e-06
1.365000e+00 -8.779960e-03 6.257438e-06
1.365500e+00 -8.779728e-03 6.254870e-06
1.366000e+00 -8.779497e-03 6.252307e-06
1.366500e+00 -8.779265e-03 6.249750e-06
1.367000e+00 -8.779034e-03 6.247198e-06
1.367500e+00 -8.778803e-03 6.244652e-06
1.368000e+00 -8.778571e-03 6.242112e-06
1.368500e+00 -8.778340e-03 6.239578e-06
1.369000e+00 -8.778201e-03 6.262083e-06
1.369500e+00 -8.777970e-03 6.259541e-06
1.370000e+00 -8.777739e-03 6.257004e-06
1.370500e+00 -8.777508e-03 6.254474e-06
1.371000e+00 -8.777277e-03 6.251948e-06
1.371500e+00 -8.777047e-03 6.249429e-06
1.372000e+00 -8.776816e-03 6.246915e-06
1.372500e+00 -8.776586e-03 6.244407e-06
1.373000e+00 -8.776355e-03 6.241904e-06
1.373500e+00 -8.776125e-03 6.239407e-06
1.374000e+00 -8.775895e-03 6.236915e-06
1.374500e+00 -8.775557e-03 6.257545e-06
1.375000e+00 -8.775327e-03 6.255063e-06
1.375500e+00 -8.775098e-03 6.252226e-06
1.376000e+00 -8.774959e-03 6.275050e-06
1.376500e+00 -8.774729e-03 6.272539e-06
1.377000e+00 -8.774499e-03 6.270034e-06
1.377500e+00 -8.774270e-03 6.267534e-06
1.378000e+00 -8.774040e-03 6.265040e-06
1.378500e+00 -8.773811e-03 6.262552e-06
1.379000e+00 -8.773581e-03 6.260069e-06
1.379500e+00 -8.773352e-03 6.257592e-06
1.380000e+00 -8.773123e-03 6.255121e-06
1.380500e+00 -8.772893e-03 6.252655e-06
1.381000e+00 -8.772664e-03 6.250195e-06
1.381500e+00 -8.772435e-03 6.247741e-06
1.382000e+00 -8.772206e-03 6.245292e-06
1.382500e+00 -8.771977e-03 6.242849e-06
1.383000e+00 -8.771749e-03 6.241579e-06
1.383500e+00 -8.771520e-03 6.239119e-06
1.384000e+00 -8.771201e-03 6.262595e-06
1.384500e+00 -8.770973e-03 6.260122e-06
1.385000e+00 -8.770744e-03 6.257654e-06
1.385500e+00 -8.770516e-03 6.255192e-06
1.386000e+00 -8.770288e-03 6.252736e-06
1.386500e+00 -8.770060e-03 6.250285e-06
1.387000e+00 -8.769832e-03 6.247840e-06
1.387500e+00 -8.769604e-03 6.245400e-06
1.388000e+00 -8.769376e-03 6.242966e-06
1.388500e+00 -8.769148e-03 6.240537e-06
1.389000e+00 -8.768920e-03 6.238114e-06
1.389500e+00 -8.768693e-03 6.235696e-06
1.390000e+00 -8.768465e-03 6.233284e-06
1.390500e+00 -8.768238e-03 6.230878e-06
1.391000e+00 -8.768010e-03 6.228477e-06
1.391500e+00 -8.767783e-03 6.226081e-06
1.392000e+00 -8.767556e-03 6.223691e-06
1.392500e+00 -8.767236e-03 6.247822e-06
1.393000e+00 -8.767009e-03 6.245443e-06
1.393500e+00 -8.766782e-03 6.245611e-06
1.394000e+00 -8.766555e-03 6.243210e-06
1.394500e+00 -8.766328e-03 6.240815e-06
1.395000e+00 -8.765996e-03 6.222817e-06
1.395500e+00 -8.765769e-03 6.220381e-06
1.396000e+00 -8.765543e-03 6.217950e-06
1.396500e+00 -8.765316e-03 6.254211e-06
1.397000e+00 -8.765090e-03 6.251841e-06
1.397500e+00 -8.764863e-03 6.249476e-06
1.398000e+00 -8.764637e-03 6.247116e-06
1.398500e+00 -8.764411e-03 6.244762e-06
1.399000e+00 -8.764185e-03 6.242413e-06
1.399500e+00 -8.763959e-03 6.240070e-06
1.400000e+00 -8.763733e-03 6.237732e-06
1.400500e+00 -8.763601e-03 6.260809e-06
1.401000e+00 -8.763375e-03 6.258458e-06
1.401500e+00 -8.763149e-03 6.256113e-06
1.402000e+00 -8.762924e-03 6.253772e-06
1.402500e+00 -8.762698e-03 6.251438e-06
1.403000e+00 -8.762473e-03 6.249108e-06
1.403500e+00 -8.762358e-03 6.228854e-06
1.404000e+00 -8.762133e-03 6.226476e-06
1.404500e+00 -8.761908e-03 6.224104e-06
1.405000e+00 -8.761683e-03 6.221736e-06
1.405500e+00 -8.761457e-03 6.219374e-06
1.406000e+00 -8.761232e-03 6.217017e-06
1.406500e+00 -8.761007e-03 6.214666e-06
1.407000e+00 -8.760690e-03 6.193671e-06
1.407500e+00 -8.760465e-03 6.191208e-06
1.408000e+00 -8.760134e-03 6.214409e-06
1.408500e+00 -8.759909e-03 6.211934e-06
1.409000e+00 -8.759685e-03 6.255015e-06
1.409500e+00 -8.759460e-03 6.252662e-06
1.410000e+00 -8.759236e-03 6.250313e-06
1.410500e+00 -8.759012e-03 6.247970e-06
1.411000e+00 -8.758788e-03 6.245632e-06
1.411500e+00 -8.758564e-03 6.243300e-06
1.412000e+00 -8.758340e-03 6.240973e-06
1.412500e+00 -8.758116e-03 6.238651e-06
1.413000e+00 -8.757892e-03 6.236334e-06
1.413500e+00 -8.757669e-03 6.234023e-06
1.414000e+00 -8.757445e-03 6.231717e-06
1.414500e+00 -8.757222e-03 6.229417e-06
1.415000e+00 -8.756998e-03 6.227122e-06
1.415500e+00 -8.756775e-03 6.224832e-06
1.416000e+00 -8.756456e-03 6.204003e-06
1.416500e+00 -8.756331e-03 6.228192e-06
1.417000e+00 -8.756108e-03 6.225749e-06
1.417500e+00 -8.755885e-03 6.223312e-06
1.418000e+00 -8.755662e-03 6.220879e-06
1.418500e+00 -8.755439e-03 6.218451e-06
1.419000e+00 -8.755216e-03 6.216029e-06
1.419500e+00 -8.754994e-03 6.213612e-06
1.420000e+00 -8.754771e-03 6.211200e-06
1.420500e+00 -8.754355e-03 6.210186e-06
1.421000e+00 -8.754230e-03 6.234344e-06
1.421500e+00 -8.754008e-03 6.233097e-06
1.422000e+00 -8.753786e-03 6.230628e-06
1.422500e+00 -8.753564e-03 6.228165e-06
1.423000e+00 -8.753342e-03 6.225706e-06
1.423500e+00 -8.753023e-03 6.207451e-06
1.424000e+00 -8.752801e-03 6.204905e-06
1.424500e+00 -8.752697e-03 6.224420e-06
1.425000e+00 -8.752574e-03 6.248633e-06
1.425500e+00 -8.752352e-03 6.246086e-06
1.426000e+00 -8.752131e-03 6.243543e-06
1.426500e+00 -8.751910e-03 6.241005e-06
1.427000e+00 -8.751493e-03 6.240300e-06
1.427500e+00 -8.751272e-03 6.237734e-06
1.428000e+00 -8.751051e-03 6.235173e-06
1.428500e+00 -8.750830e-03 6.232617e-06
1.429000e+00 -8.750609e-03 6.230066e-06
1.429500e+00 -8.750388e-03 6.227520e-06
1.430000e+00 -8.750168e-03 6.224978e-06
1.430500e+00 -8.749947e-03 6.222442e-06
1.431000e+00 -8.749726e-03 6.219910e-06
1.431500e+00 -8.749506e-03 6.217384e-06
1.432000e+00 -8.749286e-03 6.214862e-06
1.432500e+00 -8.749065e-03 6.212346e-06
1.433000e+00 -8.748845e-03 6.209834e-06
1.433500e+00 -8.748723e-03 6.234132e-06
1.434000e+00 -8.748503e-03 6.231628e-06
1.434500e+00 -8.748283e-03 6.229129e-06
1.435000e+00 -8.748063e-03 6.226636e-06
1.435500e+00 -8.747648e-03 6.225740e-06
1.436000e+00 -8.747429e-03 6.223222e-06
1.436500e+00 -8.747209e-03 6.220710e-06
1.437000e+00 -8.746990e-03 6.218202e-06
1.437500e+00 -8.746886e-03 6.238420e-06
1.438000e+00 -8.746667e-03 6.235921e-06
1.438500e+00 -8.746448e-03 6.233426e-06
1.439000e+00 -8.746228e-03 6.231107e-06
1.439500e+00 -8.746009e-03 6.228608e-06
1.440000e+00 -8.745790e-03 6.226115e-06
1.440500e+00 -8.745571e-03 6.223627e-06
1.441000e+00 -8.745353e-03 6.221143e-06
1.441500e+00 -8.745134e-03 6.218664e-06
1.442000e+00 -8.745014e-03 6.242935e-06
1.442500e+00 -8.744795e-03 6.240464e-06
1.443000e+00 -8.744577e-03 6.237998e-06
1.443500e+00 -8.744358e-03 6.235537e-06
1.444000e+00 -8.744140e-03 6.233081e-06
1.444500e+00 -8.743921e-03 6.230630e-06
1.445000e+00 -8.743703e-03 6.228183e-06
1.445500e+00 -8.743485e-03 6.225741e-06
1.446000e+00 -8.743267e-03 6.223305e-06
1.446500e+00 -8.743049e-03 6.220873e-06
1.447000e+00 -8.742831e-03 6.218446e-06
1.447500e+00 -8.742613e-03 6.216023e-06
1.448000e+00 -8.742396e-03 6.213606e-06
1.448500e+00 -8.742178e-03 6.211193e-06
1.449000e+00 -8.741961e-03 6.208785e-06
1.449500e+00 -8.741743e-03 6.206382e-06
1.450000e+00 -8.741625e-03 6.231120e-06
1.450500e+00 -8.741407e-03 6.228682e-06
1.451000e+00 -8.741190e-03 6.226248e-06
1.451500e+00 -8.740973e-03 6.223819e-06
1.452000e+00 -8.740755e-03 6.221395e-06
1.452500e+00 -8.740538e-03 6.218975e-06
1.453000e+00 -8.740321e-03 6.216561e-06
1.453500e+00 -8.740104e-03 6.214151e-06
1.454000e+00 -8.739887e-03 6.211746e-06
1.454500e+00 -8.739671e-03 6.209346e-06
1.455000e+00 -8.739454e-03 6.206950e-06
1.455500e+00 -8.739237e-03 6.204559e-06
1.456000e+00 -8.739021e-03 6.202173e-06
1.456500e+00 -8.738804e-03 6.199792e-06
1.457000e+00 -8.738588e-03 6.197416e-06
1.457500e+00 -8.738372e-03 6.195044e-06
1.458000e+00 -8.738256e-03 6.218396e-06
1.458500e+00 -8.738039e-03 6.215996e-06
1.459000e+00 -8.737823e-03 6.213601e-06
1.459500e+00 -8.737607e-03 6.211211e-06
1.460000e+00 -8.737275e-03 6.235444e-06
1.460500e+00 -8.737060e-03 6.233044e-06
1.461000e+00 -8.736844e-03 6.230650e-06
1.461500e+00 -8.736628e-03 6.228260e-06
1.462000e+00 -8.736413e-03 6.225875e-06
1.462500e+00 -8.736297e-03 6.199932e-06
1.463000e+00 -8.735983e-03 6.225672e-06
1.463500e+00 -8.735767e-03 6.223125e-06
1.464000e+00 -8.735552e-03 6.220582e-06
1.464500e+00 -8.735337e-03 6.218044e-06
1.465000e+00 -8.735122e-03 6.215510e-06
1.465500e+00 -8.734907e-03 6.212981e-06
1.466000e+00 -8.734890e-03 6.208314e-06
1.466500e+00 -8.734674e-03 6.205784e-06
1.467000e+00 -8.734362e-03 6.231389e-06
1.467500e+00 -8.734147e-03 6.228842e-06
1.468000e+00 -8.733932e-03 6.226300e-06
1.468500e+00 -8.733717e-03 6.223763e-06
1.469000e+00 -8.733503e-03 6.221230e-06
1.469500e+00 -8.733288e-03 6.218701e-06
1.470000e+00 -8.733074e-03 6.216178e-06
1.470500e+00 -8.732859e-03 6.213658e-06
1.471000e+00 -8.732645e-03 6.211144e-06
1.471500e+00 -8.732431e-03 6.208634e-06
1.472000e+00 -8.732217e-03 6.206128e-06
1.472500e+00 -8.732003e-03 6.203112e-06
1.473000e+00 -8.731789e-03 6.200586e-06
1.473500e+00 -8.731575e-03 6.198064e-06
1.474000e+00 -8.731361e-03 6.195547e-06
1.474500e+00 -8.731246e-03 6.219787e-06
1.475000e+00 -8.731032e-03 6.217276e-06
1.475500e+00 -8.730819e-03 6.214770e-06
1.476000e+00 -8.730605e-03 6.212269e-06
1.476500e+00 -8.730391e-03 6.209772e-06
1.477000e+00 -8.730178e-03 6.207280e-06
1.477500e+00 -8.729965e-03 6.204792e-06
1.478000e+00 -8.729751e-03 6.202309e-06
1.478500e+00 -8.729538e-03 6.199831e-06
1.479000e+00 -8.729325e-03 6.197357e-06
1.479500e+00 -8.729112e-03 6.194887e-06
1.480000e+00 -8.728899e-03 6.192423e-06
1.480500e+00 -8.728686e-03 6.189962e-06
1.481000e+00 -8.728473e-03 6.187507e-06
1.481500e+00 -8.728261e-03 6.185056e-06
1.482000e+00 -8.728048e-03 6.182609e-06
1.482500e+00 -8.727938e-03 6.207915e-06
1.483000e+00 -8.727606e-03 6.232187e-06
1.483500e+00 -8.727394e-03 6.229717e-06
1.484000e+00 -8.727181e-03 6.227251e-06
1.484500e+00 -8.726969e-03 6.224789e-06
1.485000e+00 -8.726757e-03 6.222332e-06
1.485500e+00 -8.726545e-03 6.219880e-06
1.486000e+00 -8.726333e-03 6.217432e-06
1.486500e+00 -8.726121e-03 6.214989e-06
1.487000e+00 -8.725909e-03 6.212550e-06
1.487500e+00 -8.725697e-03 6.210116e-06
1.488000e+00 -8.725485e-03 6.207686e-06
1.488500e+00 -8.725274e-03 6.205261e-06
1.489000e+00 -8.725062e-03 6.202841e-06
1.489500e+00 -8.724851e-03 6.200425e-06
1.490000e+00 -8.724639e-03 6.198014e-06
1.490500e+00 -8.724428e-03 6.195607e-06
1.491000e+00 -8.724217e-03 6.193204e-06
1.491500e+00 -8.724006e-03 6.190807e-06
1.492000e+00 -8.723688e-03 6.218809e-06
1.492500e+00 -8.723478e-03 6.216406e-06
1.493000e+00 -8.723267e-03 6.214009e-06
1.493500e+00 -8.723056e-03 6.211615e-06
1.494000e+00 -8.722845e-03 6.209227e-06
1.494500e+00 -8.722634e-03 6.206842e-06
1.495000e+00 -8.722424e-03 6.204463e-06
1.495500e+00 -8.722213e-03 6.202088e-06
1.496000e+00 -8.722003e-03 6.199717e-06
1.496500e+00 -8.721793e-03 6.197351e-06
1.497000e+00 -8.721582e-03 6.194989e-06
1.497500e+00 -8.721372e-03 6.192632e-06
1.498000e+00 -8.721162e-03 6.190279e-06
1.498500e+00 -8.720952e-03 6.187931e-06
1.499000e+00 -8.720742e-03 6.185587e-06
1.499500e+00 -8.720532e-03 6.183248e-06
1.500000e+00 -8.720323e-03 6.180913e-06
1.500500e+00 -8.720113e-03 6.178583e-06
1.501000e+00 -8.719903e-03 6.176257e-06
1.501500e+00 -8.719585e-03 6.205383e-06
1.502000e+00 -8.719506e-03 6.224183e-06
1.502500e+00 -8.719296e-03 6.221821e-06
1.503000e+00 -8.719087e-03 6.219464e-06
1.503500e+00 -8.718878e-03 6.217111e-06
1.504000e+00 -8.718669e-03 6.214763e-06
1.504500e+00 -8.718460e-03 6.212419e-06
1.505000e+00 -8.718251e-03 6.210080e-06
1.505500e+00 -8.718042e-03 6.207745e-06
1.506000e+00 -8.717833e-03 6.205415e-06
1.506500e+00 -8.717624e-03 6.203089e-06
1.507000e+00 -8.717415e-03 6.200768e-06
1.507500e+00 -8.717207e-03 6.198451e-06
1.508000e+00 -8.716998e-03 6.196139e-06
1.508500e+00 -8.716790e-03 6.193832e-06
1.509000e+00 -8.716581e-03 6.191528e-06
1.509500e+00 -8.716373e-03 6.189230e-06
1.510000e+00 -8.716165e-03 6.186936e-06
1.510500e+00 -8.715957e-03 6.184646e-06
1.511000e+00 -8.715748e-03 6.182361e-06
1.511500e+00 -8.715432e-03 6.211241e-06
1.512000e+00 -8.715224e-03 6.208944e-06
1.512500e+00 -8.715016e-03 6.206651e-06
1.513000e+00 -8.714809e-03 6.204363e-06
1.513500e+00 -8.714601e-03 6.202079e-06
1.514000e+00 -8.714393e-03 6.199800e-06
1.514500e+00 -8.714186e-03 6.197525e-06
1.515000e+00 -8.713978e-03 6.195255e-06
1.515500e+00 -8.713771e-03 6.192989e-06
1.516000e+00 -8.713564e-03 6.190727e-06
1.516500e+00 -8.713357e-03 6.188470e-06
1.517000e+00 -8.713150e-03 6.186218e-06
1.517500e+00 -8.712943e-03 6.183970e-06
1.518000e+00 -8.712736e-03 6.181726e-06
1.518500e+00 -8.712529e-03 6.179487e-06
1.519000e+00 -8.712322e-03 6.177252e-06
1.519500e+00 -8.712115e-03 6.175022e-06
1.520000e+00 -8.711909e-03 6.172797e-06
1.520500e+00 -8.711702e-03 6.170575e-06
1.521000e+00 -8.711607e-03 6.198432e-06
1.521500e+00 -8.711401e-03 6.196206e-06
1.522000e+00 -8.711195e-03 6.193985e-06
1.522500e+00 -8.710988e-03 6.191768e-06
1.523000e+00 -8.710782e-03 6.189555e-06
1.523500e+00 -8.710576e-03 6.187347e-06
1.524000e+00 -8.710370e-03 6.185143e-06
1.524500e+00 -8.710164e-03 6.182943e-06
1.525000e+00 -8.709958e-03 6.180748e-06
1.525500e+00 -8.709752e-03 6.178558e-06
1.526000e+00 -8.709547e-03 6.176372e-06
1.526500e+00 -8.709220e-03 6.200967e-06
1.527000e+00 -8.709014e-03 6.198795e-06
1.527500e+00 -8.708808e-03 6.196628e-06
1.528000e+00 -8.708603e-03 6.194465e-06
1.528500e+00 -8.708398e-03 6.192307e-06
1.529000e+00 -8.708192e-03 6.190152e-06
1.529500e+00 -8.707987e-03 6.188003e-06
1.530000e+00 -8.707782e-03 6.185857e-06
1.530500e+00 -8.707577e-03 6.183716e-06
1.531000e+00 -8.707372e-03 6.181580e-06
1.531500e+00 -8.707167e-03 6.179448e-06
1.532000e+00 -8.706852e-03 6.209546e-06
1.532500e+00 -8.706648e-03 6.207385e-06
1.533000e+00 -8.706443e-03 6.205228e-06
1.533500e+00 -8.706239e-03 6.203077e-06
1.534000e+00 -8.706034e-03 6.200929e-06
1.534500e+00 -8.705830e-03 6.198786e-06
1.535000e+00 -8.705626e-03 6.196648e-06
1.535500e+00 -8.705422e-03 6.194513e-06
1.536000e+00 -8.705217e-03 6.192384e-06
1.536500e+00 -8.705013e-03 6.190258e-06
1.537000e+00 -8.704921e-03 6.159586e-06
1.537500e+00 -8.704717e-03 6.157282e-06
1.538000e+00 -8.704513e-03 6.154982e-06
1.538500e+00 -8.704310e-03 6.152686e-06
1.539000e+00 -8.704106e-03 6.150395e-06
1.539500e+00 -8.703902e-03 6.148107e-06
1.540000e+00 -8.703587e-03 6.177968e-06
1.540500e+00 -8.703383e-03 6.175661e-06
1.541000e+00 -8.703180e-03 6.173359e-06
1.541500e+00 -8.702977e-03 6.171060e-06
1.542000e+00 -8.702774e-03 6.168766e-06
1.542500e+00 -8.702684e-03 6.196776e-06
1.543000e+00 -8.702481e-03 6.194469e-06
1.543500e+00 -8.702278e-03 6.192166e-06
1.544000e+00 -8.702075e-03 6.189867e-06
1.544500e+00 -8.701872e-03 6.187572e-06
1.545000e+00 -8.701669e-03 6.185281e-06
1.545500e+00 -8.701466e-03 6.182994e-06
1.546000e+00 -8.701041e-03 6.183265e-06
1.546500e+00 -8.700839e-03 6.181052e-06
1.547000e+00 -8.700636e-03 6.178745e-06
1.547500e+00 -8.700434e-03 6.176442e-06
1.548000e+00 -8.700232e-03 6.174143e-06
1.548500e+00 -8.700030e-03 6.171848e-06
1.549000e+00 -8.699828e-03 6.169558e-06
1.549500e+00 -8.699626e-03 6.167271e-06
1.550000e+00 -8.699425e-03 6.164989e-06
1.550500e+00 -8.699350e-03 6.185745e-06
1.551000e+00 -8.699148e-03 6.183456e-06
1.551500e+00 -8.698947e-03 6.181171e-06
1.552000e+00 -8.698745e-03 6.178890e-06
1.552500e+00 -8.698655e-03 6.206472e-06
1.553000e+00 -8.698454e-03 6.204179e-06
1.553500e+00 -8.698252e-03 6.201890e-06
1.554000e+00 -8.698051e-03 6.199605e-06
1.554500e+00 -8.697850e-03 6.197324e-06
1.555000e+00 -8.697649e-03 6.195047e-06
1.555500e+00 -8.708284e-03 6.198373e-06
1.556000e+00 -8.708078e-03 6.195645e-06
1.556500e+00 -8.707873e-03 6.192922e-06
1.557000e+00 -8.707668e-03 6.190204e-06
1.557500e+00 -8.707463e-03 6.187490e-06
1.558000e+00 -8.707258e-03 6.184780e-06
1.558500e+00 -8.707053e-03 6.182075e-06
1.559000e+00 -8.706848e-03 6.179375e-06
1.559500e+00 -8.706644e-03 6.176679e-06
1.560000e+00 -8.706439e-03 6.173987e-06
1.560500e+00 -8.706234e-03 6.171300e-06
1.561000e+00 -8.706030e-03 6.168618e-06
1.561500e+00 -8.705825e-03 6.165940e-06
1.562000e+00 -8.705621e-03 6.163266e-06
1.562500e+00 -8.705306e-03 6.140655e-06
1.563000e+00 -8.705102e-03 6.191133e-06
1.563500e+00 -8.704898e-03 6.188430e-06
1.564000e+00 -8.704695e-03 6.185732e-06
1.564500e+00 -8.704491e-03 6.183038e-06
1.565000e+00 -8.704287e-03 6.180349e-06
1.565500e+00 -8.704083e-03 6.177665e-06
1.566000e+00 -8.703880e-03 6.174985e-06
1.566500e+00 -8.703676e-03 6.172310e-06
1.567000e+00 -8.703473e-03 6.169639e-06
1.567500e+00 -8.703385e-03 6.143032e-06
1.568000e+00 -8.703181e-03 6.140260e-06
1.568500e+00 -8.702978e-03 6.137493e-06
1.569000e+00 -8.702775e-03 6.134731e-06
1.569500e+00 -8.702572e-03 6.131973e-06
1.570000e+00 -8.702368e-03 6.129220e-06
1.570500e+00 -8.702165e-03 6.126471e-06
1.571000e+00 -8.701818e-03 6.157386e-06
1.571500e+00 -8.701732e-03 6.185388e-06
1.572000e+00 -8.701529e-03 6.182606e-06
1.572500e+00 -8.701326e-03 6.179829e-06
1.573000e+00 -8.701124e-03 6.177057e-06
1.573500e+00 -8.700921e-03 6.174288e-06
1.574000e+00 -8.700719e-03 6.171525e-06
1.574500e+00 -8.700516e-03 6.168765e-06
1.575000e+00 -8.700199e-03 6.198780e-06
1.575500e+00 -8.699997e-03 6.196030e-06
1.576000e+00 -8.699795e-03 6.193284e-06
1.576500e+00 -8.699593e-03 6.190543e-06
1.577000e+00 -8.699391e-03 6.187806e-06
1.577500e+00 -8.699189e-03 6.185074e-06
1.578000e+00 -8.698987e-03 6.182346e-06
1.578500e+00 -8.698785e-03 6.179623e-06
1.579000e+00 -8.698583e-03 6.176904e-06
1.579500e+00 -8.698382e-03 6.174190e-06
1.580000e+00 -8.698180e-03 6.171480e-06
1.580500e+00 -8.697979e-03 6.168774e-06
1.581000e+00 -8.697777e-03 6.166073e-06
1.581500e+00 -8.697576e-03 6.163376e-06
1.582000e+00 -8.697374e-03 6.160684e-06
1.582500e+00 -8.697173e-03 6.157996e-06
1.583000e+00 -8.696972e-03 6.155313e-06
1.583500e+00 -8.696771e-03 6.152634e-06
1.584000e+00 -8.696688e-03 6.180026e-06
1.584500e+00 -8.696487e-03 6.177319e-06
1.585000e+00 -8.696286e-03 6.174617e-06
1.585500e+00 -8.696085e-03 6.171919e-06
1.586000e+00 -8.695884e-03 6.169226e-06
1.586500e+00 -8.695683e-03 6.166537e-06
1.587000e+00 -8.695483e-03 6.163852e-06
1.587500e+00 -8.695282e-03 6.161172e-06
1.588000e+00 -8.695082e-03 6.158497e-06
1.588500e+00 -8.694881e-03 6.155826e-06
1.589000e+00 -8.694840e-03 6.184433e-06
1.589500e+00 -8.694640e-03 6.181767e-06
1.590000e+00 -8.694440e-03 6.179105e-06
1.590500e+00 -8.694240e-03 6.176448e-06
1.591000e+00 -8.694040e-03 6.173795e-06
1.591500e+00 -8.693840e-03 6.171147e-06
1.592000e+00 -8.693640e-03 6.168503e-06
1.592500e+00 -8.693440e-03 6.165863e-06
1.593000e+00 -8.693240e-03 6.163228e-06
1.593500e+00 -8.693040e-03 6.160597e-06
1.594000e+00 -8.692841e-03 6.157971e-06
1.594500e+00 -8.692526e-03 6.190661e-06
1.595000e+00 -8.692327e-03 6.187996e-06
1.595500e+00 -8.692128e-03 6.185336e-06
1.596000e+00 -8.691929e-03 6.182681e-06
1.596500e+00 -8.691730e-03 6.180030e-06
1.597000e+00 -8.691530e-03 6.177383e-06
1.597500e+00 -8.691332e-03 6.174741e-06
1.598000e+00 -8.691133e-03 6.172103e-06
1.598500e+00 -8.690934e-03 6.169470e-06
1.599000e+00 -8.690735e-03 6.166842e-06
1.599500e+00 -8.690536e-03 6.164217e-06
1.600000e+00 -8.690338e-03 6.161598e-06
1.600500e+00 -8.690139e-03 6.158982e-06
1.601000e+00 -8.689941e-03 6.156372e-06
1.601500e+00 -8.689743e-03 6.153765e-06
1.602000e+00 -8.689544e-03 6.151163e-06
1.602500e+00 -8.689346e-03 6.148566e-06
1.603000e+00 -8.689148e-03 6.145973e-06
1.603500e+00 -8.689071e-03 6.173541e-06
1.604000e+00 -8.688873e-03 6.170918e-06
1.604500e+00 -8.688675e-03 6.168299e-06
1.605000e+00 -8.688477e-03 6.165685e-06
1.605500e+00 -8.688279e-03 6.163075e-06
1.606000e+00 -8.688081e-03 6.160470e-06
1.606500e+00 -8.687884e-03 6.157870e-06
1.607000e+00 -8.687686e-03 6.155273e-06
1.607500e+00 -8.687488e-03 6.152682e-06
1.608000e+00 -8.687291e-03 6.150095e-06
1.608500e+00 -8.687093e-03 6.147512e-06
1.609000e+00 -8.686896e-03 6.144934e-06
1.609500e+00 -8.686699e-03 6.142360e-06
1.610000e+00 -8.686501e-03 6.139791e-06
1.610500e+00 -8.686304e-03 6.137226e-06
1.611000e+00 -8.686107e-03 6.134666e-06
1.611500e+00 -8.685910e-03 6.132110e-06
1.612000e+00 -8.685713e-03 6.129559e-06
1.612500e+00 -8.685516e-03 6.127012e-06
1.613000e+00 -8.685319e-03 6.124470e-06
1.613500e+00 -8.685123e-03 6.121932e-06
1.614000e+00 -8.684771e-03 6.160075e-06
1.614500e+00 -8.684454e-03 6.192442e-06
1.615000e+00 -8.684258e-03 6.189852e-06
1.615500e+00 -8.684062e-03 6.187266e-06
1.616000e+00 -8.683866e-03 6.184685e-06
1.616500e+00 -8.683670e-03 6.182109e-06
1.617000e+00 -8.683474e-03 6.179536e-06
1.617500e+00 -8.683278e-03 6.176969e-06
1.618000e+00 -8.683082e-03 6.174406e-06
1.618500e+00 -8.682886e-03 6.171847e-06
1.619000e+00 -8.682691e-03 6.169293e-06
1.619500e+00 -8.682495e-03 6.166743e-06
1.620000e+00 -8.682299e-03 6.164198e-06
1.620500e+00 -8.682104e-03 6.161658e-06
1.621000e+00 -8.681909e-03 6.159121e-06
1.621500e+00 -8.681713e-03 6.156590e-06
1.622000e+00 -8.681518e-03 6.154063e-06
1.622500e+00 -8.681323e-03 6.151540e-06
1.623000e+00 -8.681128e-03 6.149022e-06
1.623500e+00 -8.680933e-03 6.146508e-06
1.624000e+00 -8.680738e-03 6.143999e-06
1.624500e+00 -8.680543e-03 6.141494e-06
1.625000e+00 -8.680348e-03 6.139441e-06
1.625500e+00 -8.680031e-03 6.172738e-06
1.626000e+00 -8.679837e-03 6.171081e-06
1.626500e+00 -8.679642e-03 6.169429e-06
1.627000e+00 -8.679448e-03 6.167780e-06
1.627500e+00 -8.679254e-03 6.166135e-06
1.628000e+00 -8.679059e-03 6.164494e-06
1.628500e+00 -8.678865e-03 6.162906e-06
1.629000e+00 -8.678671e-03 6.161265e-06
1.629500e+00 -8.678477e-03 6.159629e-06
1.630000e+00 -8.678283e-03 6.157996e-06
1.630500e+00 -8.678089e-03 6.156367e-06
1.631000e+00 -8.677895e-03 6.154742e-06
1.631500e+00 -8.677701e-03 6.153121e-06
1.632000e+00 -8.677508e-03 6.151504e-06
1.632500e+00 -8.677314e-03 6.149890e-06
1.633000e+00 -8.677120e-03 6.148281e-06
1.633500e+00 -8.676927e-03 6.146676e-06
1.634000e+00 -8.676734e-03 6.145074e-06
1.634500e+00 -8.676540e-03 6.143477e-06
1.635000e+00 -8.676347e-03 6.141883e-06
1.635500e+00 -8.676154e-03 6.140293e-06
1.636000e+00 -8.675961e-03 6.138707e-06
1.636500e+00 -8.675768e-03 6.137125e-06
1.637000e+00 -8.675454e-03 6.170191e-06
1.637500e+00 -8.675261e-03 6.168599e-06
1.638000e+00 -8.675068e-03 6.167011e-06
1.638500e+00 -8.674875e-03 6.165426e-06
1.639000e+00 -8.674683e-03 6.163846e-06
1.639500e+00 -8.674490e-03 6.162270e-06
1.640000e+00 -8.674297e-03 6.160697e-06
1.640500e+00 -8.674105e-03 6.159128e-06
1.641000e+00 -8.673913e-03 6.157564e-06
1.641500e+00 -8.673720e-03 6.156003e-06
1.642000e+00 -8.673528e-03 6.154446e-06
1.642500e+00 -8.673336e-03 6.152893e-06
1.643000e+00 -8.673144e-03 6.151344e-06
1.643500e+00 -8.672952e-03 6.149798e-06
1.644000e+00 -8.672760e-03 6.148257e-06
1.644500e+00 -8.672568e-03 6.146719e-06
1.645000e+00 -8.672376e-03 6.145186e-06
1.645500e+00 -8.672185e-03 6.143656e-06
1.646000e+00 -8.671993e-03 6.142130e-06
1.646500e+00 -8.671802e-03 6.140608e-06
1.647000e+00 -8.671610e-03 6.139089e-06
1.647500e+00 -8.671419e-03 6.137575e-06
1.648000e+00 -8.671352e-03 6.169181e-06
1.648500e+00 -8.671161e-03 6.167669e-06
1.649000e+00 -8.670970e-03 6.166160e-06
1.649500e+00 -8.670779e-03 6.164655e-06
1.650000e+00 -8.670588e-03 6.163154e-06
1.650500e+00 -8.670397e-03 6.161657e-06
1.651000e+00 -8.670206e-03 6.160164e-06
1.651500e+00 -8.670015e-03 6.158674e-06
1.652000e+00 -8.669824e-03 6.157188e-06
1.652500e+00 -8.669633e-03 6.155707e-06
1.653000e+00 -8.669443e-03 6.154229e-06
1.653500e+00 -8.669252e-03 6.152755e-06
1.654000e+00 -8.669062e-03 6.151284e-06
1.654500e+00 -8.668871e-03 6.149818e-06
1.655000e+00 -8.668684e-03 6.145538e-06
1.655500e+00 -8.668494e-03 6.144041e-06
1.656000e+00 -8.668304e-03 6.142549e-06
1.656500e+00 -8.668113e-03 6.141060e-06
1.657000e+00 -8.667923e-03 6.139575e-06
1.657500e+00 -8.667733e-03 6.138094e-06
1.658000e+00 -8.667668e-03 6.169194e-06
1.658500e+00 -8.667478e-03 6.167686e-06
1.659000e+00 -8.667288e-03 6.166183e-06
1.659500e+00 -8.667098e-03 6.164683e-06
1.660000e+00 -8.666908e-03 6.163187e-06
1.660500e+00 -8.666718e-03 6.161695e-06
1.661000e+00 -8.666529e-03 6.160207e-06
1.661500e+00 -8.666339e-03 6.158722e-06
1.662000e+00 -8.666149e-03 6.157242e-06
1.662500e+00 -8.665960e-03 6.155766e-06
1.663000e+00 -8.665770e-03 6.154293e-06
1.663500e+00 -8.665581e-03 6.152825e-06
1.664000e+00 -8.665392e-03 6.151360e-06
1.664500e+00 -8.665202e-03 6.149900e-06
1.665000e+00 -8.665013e-03 6.148443e-06
1.665500e+00 -8.664824e-03 6.146990e-06
1.666000e+00 -8.664635e-03 6.145541e-06
1.666500e+00 -8.664446e-03 6.144096e-06
1.667000e+00 -8.664257e-03 6.142655e-06
1.667500e+00 -8.664068e-03 6.141218e-06
1.668000e+00 -8.663880e-03 6.139784e-06
1.668500e+00 -8.663691e-03 6.138355e-06
1.669000e+00 -8.663502e-03 6.136929e-06
1.669500e+00 -8.663439e-03 6.168564e-06
1.670000e+00 -8.663125e-03 6.134090e-06
1.670500e+00 -8.662814e-03 6.167949e-06
1.671000e+00 -8.662626e-03 6.166508e-06
1.671500e+00 -8.662438e-03 6.165071e-06
1.672000e+00 -8.662250e-03 6.163638e-06
1.672500e+00 -8.662062e-03 6.162208e-06
1.673000e+00 -8.661874e-03 6.160783e-06
1.673500e+00 -8.661686e-03 6.159361e-06
1.674000e+00 -8.661498e-03 6.157944e-06
1.674500e+00 -8.661310e-03 6.156530e-06
1.675000e+00 -8.661123e-03 6.155120e-06
1.675500e+00 -8.660935e-03 6.153714e-06
1.676000e+00 -8.660748e-03 6.152312e-06
1.676500e+00 -8.660560e-03 6.150914e-06
1.677000e+00 -8.660375e-03 6.148103e-06
1.677500e+00 -8.660188e-03 6.146699e-06
1.678000e+00 -8.660000e-03 6.145298e-06
1.678500e+00 -8.659813e-03 6.143901e-06
1.679000e+00 -8.659626e-03 6.142508e-06
1.679500e+00 -8.659439e-03 6.141119e-06
1.680000e+00 -8.659252e-03 6.139734e-06
1.680500e+00 -8.659065e-03 6.138353e-06
1.681000e+00 -8.658878e-03 6.136976e-06
1.681500e+00 -8.658691e-03 6.135602e-06
1.682000e+00 -8.658504e-03 6.134233e-06
1.682500e+00 -8.658197e-03 6.110764e-06
1.683000e+00 -8.658010e-03 6.166816e-06
1.683500e+00 -8.657824e-03 6.165417e-06
1.684000e+00 -8.657638e-03 6.164022e-06
1.684500e+00 -8.657451e-03 6.162631e-06
1.685000e+00 -8.657265e-03 6.161244e-06
1.685500e+00 -8.657204e-03 6.134580e-06
1.686000e+00 -8.657297e-03 6.139915e-06
1.686500e+00 -8.657111e-03 6.138300e-06
1.687000e+00 -8.656925e-03 6.136689e-06
1.687500e+00 -8.656739e-03 6.135081e-06
1.688000e+00 -8.656553e-03 6.133477e-06
1.688500e+00 -8.656367e-03 6.131877e-06
1.689000e+00 -8.656181e-03 6.130280e-06
1.689500e+00 -8.655995e-03 6.128687e-06
1.690000e+00 -8.655810e-03 6.127097e-06
1.690500e+00 -8.655624e-03 6.125511e-06
1.691000e+00 -8.655439e-03 6.123929e-06
1.691500e+00 -8.655253e-03 6.122350e-06
1.692000e+00 -8.655231e-03 6.148012e-06
1.692500e+00 -8.655045e-03 6.146426e-06
1.693000e+00 -8.654860e-03 6.144844e-06
1.693500e+00 -8.654675e-03 6.143265e-06
1.694000e+00 -8.654489e-03 6.141690e-06
1.694500e+00 -8.654304e-03 6.140118e-06
1.695000e+00 -8.654119e-03 6.138550e-06
1.695500e+00 -8.653934e-03 6.136986e-06
1.696000e+00 -8.653749e-03 6.135425e-06
1.696500e+00 -8.653691e-03 6.167270e-06
1.697000e+00 -8.653507e-03 6.165699e-06
1.697500e+00 -8.653322e-03 6.164132e-06
1.698000e+00 -8.653137e-03 6.162568e-06
1.698500e+00 -8.652953e-03 6.161007e-06
1.699000e+00 -8.652768e-03 6.159450e-06
1.699500e+00 -8.652583e-03 6.157897e-06
1.700000e+00 -8.652239e-03 6.129488e-06
1.700500e+00 -8.652054e-03 6.127956e-06
1.701000e+00 -8.651870e-03 6.126428e-06
1.701500e+00 -8.651686e-03 6.124903e-06
1.702000e+00 -8.651502e-03 6.123382e-06
1.702500e+00 -8.651318e-03 6.121864e-06
1.703000e+00 -8.651134e-03 6.120350e-06
1.703500e+00 -8.650951e-03 6.118840e-06
1.704000e+00 -8.650767e-03 6.117333e-06
1.704500e+00 -8.650583e-03 6.115829e-06
1.705000e+00 -8.650400e-03 6.114330e-06
1.705500e+00 -8.650216e-03 6.112833e-06
1.706000e+00 -8.639980e-03 6.112944e-06
1.706500e+00 -8.639801e-03 6.110851e-06
1.707000e+00 -8.639621e-03 6.108763e-06
1.707500e+00 -8.639442e-03 6.106677e-06
1.708000e+00 -8.639392e-03 6.138353e-06
1.708500e+00 -8.639213e-03 6.136248e-06
1.709000e+00 -8.639033e-03 6.134147e-06
1.709500e+00 -8.638854e-03 6.132049e-06
1.710000e+00 -8.638675e-03 6.129955e-06
1.710500e+00 -8.638496e-03 6.127864e-06
1.711000e+00 -8.638317e-03 6.125777e-06
1.711500e+00 -8.638138e-03 6.123693e-06
1.712000e+00 -8.637959e-03 6.121612e-06
1.712500e+00 -8.637781e-03 6.119535e-06
1.713000e+00 -8.637602e-03 6.117462e-06
1.713500e+00 -8.637423e-03 6.115392e-06
1.714000e+00 -8.637245e-03 6.113326e-06
1.714500e+00 -8.637066e-03 6.111263e-06
1.715000e+00 -8.636888e-03 6.109203e-06
1.715500e+00 -8.636709e-03 6.107147e-06
1.716000e+00 -8.636531e-03 6.105095e-06
1.716500e+00 -8.636492e-03 6.130728e-06
1.717000e+00 -8.636314e-03 6.128686e-06
1.717500e+00 -8.636136e-03 6.126648e-06
1.718000e+00 -8.635958e-03 6.124613e-06
1.718500e+00 -8.635780e-03 6.122582e-06
1.719000e+00 -8.635602e-03 6.120554e-06
1.719500e+00 -8.635424e-03 6.118530e-06
1.720000e+00 -8.635247e-03 6.116509e-06
1.720500e+00 -8.635069e-03 6.114491e-06
1.721000e+00 -8.634767e-03 6.149474e-06
1.721500e+00 -8.634590e-03 6.147422e-06
1.722000e+00 -8.634412e-03 6.145372e-06
1.722500e+00 -8.634235e-03 6.143327e-06
1.723000e+00 -8.634058e-03 6.141284e-06
1.723500e+00 -8.633881e-03 6.139246e-06
1.724000e+00 -8.633704e-03 6.137210e-06
1.724500e+00 -8.633527e-03 6.135178e-06
1.725000e+00 -8.633350e-03 6.133150e-06
1.725500e+00 -8.633173e-03 6.131125e-06
1.726000e+00 -8.632996e-03 6.129104e-06
1.726500e+00 -8.632819e-03 6.127086e-06
1.727000e+00 -8.632642e-03 6.125072e-06
1.727500e+00 -8.632466e-03 6.123061e-06
1.728000e+00 -8.632289e-03 6.121054e-06
1.728500e+00 -8.632113e-03 6.119050e-06
1.729000e+00 -8.631936e-03 6.117049e-06
1.729500e+00 -8.631760e-03 6.115052e-06
1.730000e+00 -8.631584e-03 6.113059e-06
1.730500e+00 -8.631407e-03 6.111069e-06
1.731000e+00 -8.631231e-03 6.109082e-06
1.731500e+00 -8.631055e-03 6.107099e-06
1.732000e+00 -8.630879e-03 6.105119e-06
1.732500e+00 -8.630830e-03 6.135396e-06
1.733000e+00 -8.630654e-03 6.133389e-06
1.733500e+00 -8.630478e-03 6.131386e-06
1.734000e+00 -8.630302e-03 6.129386e-06
1.734500e+00 -8.630126e-03 6.127390e-06
1.735000e+00 -8.629950e-03 6.125397e-06
1.735500e+00 -8.629775e-03 6.123407e-06
1.736000e+00 -8.629599e-03 6.121422e-06
1.736500e+00 -8.629424e-03 6.119439e-06
1.737000e+00 -8.629248e-03 6.117461e-06
1.737500e+00 -8.629073e-03 6.115485e-06
1.738000e+00 -8.628897e-03 6.113513e-06
1.738500e+00 -8.628722e-03 6.111545e-06
1.739000e+00 -8.628547e-03 6.109580e-06
1.739500e+00 -8.628371e-03 6.107619e-06
1.740000e+00 -8.628196e-03 6.105661e-06
1.740500e+00 -8.628021e-03 6.103707e-06
1.741000e+00 -8.627846e-03 6.101756e-06
1.741500e+00 -8.627671e-03 6.099808e-06
1.742000e+00 -8.627496e-03 6.097864e-06
1.742500e+00 -8.627322e-03 6.095924e-06
1.743000e+00 -8.627147e-03 6.093986e-06
1.743500e+00 -8.626972e-03 6.092053e-06
1.744000e+00 -8.626798e-03 6.090123e-06
1.744500e+00 -8.626623e-03 6.088196e-06
1.745000e+00 -8.626449e-03 6.086273e-06
1.745500e+00 -8.626559e-03 6.146028e-06
1.746000e+00 -8.626385e-03 6.144057e-06
1.746500e+00 -8.626210e-03 6.142090e-06
1.747000e+00 -8.626036e-03 6.140126e-06
1.747500e+00 -8.625862e-03 6.138165e-06
1.748000e+00 -8.625687e-03 6.136208e-06
1.748500e+00 -8.625513e-03 6.134254e-06
1.749000e+00 -8.625339e-03 6.132304e-06
1.749500e+00 -8.625165e-03 6.130358e-06
1.750000e+00 -8.624991e-03 6.128415e-06
1.750500e+00 -8.624817e-03 6.126475e-06
1.751000e+00 -8.624643e-03 6.124539e-06
1.751500e+00 -8.624469e-03 6.122607e-06
1.752000e+00 -8.624295e-03 6.120678e-06
1.752500e+00 -8.624121e-03 6.118752e-06
1.753000e+00 -8.623948e-03 6.116830e-06
1.753500e+00 -8.623774e-03 6.114912e-06
1.754000e+00 -8.623600e-03 6.112997e-06
1.754500e+00 -8.623427e-03 6.111085e-06
1.755000e+00 -8.623254e-03 6.109177e-06
1.755500e+00 -8.623080e-03 6.107273e-06
1.756000e+00 -8.622907e-03 6.105371e-06
1.756500e+00 -8.622734e-03 6.103474e-06
1.757000e+00 -8.622561e-03 6.101580e-06
1.757500e+00 -8.622387e-03 6.099689e-06
1.758000e+00 -8.622214e-03 6.097802e-06
1.758500e+00 -8.622041e-03 6.095918e-06
1.759000e+00 -8.621869e-03 6.094038e-06
1.759500e+00 -8.621696e-03 6.092161e-06
1.760000e+00 -8.621523e-03 6.090288e-06
1.760500e+00 -8.621222e-03 6.126126e-06
1.761000e+00 -8.621188e-03 6.096809e-06
1.761500e+00 -8.621016e-03 6.094775e-06
1.762000e+00 -8.620843e-03 6.092744e-06
1.762500e+00 -8.620671e-03 6.090716e-06
1.763000e+00 -8.620499e-03 6.088691e-06
1.763500e+00 -8.620326e-03 6.086670e-06
1.764000e+00 -8.620154e-03 6.084652e-06
1.764500e+00 -8.619982e-03 6.082638e-06
1.765000e+00 -8.619810e-03 6.083541e-06
1.765500e+00 -8.619638e-03 6.081510e-06
1.766000e+00 -8.619466e-03 6.079482e-06
1.766500e+00 -8.619294e-03 6.077457e-06
1.767000e+00 -8.619122e-03 6.075436e-06
1.767500e+00 -8.618950e-03 6.073417e-06
1.768000e+00 -8.618779e-03 6.071403e-06
1.768500e+00 -8.618607e-03 6.069391e-06
1.769000e+00 -8.618435e-03 6.067383e-06
1.769500e+00 -8.618264e-03 6.065378e-06
1.770000e+00 -8.618092e-03 6.063377e-06
1.770500e+00 -8.617921e-03 6.061378e-06
1.771000e+00 -8.617750e-03 6.059383e-06
1.771500e+00 -8.617578e-03 6.057392e-06
1.772000e+00 -8.617407e-03 6.055403e-06
1.772500e+00 -8.617236e-03 6.053418e-06
1.773000e+00 -8.617065e-03 6.051437e-06
1.773500e+00 -8.616894e-03 6.049458e-06
1.774000e+00 -8.616723e-03 6.047483e-06
1.774500e+00 -8.616552e-03 6.103566e-06
1.775000e+00 -8.616382e-03 6.101709e-06
1.775500e+00 -8.616211e-03 6.099856e-06
1.776000e+00 -8.615907e-03 6.136634e-06
1.776500e+00 -8.615884e-03 6.105520e-06
1.777000e+00 -8.615714e-03 6.103527e-06
1.777500e+00 -8.615543e-03 6.101538e-06
1.778000e+00 -8.615373e-03 6.099553e-06
1.778500e+00 -8.615202e-03 6.097570e-06
1.779000e+00 -8.615032e-03 6.095591e-06
1.779500e+00 -8.614862e-03 6.093616e-06
1.780000e+00 -8.614692e-03 6.091643e-06
1.780500e+00 -8.614522e-03 6.089674e-06
1.781000e+00 -8.614352e-03 6.087708e-06
1.781500e+00 -8.614037e-03 6.119698e-06
1.782000e+00 -8.613867e-03 6.117724e-06
1.782500e+00 -8.613698e-03 6.115752e-06
1.783000e+00 -8.613528e-03 6.113784e-06
1.783500e+00 -8.613358e-03 6.111819e-06
1.784000e+00 -8.613189e-03 6.109858e-06
1.784500e+00 -8.613019e-03 6.107900e-06
1.785000e+00 -8.612850e-03 6.105945e-06
1.785500e+00 -8.612681e-03 6.103993e-06
1.786000e+00 -8.612511e-03 6.102045e-06
1.786500e+00 -8.612342e-03 6.100100e-06
1.787000e+00 -8.612173e-03 6.098158e-06
1.787500e+00 -8.612004e-03 6.096219e-06
1.788000e+00 -8.611835e-03 6.094284e-06
1.788500e+00 -8.611666e-03 6.092352e-06
1.789000e+00 -8.611497e-03 6.090423e-06
1.789500e+00 -8.611328e-03 6.088498e-06
1.790000e+00 -8.611160e-03 6.086576e-06
1.790500e+00 -8.610991e-03 6.084657e-06
1.791000e+00 -8.610822e-03 6.082741e-06
1.791500e+00 -8.610516e-03 6.120155e-06
1.792000e+00 -8.610348e-03 6.118224e-06
1.792500e+00 -8.610180e-03 6.116295e-06
1.793000e+00 -8.610011e-03 6.114371e-06
1.793500e+00 -8.609843e-03 6.112449e-06
1.794000e+00 -8.609675e-03 6.110531e-06
1.794500e+00 -8.609507e-03 6.108616e-06
1.795000e+00 -8.609339e-03 6.106704e-06
1.795500e+00 -8.609171e-03 6.104796e-06
1.796000e+00 -8.609003e-03 6.102891e-06
1.796500e+00 -8.608835e-03 6.100989e-06
1.797000e+00 -8.608667e-03 6.099090e-06
1.797500e+00 -8.608499e-03 6.097195e-06
1.798000e+00 -8.608331e-03 6.095303e-06
1.798500e+00 -8.608164e-03 6.093414e-06
1.799000e+00 -8.607996e-03 6.091528e-06
1.799500e+00 -8.607829e-03 6.089646e-06
1.800000e+00 -8.607661e-03 6.087767e-06
1.800500e+00 -8.607494e-03 6.085891e-06
1.801000e+00 -8.607326e-03 6.084018e-06
1.801500e+00 -8.607159e-03 6.082149e-06
1.802000e+00 -8.606992e-03 6.080283e-06
1.802500e+00 -8.606825e-03 6.078420e-06
1.803000e+00 -8.606658e-03 6.076560e-06
1.803500e+00 -8.606491e-03 6.074704e-06
1.804000e+00 -8.606324e-03 6.072851e-06
1.804500e+00 -8.606157e-03 6.071001e-06
1.805000e+00 -8.605990e-03 6.069154e-06
1.805500e+00 -8.605823e-03 6.067310e-06
1.806000e+00 -8.605802e-03 6.102570e-06
1.806500e+00 -8.605635e-03 6.100701e-06
1.807000e+00 -8.605468e-03 6.098835e-06
1.807500e+00 -8.605301e-03 6.096973e-06
1.808000e+00 -8.605135e-03 6.095114e-06
1.808500e+00 -8.604968e-03 6.093258e-06
1.809000e+00 -8.604802e-03 6.091405e-06
1.809500e+00 -8.604635e-03 6.089555e-06
1.810000e+00 -8.604469e-03 6.087709e-06
1.810500e+00 -8.604303e-03 6.085866e-06
1.811000e+00 -8.604137e-03 6.084026e-06
1.811500e+00 -8.603970e-03 6.082190e-06
1.812000e+00 -8.603804e-03 6.080356e-06
1.812500e+00 -8.603638e-03 6.078526e-06
1.813000e+00 -8.603472e-03 6.076700e-06
1.813500e+00 -8.603306e-03 6.074876e-06
1.814000e+00 -8.603140e-03 6.073056e-06
1.814500e+00 -8.602975e-03 6.071239e-06
1.815000e+00 -8.602809e-03 6.069425e-06
1.815500e+00 -8.602643e-03 6.067614e-06
1.816000e+00 -8.602323e-03 6.101563e-06
1.816500e+00 -8.602158e-03 6.099750e-06
1.817000e+00 -8.601992e-03 6.097941e-06
1.817500e+00 -8.601827e-03 6.096135e-06
1.818000e+00 -8.601661e-03 6.094333e-06
1.818500e+00 -8.601496e-03 6.092533e-06
1.819000e+00 -8.601331e-03 6.090737e-06
1.819500e+00 -8.601166e-03 6.088944e-06
1.820000e+00 -8.601001e-03 6.087154e-06
1.820500e+00 -8.600836e-03 6.085367e-06
1.821000e+00 -8.600671e-03 6.083584e-06
1.821500e+00 -8.600506e-03 6.081804e-06
1.822000e+00 -8.600341e-03 6.080027e-06
1.822500e+00 -8.600037e-03 6.118451e-06
1.823000e+00 -8.599872e-03 6.116652e-06
1.823500e+00 -8.599708e-03 6.114857e-06
1.824000e+00 -8.599543e-03 6.113064e-06
1.824500e+00 -8.599379e-03 6.111275e-06
1.825000e+00 -8.599214e-03 6.109490e-06
1.825500e+00 -8.599050e-03 6.107707e-06
1.826000e+00 -8.598886e-03 6.105928e-06
1.826500e+00 -8.598722e-03 6.104151e-06
1.827000e+00 -8.598557e-03 6.102379e-06
1.827500e+00 -8.598393e-03 6.100609e-06
1.828000e+00 -8.598229e-03 6.098842e-06
1.828500e+00 -8.598065e-03 6.097079e-06
1.829000e+00 -8.597902e-03 6.095319e-06
1.829500e+00 -8.597738e-03 6.093562e-06
1.830000e+00 -8.597574e-03 6.091809e-06
1.830500e+00 -8.597410e-03 6.090058e-06
1.831000e+00 -8.597247e-03 6.088311e-06
1.831500e+00 -8.597083e-03 6.086567e-06
1.832000e+00 -8.596919e-03 6.084827e-06
1.832500e+00 -8.596756e-03 6.083089e-06
1.833000e+00 -8.596595e-03 6.083239e-06
1.833500e+00 -8.596432e-03 6.081494e-06
1.834000e+00 -8.596268e-03 6.079752e-06
1.834500e+00 -8.596105e-03 6.078013e-06
1.835000e+00 -8.595942e-03 6.076277e-06
1.835500e+00 -8.595779e-03 6.074544e-06
1.836000e+00 -8.595616e-03 6.072815e-06
1.836500e+00 -8.595453e-03 6.071089e-06
1.837000e+00 -8.595290e-03 6.069366e-06
1.837500e+00 -8.595275e-03 6.102232e-06
1.838000e+00 -8.595112e-03 6.100476e-06
1.838500e+00 -8.594949e-03 6.098724e-06
1.839000e+00 -8.594786e-03 6.096974e-06
1.839500e+00 -8.594623e-03 6.095228e-06
1.840000e+00 -8.594461e-03 6.093486e-06
1.840500e+00 -8.594298e-03 6.091746e-06
1.841000e+00 -8.594136e-03 6.090010e-06
1.841500e+00 -8.593973e-03 6.088277e-06
1.842000e+00 -8.593811e-03 6.086547e-06
1.842500e+00 -8.593648e-03 6.084821e-06
1.843000e+00 -8.593486e-03 6.083098e-06
1.843500e+00 -8.593324e-03 6.081378e-06
1.844000e+00 -8.593161e-03 6.079661e-06
1.844500e+00 -8.592999e-03 6.077948e-06
1.845000e+00 -8.592837e-03 6.076238e-06
1.845500e+00 -8.592675e-03 6.074531e-06
1.846000e+00 -8.592513e-03 6.072827e-06
1.846500e+00 -8.592351e-03 6.071127e-06
1.847000e+00 -8.592190e-03 6.069429e-06
1.847500e+00 -8.592028e-03 6.067736e-06
1.848000e+00 -8.591866e-03 6.066045e-06
1.848500e+00 -8.591704e-03 6.064357e-06
1.849000e+00 -8.591543e-03 6.062673e-06
1.849500e+00 -8.591381e-03 6.060992e-06
1.850000e+00 -8.591220e-03 6.059315e-06
1.850500e+00 -8.591058e-03 6.057640e-06
1.851000e+00 -8.590897e-03 6.055969e-06
1.851500e+00 -8.590736e-03 6.054301e-06
1.852000e+00 -8.590574e-03 6.052636e-06
1.852500e+00 -8.590413e-03 6.050974e-06
1.853000e+00 -8.590252e-03 6.049316e-06
1.853500e+00 -8.590091e-03 6.047661e-06
1.854000e+00 -8.589930e-03 6.046009e-06
1.854500e+00 -8.589769e-03 6.044360e-06
1.855000e+00 -8.588096e-03 6.108744e-06
1.855500e+00 -8.587936e-03 6.105178e-06
1.856000e+00 -8.587775e-03 6.101616e-06
1.856500e+00 -8.587615e-03 6.098056e-06
1.857000e+00 -8.587455e-03 6.094499e-06
1.857500e+00 -8.587294e-03 6.090945e-06
1.858000e+00 -8.587134e-03 6.087394e-06
1.858500e+00 -8.586974e-03 6.083846e-06
1.859000e+00 -8.586814e-03 6.080301e-06
1.859500e+00 -8.586654e-03 6.076759e-06
1.860000e+00 -8.586494e-03 6.073219e-06
1.860500e+00 -8.586616e-03 6.066631e-06
1.861000e+00 -8.586456e-03 6.063090e-06
1.861500e+00 -8.586296e-03 6.059552e-06
1.862000e+00 -8.586136e-03 6.056017e-06
1.862500e+00 -8.585976e-03 6.052485e-06
1.863000e+00 -8.585817e-03 6.048956e-06
1.863500e+00 -8.585657e-03 6.045430e-06
1.864000e+00 -8.585738e-03 6.088320e-06
1.864500e+00 -8.585578e-03 6.084772e-06
1.865000e+00 -8.585418e-03 6.081227e-06
1.865500e+00 -8.585259e-03 6.077685e-06
1.866000e+00 -8.585100e-03 6.074146e-06
1.866500e+00 -8.584940e-03 6.070609e-06
1.867000e+00 -8.584781e-03 6.067076e-06
1.867500e+00 -8.584622e-03 6.063545e-06
1.868000e+00 -8.584463e-03 6.060018e-06
1.868500e+00 -8.584303e-03 6.056493e-06
1.869000e+00 -8.584144e-03 6.052971e-06
1.869500e+00 -8.583985e-03 6.049452e-06
1.870000e+00 -8.583826e-03 6.045936e-06
1.870500e+00 -8.583668e-03 6.042423e-06
1.871000e+00 -8.583509e-03 6.038913e-06
1.871500e+00 -8.583350e-03 6.035405e-06
1.872000e+00 -8.583191e-03 6.031901e-06
1.872500e+00 -8.582894e-03 6.068152e-06
1.873000e+00 -8.582736e-03 6.064652e-06
1.873500e+00 -8.582577e-03 6.061154e-06
1.874000e+00 -8.582420e-03 6.058636e-06
1.874500e+00 -8.582262e-03 6.055121e-06
1.875000e+00 -8.582103e-03 6.051609e-06
1.875500e+00 -8.581945e-03 6.048100e-06
1.876000e+00 -8.581787e-03 6.044594e-06
1.876500e+00 -8.581629e-03 6.041091e-06
1.877000e+00 -8.581471e-03 6.037591e-06
1.877500e+00 -8.581313e-03 6.034094e-06
1.878000e+00 -8.581155e-03 6.030600e-06
1.878500e+00 -8.580997e-03 6.027108e-06
1.879000e+00 -8.580840e-03 6.023620e-06
1.879500e+00 -8.580682e-03 6.020135e-06
1.880000e+00 -8.580524e-03 6.016652e-06
1.880500e+00 -8.580367e-03 6.013173e-06
1.881000e+00 -8.580209e-03 6.009697e-06
1.881500e+00 -8.579790e-03 6.067700e-06
1.882000e+00 -8.579632e-03 6.064185e-06
1.882500e+00 -8.579475e-03 6.060673e-06
1.883000e+00 -8.579318e-03 6.057164e-06
1.883500e+00 -8.579160e-03 6.053658e-06
1.884000e+00 -8.579003e-03 6.050154e-06
1.884500e+00 -8.578846e-03 6.046654e-06
1.885000e+00 -8.578689e-03 6.043156e-06
1.885500e+00 -8.578532e-03 6.041086e-06
1.886000e+00 -8.578376e-03 6.040962e-06
1.886500e+00 -8.578219e-03 6.040843e-06
1.887000e+00 -8.578062e-03 6.040730e-06
1.887500e+00 -8.577905e-03 6.040622e-06
1.888000e+00 -8.577749e-03 6.040518e-06
1.888500e+00 -8.577592e-03 6.040420e-06
1.889000e+00 -8.577435e-03 6.040327e-06
1.889500e+00 -8.577279e-03 6.040239e-06
1.890000e+00 -8.577123e-03 6.040157e-06
1.890500e+00 -8.576966e-03 6.040079e-06
1.891000e+00 -8.576810e-03 6.040007e-06
1.891500e+00 -8.576653e-03 6.044249e-06
1.892000e+00 -8.576497e-03 6.044130e-06
1.892500e+00 -8.576205e-03 6.017322e-06
1.893000e+00 -8.576049e-03 6.017139e-06
1.893500e+00 -8.575893e-03 6.016960e-06
1.894000e+00 -8.575737e-03 6.082785e-06
1.894500e+00 -8.575581e-03 6.082668e-06
1.895000e+00 -8.575425e-03 6.082555e-06
1.895500e+00 -8.575269e-03 6.082448e-06
1.896000e+00 -8.575113e-03 6.082346e-06
1.896500e+00 -8.574958e-03 6.082249e-06
1.897000e+00 -8.574802e-03 6.082156e-06
1.897500e+00 -8.574647e-03 6.082069e-06
1.898000e+00 -8.574491e-03 6.081987e-06
1.898500e+00 -8.574336e-03 6.081910e-06
1.899000e+00 -8.574181e-03 6.081838e-06


==> figs/dat/reA2pi_GSFF.txt <==
4.000000e-02 3.101337e-07 4.956698e-08
4.200000e-02 3.853314e-07 4.151950e-08
4.400000e-02 4.599762e-07 4.590308e-08
4.600000e-02 4.294392e-07 4.821602e-08
4.800000e-02 1.987418e-07 4.784697e-08
5.000000e-02 -2.669815e-07 4.982223e-08
5.200000e-02 -1.124516e-06 5.651677e-08
5.400000e-02 -2.516064e-06 6.755672e-08
5.600000e-02 -4.598772e-06 9.008362e-08
5.800000e-02 -7.630608e-06 1.186110e-07
6.000000e-02 -1.187510e-05 1.549378e-07
6.200000e-02 -1.772997e-05 2.003227e-07
6.400000e-02 -2.567628e-05 2.583167e-07
6.600000e-02 -3.638053e-05 3.308120e-07
6.800000e-02 -5.073965e-05 4.231484e-07
7.000000e-02 -7.003679e-05 5.421246e-07
7.200000e-02 -9.638843e-05 6.981759e-07
7.400000e-02 -1.328983e-04 9.048980e-07
7.600000e-02 -1.860574e-04 1.198466e-06
7.800000e-02 -2.739664e-04 1.665275e-06
8.000000e-02 -4.246020e-04 2.446612e-06
8.200000e-02 -5.184274e-04 2.950511e-06
8.400000e-02 -5.597798e-04 3.199143e-06
8.600000e-02 -5.570746e-04 3.229873e-06
8.800000e-02 -5.171707e-04 3.082425e-06
9.000000e-02 -4.458111e-04 2.784186e-06
9.200000e-02 -3.481391e-04 2.363045e-06
9.400000e-02 -2.282673e-04 1.854581e-06
9.600000e-02 -8.973574e-05 1.300840e-06
9.800000e-02 6.500853e-05 8.268558e-07
1.000000e-01 2.331777e-04 8.740994e-07
1.020000e-01 4.128828e-04 1.473285e-06
1.040000e-01 6.024533e-04 2.274259e-06
1.060000e-01 8.013086e-04 3.151842e-06
1.080000e-01 1.007713e-03 4.082179e-06
1.100000e-01 1.221788e-03 5.048937e-06
1.120000e-01 1.442864e-03 6.058027e-06
1.140000e-01 1.670696e-03 7.086200e-06
1.160000e-01 1.905487e-03 8.157286e-06
1.200000e-01 2.398717e-03 2.067949e-05
1.300000e-01 3.987510e-03 3.457626e-05
1.400000e-01 5.259333e-03 4.565787e-05
1.500000e-01 6.072147e-03 5.247666e-05
1.600000e-01 6.547285e-03 5.642510e-05
1.700000e-01 6.785774e-03 5.843761e-05
1.800000e-01 6.843035e-03 5.873190e-05
1.900000e-01 6.761922e-03 5.784700e-05
2.000000e-01 6.579182e-03 5.597980e-05
2.100000e-01 6.317626e-03 5.360651e-05
2.200000e-01 6.005242e-03 5.060475e-05
2.300000e-01 5.657151e-03 4.741097e-05
2.400000e-01 5.297348e-03 4.399385e-05
2.500000e-01 4.947963e-03 4.102988e-05
2.600000e-01 4.637500e-03 3.852274e-05
2.700000e-01 4.344249e-03 3.577547e-05
2.800000e-01 4.065708e-03 3.358515e-05
2.900000e-01 3.804310e-03 3.147597e-05
3.000000e-01 3.548352e-03 2.940072e-05
3.100000e-01 3.357190e-03 2.772348e-05
3.200000e-01 3.075040e-03 2.549022e-05
3.300000e-01 2.868438e-03 2.387552e-05
3.400000e-01 2.643989e-03 2.211202e-05
3.500000e-01 2.449563e-03 2.056170e-05
3.600000e-01 2.264585e-03 1.913107e-05
3.700000e-01 2.108942e-03 1.802539e-05
3.800000e-01 1.941211e-03 1.668407e-05
3.900000e-01 1.805203e-03 1.566755e-05
4.000000e-01 1.687023e-03 1.482632e-05
4.100000e-01 1.590946e-03 1.414228e-05
4.200000e-01 1.519310e-03 1.364856e-05
4.300000e-01 1.473510e-03 1.337335e-05
4.400000e-01 1.455058e-03 1.329528e-05
4.500000e-01 1.461662e-03 1.339570e-05
4.600000e-01 1.483975e-03 1.361366e-05
4.700000e-01 1.503536e-03 1.384111e-05
4.800000e-01 1.479877e-03 1.377394e-05
4.900000e-01 1.339922e-03 1.294153e-05
5.000000e-01 9.602072e-04 1.054921e-05
5.050000e-01 6.261839e-04 8.617924e-06
5.100000e-01 1.593196e-04 6.495855e-06
5.150000e-01 -4.704501e-04 6.023086e-06
5.200000e-01 -1.292970e-03 9.695193e-06
5.250000e-01 -2.334635e-03 1.651536e-05
5.300000e-01 -3.614869e-03 2.559306e-05
5.350000e-01 -5.136096e-03 3.652676e-05
5.400000e-01 -6.890307e-03 4.945199e-05
5.450000e-01 -8.847363e-03 6.378053e-05
5.500000e-01 -1.093231e-02 7.866543e-05
5.550000e-01 -1.311773e-02 9.486860e-05
5.600000e-01 -1.530827e-02 1.111190e-04
5.650000e-01 -1.740362e-02 1.257534e-04
5.700000e-01 -1.937346e-02 1.403055e-04
5.750000e-01 -2.112808e-02 1.527972e-04
5.850000e-01 -2.388619e-02 1.720854e-04
5.900000e-01 -2.490922e-02 1.800745e-04
6.000000e-01 -2.625157e-02 1.904601e-04
6.100000e-01 -2.683144e-02 1.948768e-04
6.200000e-01 -2.682250e-02 1.930325e-04
6.300000e-01 -2.642856e-02 1.904070e-04
6.400000e-01 -2.578030e-02 1.873688e-04
6.500000e-01 -2.498669e-02 1.808783e-04
6.600000e-01 -2.410047e-02 1.744119e-04
6.700000e-01 -2.318820e-02 1.666474e-04
6.800000e-01 -2.227358e-02 1.597263e-04
6.900000e-01 -2.136982e-02 1.540842e-04
7.000000e-01 -2.050117e-02 1.470075e-04
7.100000e-01 -1.966797e-02 1.403630e-04
7.200000e-01 -1.887862e-02 1.356686e-04
7.300000e-01 -1.807745e-02 1.292156e-04
7.400000e-01 -1.736607e-02 1.237225e-04
7.500000e-01 -1.674771e-02 1.186280e-04
7.600000e-01 -1.611128e-02 1.143419e-04
7.700000e-01 -1.546354e-02 1.113067e-04
7.800000e-01 -1.489701e-02 1.058357e-04
7.900000e-01 -1.435789e-02 1.032689e-04
8.000000e-01 -1.385333e-02 9.954125e-05
8.100000e-01 -1.337217e-02 9.526196e-05
8.200000e-01 -1.292567e-02 9.144607e-05
8.300000e-01 -1.249906e-02 8.831874e-05
8.400000e-01 -1.209114e-02 8.647369e-05
8.500000e-01 -1.171203e-02 8.293821e-05
8.600000e-01 -1.134490e-02 8.126010e-05
8.700000e-01 -1.100624e-02 7.810936e-05
8.800000e-01 -1.068217e-02 7.476987e-05
8.900000e-01 -1.037396e-02 7.320943e-05
9.000000e-01 -1.007308e-02 7.178065e-05
9.100000e-01 -9.797466e-03 6.924840e-05
9.200000e-01 -9.523784e-03 6.799735e-05
9.300000e-01 -9.266549e-03 6.586043e-05
9.600000e-01 -8.568516e-03 6.104355e-05
9.700000e-01 -8.353450e-03 5.944950e-05
9.800000e-01 -8.147455e-03 5.808223e-05
9.900000e-01 -7.953685e-03 5.625431e-05
1.000000e+00 -7.764307e-03 5.512104e-05
1.030000e+00 -7.235844e-03 5.137461e-05
1.040000e+00 -7.074319e-03 5.009902e-05
1.050000e+00 -6.918837e-03 4.892666e-05
1.060000e+00 -6.769276e-03 4.776238e-05
1.070000e+00 -6.622543e-03 4.741216e-05
1.080000e+00 -6.483768e-03 4.633899e-05
1.090000e+00 -6.356423e-03 4.502824e-05
1.100000e+00 -6.227007e-03 4.416954e-05
1.110000e+00 -6.102084e-03 4.334897e-05
1.120000e+00 -5.981436e-03 4.256451e-05
1.130000e+00 -5.860166e-03 4.126403e-05
1.140000e+00 -5.747613e-03 4.045710e-05
1.150000e+00 -5.635394e-03 3.908906e-05
1.160000e+00 -5.532297e-03 3.893198e-05
1.170000e+00 -5.430310e-03 3.817434e-05
1.180000e+00 -5.331544e-03 3.744714e-05
1.190000e+00 -5.235855e-03 3.674975e-05
1.200000e+00 -5.143112e-03 3.607858e-05
1.210000e+00 -5.053187e-03 3.543462e-05
1.220000e+00 -4.965958e-03 3.481573e-05
1.230000e+00 -4.883351e-03 3.472525e-05
1.240000e+00 -4.799187e-03 3.420637e-05
1.250000e+00 -4.717494e-03 3.293152e-05
1.260000e+00 -4.640058e-03 3.247874e-05
1.270000e+00 -4.568568e-03 3.219890e-05
1.280000e+00 -4.492662e-03 3.165415e-05
1.290000e+00 -4.419572e-03 3.079956e-05
1.300000e+00 -4.350323e-03 3.024410e-05
1.310000e+00 -4.284780e-03 3.022722e-05
1.320000e+00 -4.218733e-03 2.969807e-05
1.330000e+00 -4.154872e-03 2.917507e-05
1.340000e+00 -4.092675e-03 2.866984e-05
1.350000e+00 -4.030383e-03 2.866486e-05
1.360000e+00 -3.971373e-03 2.818123e-05
1.380000e+00 -3.857761e-03 2.726171e-05
1.390000e+00 -3.803060e-03 2.682563e-05
1.400000e+00 -3.751257e-03 2.606812e-05
1.410000e+00 -3.699164e-03 2.566332e-05
1.460000e+00 -3.452372e-03 2.398466e-05
1.470000e+00 -3.407232e-03 2.362768e-05
1.540000e+00 -3.123413e-03 2.180195e-05
1.620000e+00 -2.837960e-03 1.995659e-05
1.630000e+00 -2.805822e-03 1.974996e-05
1.720000e+00 -2.546393e-03 1.787019e-05
1.830000e+00 -2.279660e-03 1.578821e-05


==> figs/dat/reA2pi_GSFF_integrated.txt <==
# fac= 3.694968073684376e-11, everything in GeV
# omg A_reduced err Epipi A_physical
0.0 0.0 0.0 0.2488055 0.0
0.042 0.0 0.0 0.2908055 0.0
0.044 7.100583839999983e-11 5.199160055974802e-12 0.2928055 2.6236430593319146e-21
0.046 1.492743935999999e-10 1.1057526560936233e-11 0.2948055 5.515641185705949e-21
0.048 2.0706704559999996e-10 1.730683750915761e-11 0.2968055 7.651061226041467e-21
0.05 2.0051603439999996e-10 2.393819838649649e-11 0.2988055 7.409003453697979e-21
0.052 6.136628440000031e-11 3.1472387057750865e-11 0.3008055 2.2674646165863675e-21
0.054 -3.1725403560000006e-10 4.063268893825461e-11 0.3028055 -1.1722435327895266e-20
0.056 -1.0856563236000008e-09 5.27935891732855e-11 0.3048055 -4.0114654546955565e-20
0.058 -2.455346883600002e-09 6.947505878913442e-11 0.3068055 -9.072428344722436e-20
0.06 -4.718009011599996e-09 9.210971501030298e-11 0.3088055 -1.7432892669217165e-19
0.062 -8.2706174116e-09 1.2249955947287755e-10 0.3108055 -3.055966728552011e-19
0.064 -1.3652992411600005e-08 1.6303384920795437e-10 0.3128055 -5.044737107111707e-19
0.066 -2.159626409160001e-08 2.1675789003395622e-10 0.3148055 -7.979750632931835e-19
0.068 -3.309612785160002e-08 2.8765690101919173e-10 0.3168055 -1.2228913577423835e-18
0.07 -4.952172369160004e-08 3.811863119915241e-10 0.3188055 -1.829811879942813e-18
0.072 -7.28212544915999e-08 5.049378126596486e-10 0.3208055 -2.690722104321066e-18
0.074 -1.0583854361159994e-07 6.695197952048726e-10 0.3228055 -3.9107003961011324e-18
0.076 -1.5304398721159998e-07 8.91774265775294e-10 0.3248055 -5.654926466162219e-18
0.078 -2.2296760481160006e-07 1.2036322467797193e-09 0.3268055 -8.23858181244737e-18
0.08 -3.3194427521160015e-07 1.6653250750444185e-09 0.32880550000000003 -1.2265234991491627e-17
0.082 -4.828289792116003e-07 2.27859539982414e-09 0.33080550000000003 -1.7840376632364804e-17
0.084 -6.596549600116004e-07 2.992325794543639e-09 0.33280550000000003 -2.4374040168904073e-17
0.086 -8.472864992115993e-07 3.756062655154037e-09 0.3348055 -3.130696563850662e-17
0.088 -1.0320566908115995e-06 4.52398869334801e-09 0.3368055 -3.8134165227812076e-17
0.09 -1.2015414876115996e-06 5.2550359076962584e-09 0.3388055 -4.439657435932092e-17
0.092 -1.3444525236115998e-06 5.912360649882129e-09 0.3408055 -4.967709151329251e-17
0.094 -1.4505113012115998e-06 6.465079387594568e-09 0.3428055 -5.359592948495243e-17
0.096 -1.5102958727315997e-06 6.8909587462692926e-09 0.3448055 -5.580495031560542e-17
0.098 -1.5150434970515998e-06 7.186905133466535e-09 0.3468055 -5.59803735184879e-17
0.1 -1.4565989959715997e-06 7.422736408761486e-09 0.3488055 -5.382086786275778e-17
0.102 -1.3273868959716006e-06 7.765350970758219e-09 0.3508055 -4.9046522020420685e-17
0.104 -1.1202583315716005e-06 8.318142892804638e-09 0.3528055 -4.13931876943599e-17
0.106 -8.282758563716003e-07 9.126574488688814e-09 0.3548055 -3.060452845496649e-17
0.108 -4.447632771716e-07 1.0219933394865505e-08 0.3568055 -1.643386109496297e-17
0.11 3.680893882840043e-08 1.1622369850955932e-08 0.3588055 1.3600785379714076e-18
0.112 6.230323788284009e-07 1.3357324164070427e-08 0.3608055 2.302084748642571e-17
0.114 1.3204698188284015e-06 1.5445623215651224e-08 0.3628055 4.879093822834736e-17
0.116 2.135839542828402e-06 1.79092425588567e-08 0.3648055 7.891858921263579e-17
0.12 4.132990198828397e-06 2.8224064015786758e-08 0.3688055 1.527126683352137e-16
0.13 1.1796462598828401e-05 7.657020191362397e-08 0.3788055 4.358755268508277e-16
0.14 2.3817358498828414e-05 1.5102467427094053e-07 0.3888055 8.800437925266623e-16
0.15 3.968143049882839e-05 2.4840713797913216e-07 0.39880550000000003 1.4662161881129637e-15
0.16 5.86105784988284e-05 3.639907936066586e-07 0.40880550000000004 2.165642163333429e-15
0.17 7.994347289882842e-05 4.939630606548893e-07 0.41880550000000005 2.9538858006062316e-15
0.18 0.00010311244819882838 6.348108085351902e-07 0.4288055 3.809972040941049e-15
0.19 0.0001276013707988284 7.83195798398102e-07 0.4388055 4.714829912600328e-15
0.2 0.00015294946839882842 9.361430063997992e-07 0.4488055 5.651434026206684e-15
0.21 0.00017874308439882837 1.0911577917903558e-06 0.4588055 6.604499902455427e-15
0.22 0.0002046211071988284 1.2459678011208796e-06 0.4688055 7.560684583016192e-15
0.23 0.00023027837179882843 1.3985254016089986e-06 0.4788055 8.508712318566916e-15
0.24 0.0002554737194988284 1.5472850724069818e-06 0.4888055 9.439672372135686e-15
0.25 0.0002800624658988284 1.6916627748754328e-06 0.4988055 1.0348218701334903e-14
0.26 0.0003040261233988284 1.8323630891501796e-06 0.5088055 1.1233668195246975e-14
0.27 0.00032737867079882845 1.9690520341150184e-06 0.5188055 1.2096537366068987e-14
0.28 0.00035008555469882846 2.1015405293907758e-06 0.5288055 1.2935549476702564e-14
0.29 0.00037212160509882835 2.230422646325721e-06 0.5388055 1.3749774503683559e-14
0.3 0.0003934443248988284 2.3553294883780994e-06 0.5488055000000001 1.4537642192734738e-14
0.31 0.00041416095089882843 2.4765604378854722e-06 0.5588055000000001 1.5303114909379335e-14
0.32 0.00043410086389882843 2.5933091978471698e-06 0.5688055000000001 1.6039888328649776e-14
0.33 0.00045311999349882844 2.70507085376819e-06 0.5788055000000001 1.674263909526243e-14
0.34 0.00047131100259882846 2.8124594598399994e-06 0.5888055000000001 1.7414791073788453e-14
0.35 0.0004886290793988284 2.915121722881887e-06 0.5988055 1.805468848252459e-14
0.36 0.0005051285973988284 3.013420102783987e-06 0.6088055 1.86643404049364e-14
0.37 0.0005208732945988284 3.108046876537514e-06 0.6188055 1.9246101939774677e-14
0.38 0.0005358588606988285 3.198924847895532e-06 0.6288055 1.9799813822830547e-14
0.39 0.0005500952338988285 3.285896738442083e-06 0.6388055 2.0325843267421106e-14
0.4 0.0005637149152988285 3.3700221781889274e-06 0.6488055 2.0829086146888635e-14
0.41 0.0005768267912988284 3.451980591872043e-06 0.6588054999999999 2.1313565778949718e-14
0.42 0.0005895788408988284 3.532562780167139e-06 0.6688054999999999 2.1784749940410113e-14
0.43 0.0006021486848988285 3.6128179205658897e-06 0.6788055 2.2249201663122045e-14
0.44 0.0006147415272988284 3.693905815221391e-06 0.6888055 2.2714503169371433e-14
0.45 0.0006275750952988284 3.7769492439569404e-06 0.6988055 2.3188699409686007e-14
0.46 0.0006408304617988285 3.862895299544055e-06 0.7088055 2.3678480969910862e-14
0.47 0.0006545730123988284 3.952200252640297e-06 0.7188055 2.418626382709078e-14
0.48 0.0006685950534988283 4.043976432986014e-06 0.7288055 2.470437376901468e-14
0.49 0.0006821300886988283 4.134695750045602e-06 0.7388055 2.5204488998416622e-14
0.5 0.0006934007217788284 4.216508001078462e-06 0.7488055 2.5620935292424734e-14
0.505 0.0006973666995288284 4.250562593802304e-06 0.7538055 2.576747690409666e-14
0.51 0.0006993500958663284 4.277812099262317e-06 0.7588055 2.584076276554191e-14
0.515 0.0006985567130913284 4.3004013713993645e-06 0.7638055 2.581144752530355e-14
0.52 0.0006940159063338284 4.329791850204788e-06 0.7688055 2.5643666165326223e-14
0.525 0.0006845841333338284 4.3795839806139315e-06 0.7738055 2.529516516419384e-14
0.53 0.0006689666853338283 4.459539336293396e-06 0.7788055 2.4718105446669577e-14
0.535 0.0006457766280838283 4.577730789514195e-06 0.7838055 2.3861240235012947e-14
0.54 0.0006136060000588282 4.742187899230717e-06 0.7888055 2.2672545800385436e-14
0.545 0.0005711142910588281 4.960094047142332e-06 0.7938055 2.1102490718872562e-14
0.55 0.000517214682133828 5.2360627751145586e-06 0.7988055000000001 1.9110917377253075e-14
0.555 0.00045107707213382797 5.574975046055399e-06 0.8038055000000001 1.6667153803055187e-14
0.56 0.0003721949221338279 5.980424136034318e-06 0.8088055000000001 1.3752483544719364e-14
0.565 0.00028060163013382983 6.4503017607589495e-06 0.8138055 1.036814064768293e-14
0.57 0.00017670637913382974 6.98256917826164e-06 0.8188055 6.529244293158679e-15
0.575 6.127699013382964e-05 7.573781861589591e-06 0.8238055 2.26416522195973e-15
0.585 -0.00019755506236617055 8.897036261684039e-06 0.8338055 -7.29959648237726e-15
0.59 -0.00034028163661617064 9.625591527586977e-06 0.8388055 -1.257329783357819e-14
0.6 -0.0006421302976161708 1.1172043039010169e-05 0.8488055 -2.372650948837198e-14
0.61 -0.0009606283576161711 1.280699643508267e-05 0.8588055 -3.54949111206761e-14
0.62 -0.0012879173916161713 1.448020445486245e-05 0.8688055 -4.758813643564611e-14
0.63 -0.0016180739636161715 1.616126641932117e-05 0.8788055 -5.978731636421688e-14
0.64 -0.0019469897816161716 1.7844226171576182e-05 0.8888055 -7.19406508286147e-14
0.65 -0.0022718985176161718 1.9510981141730033e-05 0.8988055 -8.394592489242616e-14
0.66 -0.002590965057616172 2.1144234296943005e-05 0.9088055 -9.573533167923556e-14
0.67 -0.0029030702796161724 2.2736337986186077e-05 0.9188055 -1.0726751998843732e-13
0.68 -0.003207664205616173 2.4282918693610693e-05 0.9288055000000001 -1.1852216830851916e-13
0.69 -0.0035044393256161697 2.579206577631849e-05 0.9388055 -1.2948791424315752e-13
0.7 -0.00379334915661617 2.726150895962359e-05 0.9488055 -1.4016304026034302e-13
0.71 -0.00407453313661617 2.8684300534112718e-05 0.9588055 -1.5055269854965806e-13
0.72 -0.00434821392561617 3.0070306022368062e-05 0.9688055 -1.6066511632701557e-13
0.73 -0.00461429762961617 3.141927632361088e-05 0.9788055 -1.7049682423909243e-13
0.74 -0.00487303532561617 3.272522017330478e-05 0.9888055 -1.8005709950087896e-13
0.75 -0.00512547729761617 3.3993621174648636e-05 0.9988055 -1.893847497708582e-13
0.76 -0.00537191972261617 3.5229339721478e-05 1.0088055 -1.984907186946218e-13
0.77 -0.00561188835461617 3.644208759722732e-05 1.0188055 -2.0735748303387893e-13
0.78 -0.0058456645896161705 3.762474284876626e-05 1.0288055 -2.159954402809903e-13
0.79 -0.00607385280961617 3.8778132124521604e-05 1.0388055 -2.2442692215789897e-13
0.8 -0.006296721447616171 3.991125008906413e-05 1.0488055 -2.326618471782542e-13
0.81 -0.006514525447616171 4.101348930737142e-05 1.0588055 -2.407096354414617e-13
0.82 -0.006727537951616168 4.208309498952204e-05 1.0688054999999999 -2.4858037945721724e-13
0.83 -0.006936020737616169 4.312557861919987e-05 1.0788055 -2.56283751839045e-13
0.84 -0.007140119397616169 4.415149014318336e-05 1.0888054999999999 -2.6382513216486263e-13
0.85 -0.007340066025616169 4.515796458966968e-05 1.0988055 -2.712130962338711e-13
0.86 -0.00753604993061617 4.614491490543716e-05 1.1088054999999999 -2.7845463895318104e-13
0.87 -0.007728269734616169 4.711424882667431e-05 1.1188055000000001 -2.855570993422797e-13
0.88 -0.007916958901616169 4.80549600609576e-05 1.1288055 -2.925291038214307e-13
0.89 -0.00810225284561617 4.897581832017095e-05 1.1388055000000001 -2.9937565589470134e-13
0.9 -0.00828423150161617 4.988832149461314e-05 1.1488055 -3.060997091348213e-13
0.91 -0.00846306641561617 5.078596953921391e-05 1.1588055000000002 -3.1270760211172214e-13
0.92 -0.00863888979061617 5.166913757305488e-05 1.1688055 -3.192042196840465e-13
0.93 -0.00881176085421617 5.2540044572724636e-05 1.1788055000000002 -3.2559175029270514e-13
0.96 -0.009309359167716169 5.504544456983414e-05 1.2088055 -3.43977849111722e-13
0.97 -0.009471810041316168 5.586345008912965e-05 1.2188055 -3.499803570266633e-13
0.98 -0.009631868819816168 5.666964722334338e-05 1.2288055 -3.558944777913675e-13
0.99 -0.009789659991816168 5.7462060269618445e-05 1.2388055 -3.617248112198599e-13
1.0 -0.009945268112616168 5.824176785602613e-05 1.2488055 -3.6747448160348013e-13
1.03 -0.01039527264261617 6.0502279223615405e-05 1.2788055 -3.841020053171136e-13
1.04 -0.01054266732151617 6.12413903407819e-05 1.2888055 -3.8954819164477825e-13
1.05 -0.01068819614391617 6.196966736366504e-05 1.2988055 -3.9492543517046705e-13
1.06 -0.01083192133041617 6.268759890355773e-05 1.3088055 -4.0023603492548537e-13
1.07 -0.01097387461181617 6.340096849714289e-05 1.3188055 -4.0548116335276275e-13
1.08 -0.01111411213951617 6.411034015928883e-05 1.3288055 -4.1066289522860205e-13
1.09 -0.01125278620231617 6.480816094563011e-05 1.3388055 -4.1578685757554304e-13
1.1 -0.011389945589316169 6.549568147293831e-05 1.3488055 -4.2085485313525423e-13
1.11 -0.011525565590316169 6.617644564438726e-05 1.3588055 -4.258659688737346e-13
1.12 -0.01165969266231617 6.685079880140246e-05 1.3688055000000001 -4.3082192136230233e-13
1.13 -0.011792318604716167 6.75147668516905e-05 1.3788055 -4.3572240759140525e-13
1.14 -0.011923486507416167 6.81677755700575e-05 1.3888055 -4.405690197190916e-13
1.15 -0.012053252787216168 6.880909336375271e-05 1.3988055 -4.453638423281096e-13
1.16 -0.012181681233716168 6.944354052386057e-05 1.4088055 -4.501092324238134e-13
1.17 -0.012308847474916168 7.0076030914905e-05 1.4188055 -4.548079844366579e-13
1.18 -0.012434761166716168 7.070168763858193e-05 1.4288055 -4.594604551490652e-13
1.19 -0.012559456474916167 7.132080344847153e-05 1.4388055 -4.640679069764375e-13
1.2 -0.012682966182216168 7.193364860294324e-05 1.4488055 -4.686315512290736e-13
1.21 -0.012805321770216168 7.254048282827002e-05 1.4588055 -4.731525511420424e-13
1.22 -0.012926553424716169 7.31415675889404e-05 1.4688055 -4.776320220710168e-13
1.23 -0.013046714994516168 7.37414774587704e-05 1.4788055 -4.820719537119647e-13
1.24 -0.013165810211916169 7.434102123998285e-05 1.4888055 -4.864724839721798e-13
1.25 -0.013283817056316169 7.492980070817404e-05 1.4988055 -4.908327991975222e-13
1.26 -0.013400786456316168 7.5507965039471e-05 1.5088055 -4.951547811835023e-13
1.27 -0.013516815143916169 7.608421880592052e-05 1.5188055 -4.994420041466373e-13
1.28 -0.013631892764916168 7.665765641620688e-05 1.5288055 -5.036940855025428e-13
1.29 -0.013745969360116168 7.722297578973206e-05 1.5388055 -5.079091792747289e-13
1.3 -0.013859101005616168 7.777981941986875e-05 1.5488055 -5.120893574571877e-13
1.31 -0.013971357344616167 7.833569528723645e-05 1.5588055 -5.162371933439246e-13
1.32 -0.014082753364916167 7.889081081153568e-05 1.5688055 -5.203532407293646e-13
1.33 -0.014193284950916167 7.944034316800897e-05 1.5788055 -5.244373475434015e-13
1.34 -0.014302977326016167 7.998436754166353e-05 1.5888055 -5.284904457826126e-13
1.35 -0.014411826303216167 8.052762706295458e-05 1.5988055 -5.325123807386846e-13
1.36 -0.014519850009216167 8.107029615364511e-05 1.6088055 -5.365038221873954e-13
1.38 -0.014732802454016165 8.213679374415074e-05 1.6288055 -5.443723470348855e-13
1.39 -0.014838521783816165 8.266459914157207e-05 1.6388055 -5.482786425187086e-13
1.4 -0.014943526790116166 8.318453371032447e-05 1.6488055 -5.521585439772639e-13
1.41 -0.015047832684116165 8.369666451710759e-05 1.6588055 -5.56012613459535e-13
1.46 -0.015552015972116166 8.617308166975072e-05 1.7088055 -5.746420249839872e-13
1.47 -0.015652166190516167 8.666463380919828e-05 1.7188055 -5.783425435795924e-13
1.54 -0.016324169561016167 8.997282045702294e-05 1.7888055 -6.031728535736503e-13
1.62 -0.017058610714616167 9.361418921006706e-05 1.8688055000000001 -6.303102197191695e-13
1.63 -0.017150039983016164 9.40690390551572e-05 1.8788055 -6.336885019965526e-13
1.72 -0.017935209923516163 9.797634229281701e-05 1.9688055 -6.627002806221942e-13
1.83 -0.018848299151116164 0.00010248792436300776 2.0788055 -6.964386360662655e-13


==> figs/dat/reA2pi_sQED.txt <==
4.000000e-02 2.815624e-07 2.610808e-07
4.100000e-02 -6.650664e-08 4.022663e-07
4.200000e-02 -3.537746e-07 4.118767e-07
4.300000e-02 -2.889660e-07 4.202265e-07
4.400000e-02 9.649859e-08 4.371162e-07
4.500000e-02 -7.876335e-07 4.634655e-07
4.600000e-02 -9.503866e-07 4.950159e-07
4.700000e-02 -9.728824e-07 5.394508e-07
4.800000e-02 -1.603972e-06 5.976049e-07
4.900000e-02 -2.100803e-06 6.677759e-07
5.000000e-02 -2.679586e-06 7.526882e-07
5.100000e-02 -3.160165e-06 8.528106e-07
5.200000e-02 -4.011004e-06 9.683725e-07
5.300000e-02 -4.925545e-06 1.099373e-06
5.400000e-02 -6.034757e-06 1.246806e-06
5.500000e-02 -7.274562e-06 1.410940e-06
5.600000e-02 -8.722164e-06 1.592283e-06
5.700000e-02 -1.037962e-05 1.791469e-06
5.800000e-02 -1.231338e-05 2.009052e-06
5.900000e-02 -1.463263e-05 2.245441e-06
6.000000e-02 -1.710173e-05 2.501365e-06
6.100000e-02 -2.012657e-05 2.777451e-06
6.200000e-02 -2.348812e-05 3.074358e-06
6.300000e-02 -2.717656e-05 3.392813e-06
6.400000e-02 -2.820797e-05 1.482010e-06
6.500000e-02 -3.293744e-05 1.599108e-06
6.600000e-02 -3.831688e-05 1.722934e-06
6.700000e-02 -4.453554e-05 1.853641e-06
6.800000e-02 -5.164047e-05 1.991352e-06
6.900000e-02 -5.926325e-05 2.136194e-06
7.000000e-02 -6.924431e-05 2.288251e-06
7.100000e-02 -8.014222e-05 2.447713e-06
7.200000e-02 -9.281140e-05 2.614700e-06
7.300000e-02 -1.076186e-04 2.789372e-06
7.400000e-02 -1.250972e-04 2.971895e-06
7.500000e-02 -1.305865e-04 2.892151e-06
7.600000e-02 -1.553849e-04 2.496094e-06
7.700000e-02 -1.866327e-04 2.635578e-06
7.800000e-02 -2.297525e-04 2.780558e-06
7.900000e-02 -2.978847e-04 2.931129e-06
7.900000e-02 -2.978847e-04 2.931129e-06
8.000000e-02 -3.584966e-04 2.659635e-06
8.100000e-02 -4.034978e-04 2.807127e-06
8.200000e-02 -4.364804e-04 2.431763e-06
8.300000e-02 -4.577182e-04 2.561555e-06
8.400000e-02 -4.685406e-04 2.693892e-06
8.500000e-02 -4.690808e-04 2.554232e-06
8.600000e-02 -4.618037e-04 2.677289e-06
8.700000e-02 -4.459022e-04 2.536095e-06
8.800000e-02 -4.235567e-04 2.651430e-06
8.900000e-02 -3.953252e-04 2.568077e-06
9.000000e-02 -3.597725e-04 2.448672e-06
9.100000e-02 -3.194461e-04 2.552988e-06
9.200000e-02 -2.742176e-04 2.415935e-06
9.300000e-02 -2.245319e-04 2.526770e-06
9.400000e-02 -1.702710e-04 2.473325e-06
9.500000e-02 -1.130959e-04 2.474362e-06
9.600000e-02 -5.253203e-05 2.484906e-06
9.700000e-02 1.115803e-05 2.323261e-06
9.800000e-02 7.800859e-05 2.425869e-06
9.900000e-02 1.470616e-04 2.428660e-06
1.000000e-01 2.186744e-04 2.332795e-06
1.010000e-01 2.921595e-04 2.346775e-06
1.020000e-01 3.681058e-04 2.347421e-06
1.030000e-01 4.458293e-04 2.345069e-06
1.040000e-01 5.255010e-04 2.254273e-06
1.050000e-01 6.064693e-04 2.275865e-06
1.060000e-01 6.886858e-04 2.270064e-06
1.070000e-01 7.720837e-04 2.313736e-06
1.080000e-01 8.566090e-04 2.305329e-06
1.090000e-01 9.423440e-04 2.303501e-06
1.100000e-01 1.029806e-03 2.270367e-06
1.110000e-01 1.118016e-03 2.330049e-06
1.120000e-01 1.207955e-03 2.333732e-06
1.130000e-01 1.298830e-03 2.394740e-06
1.140000e-01 1.390993e-03 2.411218e-06
1.150000e-01 1.483758e-03 2.450145e-06
1.160000e-01 1.578126e-03 2.460196e-06
1.170000e-01 1.674205e-03 2.514109e-06
1.180000e-01 1.772245e-03 2.549927e-06
1.200000e-01 1.969794e-03 1.707309e-05
1.300000e-01 3.223888e-03 2.797876e-05
1.400000e-01 4.168389e-03 3.619444e-05
1.500000e-01 4.701347e-03 4.062925e-05
1.600000e-01 4.940214e-03 4.264810e-05
1.700000e-01 4.980141e-03 4.293146e-05
1.800000e-01 4.877764e-03 4.179104e-05
1.900000e-01 4.671085e-03 4.006144e-05
2.000000e-01 4.389881e-03 3.748603e-05
2.100000e-01 4.063217e-03 3.459117e-05
2.200000e-01 3.705375e-03 3.139327e-05
2.300000e-01 3.335552e-03 2.808917e-05
2.400000e-01 2.965650e-03 2.477334e-05
2.500000e-01 2.609808e-03 2.193078e-05
2.600000e-01 2.282617e-03 1.924607e-05
2.700000e-01 1.973380e-03 1.673066e-05
2.800000e-01 1.680913e-03 1.433551e-05
2.900000e-01 1.399815e-03 1.206484e-05
3.000000e-01 1.129764e-03 9.918839e-06
3.100000e-01 8.720975e-04 7.892104e-06
3.200000e-01 6.247369e-04 5.993669e-06
3.300000e-01 3.877788e-04 4.240379e-06
3.400000e-01 1.602220e-04 2.725823e-06
3.500000e-01 -5.829421e-05 1.824670e-06
3.600000e-01 -2.683288e-04 2.201084e-06
3.700000e-01 -4.701854e-04 3.360341e-06
3.800000e-01 -6.644126e-04 4.679606e-06
3.900000e-01 -8.509018e-04 6.030999e-06
4.000000e-01 -1.031635e-03 7.355073e-06
4.100000e-01 -1.205148e-03 8.606506e-06
4.200000e-01 -1.372487e-03 9.839368e-06
4.300000e-01 -1.534307e-03 1.104492e-05
4.321924e-01 -1.569841e-03 5.680173e-06
4.400000e-01 -1.691232e-03 1.223217e-05
4.500000e-01 -1.842359e-03 1.333390e-05
4.600000e-01 -1.988967e-03 1.443404e-05
4.700000e-01 -2.129262e-03 1.548942e-05
4.800000e-01 -2.267085e-03 1.649040e-05
4.900000e-01 -2.400609e-03 1.739727e-05
5.000000e-01 -2.527821e-03 1.831218e-05
5.100000e-01 -2.653193e-03 1.925608e-05
5.200000e-01 -2.775683e-03 2.007505e-05
5.300000e-01 -2.893460e-03 2.096439e-05
5.400000e-01 -3.009419e-03 2.176746e-05
5.500000e-01 -3.121636e-03 2.268022e-05
5.600000e-01 -3.229795e-03 2.348906e-05
5.700000e-01 -3.335160e-03 2.411794e-05
5.800000e-01 -3.436354e-03 2.479052e-05
5.900000e-01 -3.535291e-03 2.566082e-05
6.000000e-01 -3.633936e-03 2.611601e-05
6.100000e-01 -3.731288e-03 2.704675e-05
6.200000e-01 -3.824364e-03 2.759677e-05
6.300000e-01 -3.914287e-03 2.824081e-05
6.400000e-01 -4.002121e-03 2.877227e-05
6.500000e-01 -4.088566e-03 2.962587e-05
6.600000e-01 -4.174493e-03 2.993461e-05
6.700000e-01 -4.254908e-03 3.061938e-05
6.800000e-01 -4.333465e-03 3.126620e-05
6.900000e-01 -4.413451e-03 3.158087e-05
7.100000e-01 -4.568035e-03 3.298948e-05
7.200000e-01 -4.643446e-03 3.326061e-05
7.300000e-01 -4.713982e-03 3.390006e-05
7.400000e-01 -4.787882e-03 3.434899e-05
7.500000e-01 -4.856803e-03 3.474583e-05
7.600000e-01 -4.925302e-03 3.529755e-05
7.700000e-01 -4.993930e-03 3.569996e-05
7.800000e-01 -5.062461e-03 3.641658e-05
7.900000e-01 -5.126263e-03 3.690807e-05
8.000000e-01 -5.191137e-03 3.722010e-05
8.100000e-01 -5.252160e-03 3.753895e-05
8.200000e-01 -5.313733e-03 3.817151e-05
8.300000e-01 -5.377000e-03 3.825289e-05
8.400000e-01 -5.431417e-03 3.865290e-05
8.500000e-01 -5.488029e-03 3.924458e-05
8.600000e-01 -5.543630e-03 3.971023e-05
8.700000e-01 -5.603529e-03 3.981468e-05
8.800000e-01 -5.657343e-03 4.043396e-05
8.900000e-01 -5.712053e-03 4.054566e-05
9.000000e-01 -5.765920e-03 4.066297e-05
9.100000e-01 -5.819326e-03 4.127471e-05
9.200000e-01 -5.873304e-03 4.208131e-05
9.300000e-01 -5.924724e-03 4.216081e-05
9.400000e-01 -5.980257e-03 4.244198e-05
9.500000e-01 -6.032255e-03 4.302027e-05
9.600000e-01 -6.085908e-03 4.311394e-05
9.700000e-01 -6.132543e-03 4.277933e-05
9.800000e-01 -6.182619e-03 4.341386e-05
9.900000e-01 -6.227755e-03 4.405858e-05
1.000000e+00 -6.269943e-03 4.429329e-05
1.010000e+00 -6.313800e-03 4.491848e-05
1.020000e+00 -6.359292e-03 4.491994e-05
1.030000e+00 -6.440635e-03 4.579231e-05
1.040000e+00 -6.447180e-03 4.564139e-05
1.050000e+00 -6.493099e-03 4.624788e-05
1.060000e+00 -6.538714e-03 4.602487e-05
1.070000e+00 -6.581374e-03 4.628096e-05
1.080000e+00 -6.626313e-03 4.704489e-05
1.090000e+00 -6.667939e-03 4.730622e-05
1.100000e+00 -6.703670e-03 4.767404e-05
1.120000e+00 -6.787109e-03 4.809985e-05
1.130000e+00 -6.821246e-03 4.810800e-05
1.140000e+00 -6.860540e-03 4.807945e-05
1.150000e+00 -6.902007e-03 4.879879e-05
1.160000e+00 -6.940424e-03 4.886335e-05
1.170000e+00 -6.976960e-03 4.903932e-05
1.180000e+00 -7.014449e-03 4.914098e-05
1.190000e+00 -7.054007e-03 4.997887e-05
1.200000e+00 -7.090849e-03 5.022209e-05
1.210000e+00 -7.124586e-03 5.068498e-05
1.220000e+00 -7.156100e-03 5.047433e-05
1.230000e+00 -7.194739e-03 5.137710e-05
1.240000e+00 -7.232948e-03 5.101700e-05
1.250000e+00 -7.267859e-03 5.106478e-05
1.260000e+00 -7.302424e-03 5.111930e-05
1.270000e+00 -7.336651e-03 5.118058e-05
1.280000e+00 -7.370546e-03 5.124863e-05
1.290000e+00 -7.402855e-03 5.264539e-05
1.300000e+00 -7.439603e-03 5.256801e-05
1.310000e+00 -7.475541e-03 5.281393e-05
1.320000e+00 -7.505540e-03 5.244417e-05
1.330000e+00 -7.537984e-03 5.250577e-05
1.340000e+00 -7.570131e-03 5.257444e-05
1.350000e+00 -7.598559e-03 5.364762e-05
1.360000e+00 -7.630154e-03 5.372261e-05
1.370000e+00 -7.661468e-03 5.380494e-05
1.380000e+00 -7.688924e-03 5.330121e-05
1.390000e+00 -7.723437e-03 5.435225e-05
1.400000e+00 -7.783474e-03 5.489459e-05
1.410000e+00 -7.818528e-03 5.367491e-05
1.420000e+00 -7.848783e-03 5.458726e-05
1.430000e+00 -7.888605e-03 5.603760e-05
1.440000e+00 -7.912102e-03 5.574372e-05
1.450000e+00 -7.941543e-03 5.480951e-05
1.460000e+00 -7.970788e-03 5.545326e-05
1.470000e+00 -7.961318e-03 5.561383e-05
1.480000e+00 -7.993489e-03 5.665435e-05
1.490000e+00 -8.021627e-03 5.671825e-05
1.500000e+00 -8.049205e-03 5.654865e-05
1.510000e+00 -8.073173e-03 5.611473e-05
1.520000e+00 -8.104436e-03 5.664786e-05
1.530000e+00 -8.131734e-03 5.670855e-05
1.540000e+00 -8.171885e-03 5.713102e-05
1.550000e+00 -8.193332e-03 5.743825e-05
1.560000e+00 -8.220068e-03 5.753636e-05
1.570000e+00 -8.246604e-03 5.763947e-05
1.580000e+00 -8.272943e-03 5.786549e-05
1.590000e+00 -8.299088e-03 5.816683e-05
1.600000e+00 -8.323036e-03 5.798404e-05
1.610000e+00 -8.348858e-03 5.824631e-05
1.620000e+00 -8.365625e-03 5.906003e-05
1.630000e+00 -8.395474e-03 5.860199e-05
1.640000e+00 -8.418740e-03 5.905696e-05
1.650000e+00 -8.443762e-03 5.928151e-05
1.660000e+00 -8.468610e-03 5.951071e-05
1.670000e+00 -8.493289e-03 5.974037e-05
1.680000e+00 -8.517799e-03 5.997470e-05
1.690000e+00 -8.542144e-03 6.021228e-05
1.700000e+00 -8.566325e-03 6.045311e-05
1.710000e+00 -8.594589e-03 5.952820e-05
1.720000e+00 -8.613661e-03 6.009853e-05
1.730000e+00 -8.637358e-03 6.033187e-05
1.740000e+00 -8.660901e-03 6.056848e-05
1.750000e+00 -8.876593e-03 6.128192e-05
1.760000e+00 -8.901847e-03 5.950534e-05
1.770000e+00 -8.732549e-03 6.194910e-05
1.780000e+00 -8.974263e-03 6.148852e-05
1.790000e+00 -9.004517e-03 5.721162e-05
1.800000e+00 -8.803049e-03 6.082905e-05
1.810000e+00 -8.825687e-03 6.103869e-05
1.820000e+00 -9.177746e-03 6.303803e-05
1.830000e+00 -9.206204e-03 6.165083e-05
1.840000e+00 -9.229791e-03 6.423100e-05
1.850000e+00 -8.923955e-03 6.212830e-05
1.860000e+00 -8.945869e-03 6.229678e-05
1.870000e+00 -9.006725e-03 6.177537e-05
1.880000e+00 -9.028760e-03 6.193290e-05


==> figs/dat/reA2pi_sQED_integrated.txt <==
# fac= 3.694968073684376e-11, everything in GeV
# omg A_reduced err Epipi A_physical
0.0 0.0 0.0 0.2488055 0.0
0.041 0.0 0.0 0.2898055 0.0
0.042 -1.7231530840000015e-11 2.3604771876706077e-11 0.2908055 -6.366995631450777e-22
0.043 -4.422663603999985e-11 4.831822025944416e-11 0.2918055 -1.6341600817425825e-21
0.044 -5.250273466999986e-11 7.439129015512527e-11 0.2928055 -1.9399592838677128e-21
0.045 -8.291267070999988e-11 1.0242280724032509e-10 0.2938055 -3.0635967117735527e-21
0.046 -1.6112357520999995e-10 1.3293801733561524e-10 0.2948055 -5.953464663188332e-21
0.047 -2.4959394921e-10 1.6661705192605772e-10 0.2958055 -9.222416737157496e-21
0.048 -3.707061060100001e-10 2.044553733702412e-10 0.2968055 -1.3697472264268064e-20
0.049 -5.485353060100003e-10 2.474698086689126e-10 0.2978055 -2.0268204429956404e-20
0.05 -7.827743670100006e-10 2.967742353857416e-10 0.2988055 -2.8923262950004486e-20
0.051 -1.074761917009999e-09 3.5364745944354373e-10 0.2998055 -3.9712109701637627e-20
0.052 -1.4404915360099993e-09 4.1945586467123955e-10 0.3008055 -5.3225702359695153e-20
0.053 -1.90519208401e-09 4.956383721992655e-10 0.3018055 -7.039623924653151e-20
0.054 -2.4860880900100002e-09 5.837387562001022e-10 0.3028055 -9.18601612095392e-20
0.055 -3.204791316010001e-09 6.854148467885399e-10 0.3038055 -1.184160159547789e-19
0.056 -4.084611246010002e-09 8.024255447095388e-10 0.3048055 -1.5092508147419115e-19
0.057 -5.154311150010002e-09 9.366472336090487e-10 0.3058055 -1.9045015141122359e-19
0.058 -6.447812150010004e-09 1.0900783923677723e-09 0.3068055 -2.382446003940118e-19
0.059 -8.010680730009994e-09 1.2648336072564673e-09 0.3078055 -2.959920954586558e-19
0.06 -9.883007970009997e-09 1.463154646750931e-09 0.3088055 -3.6517398921155176e-19
0.061 -1.2116705970009999e-08 1.687421941099112e-09 0.3098055 -4.477084171740782e-19
0.062 -1.477720206001e-08 1.9401557050918785e-09 0.3108055 -5.460128983011994e-19
0.063 -1.7918412220010003e-08 2.2240240248156045e-09 0.3118055 -6.620796108405295e-19
0.064 -2.1407637610010006e-08 2.4572732503830023e-09 0.3128055 -7.910053750199188e-19
0.065 -2.532094385001001e-08 2.596809396762675e-09 0.3138055 -9.356007912134173e-19
0.066 -2.9952474650010015e-08 2.749602926232952e-09 0.3148055 -1.106734375596276e-18
0.067 -3.542073437001002e-08 2.9166297004457486e-09 0.3158055 -1.308784826436419e-18
0.068 -4.186452704001003e-08 3.098907479416033e-09 0.3168055 -1.5468809083273332e-18
0.069 -4.940598000001004e-08 3.297495511060765e-09 0.3178055 -1.825535187491259e-18
0.07 -5.827300164001005e-08 3.513493257470113e-09 0.3188055 -2.153168806175944e-18
0.071 -6.873005874000992e-08 3.7480443578510565e-09 0.3198055 -2.5395537274678844e-18
0.072 -8.100976576000992e-08 4.002338913942374e-09 0.3208055 -2.993284981398864e-18
0.073 -9.544072576000994e-08 4.2776130239398214e-09 0.3218055 -3.526504346125027e-18
0.074 -1.1242897916000996e-07 4.5751518902514085e-09 0.3228055 -4.154214885531629e-18
0.075 -1.3134957296000997e-07 4.8820217558343545e-09 0.3238055 -4.8533247857931346e-18
0.076 -1.5279742796001e-07 5.168547500721194e-09 0.3248055 -5.645816180533254e-18
0.077 -1.7879076556001e-07 5.4444260000931355e-09 0.3258055 -6.60626170613825e-18
0.078 -2.1085242596001004e-07 5.739425191864098e-09 0.3268055 -7.790929821811358e-18
0.079 -2.520081275600101e-07 6.0545588995447184e-09 0.3278055 -9.31161985643217e-18
0.079 -2.520081275600101e-07 6.0545588995447184e-09 0.3278055 -9.31161985643217e-18
0.08 -3.0386225026001014e-07 6.367235026862158e-09 0.32880550000000003 -1.1227613135086295e-17
0.081 -3.648218022600102e-07 6.676594316515897e-09 0.32980550000000003 -1.3480049119347322e-17
0.082 -4.3286003646001025e-07 6.97742436116762e-09 0.33080550000000003 -1.599404015093593e-17
0.083 -5.061843216600103e-07 7.2670484924116316e-09 0.33180550000000003 -1.870334907933321e-17
0.084 -5.830638020600103e-07 7.575587728600275e-09 0.33280550000000003 -2.1544021335327646e-17
0.085 -6.618239996600104e-07 7.887420746759987e-09 0.33380550000000003 -2.4454185491418377e-17
0.086 -7.409491821600094e-07 8.201943460459276e-09 0.3348055 -2.7377835723037836e-17
0.087 -8.190118895600094e-07 8.519091758181786e-09 0.3358055 -3.026222783892149e-17
0.088 -8.946548138600095e-07 8.838298290019902e-09 0.3368055 -3.3057209741807734e-17
0.089 -9.667164210600095e-07 9.163125595597478e-09 0.3378055 -3.571986312123157e-17
0.09 -1.0339201163600096e-06 9.478931583860564e-09 0.3388055 -3.820301820690271e-17
0.091 -1.0950497903600096e-06 9.797304498165467e-09 0.3398055 -4.0461740144750044e-17
0.092 -1.1490731870600097e-06 1.0117159979299162e-08 0.3408055 -4.245788740513491e-17
0.093 -1.1949581410600098e-06 1.0438782670705578e-08 0.3418055 -4.4153321806059676e-17
0.094 -1.23167481076001e-06 1.076761235409434e-08 0.3428055 -4.5509991029194826e-17
0.095 -1.25831129936001e-06 1.1096475406033202e-08 0.3438055 -4.649420077891541e-17
0.096 -1.2740459527100102e-06 1.1429615702081754e-08 0.3448055 -4.707559119670282e-17
0.097 -1.2780178567100102e-06 1.175618929596107e-08 0.3458055 -4.722235178142021e-17
0.098 -1.2693686945700102e-06 1.2082005092054452e-08 0.3468055 -4.6902768001706016e-17
0.099 -1.2473118159500102e-06 1.2418406844437684e-08 0.3478055 -4.60877733786457e-17
0.1 -1.21110395195001e-06 1.2751793249404402e-08 0.3488055 -4.474990436368264e-17
0.101 -1.16002056195001e-06 1.3082690294006647e-08 0.3498055 -4.286238941222696e-17
0.102 -1.0933337666500108e-06 1.3417939377386874e-08 0.3508055 -4.0398333616528733e-17
0.103 -1.0103123864500107e-06 1.375638475286464e-08 0.3518055 -3.733072012380661e-17
0.104 -9.102653655500106e-07 1.4091429288434514e-08 0.3528055 -3.363401464287927e-17
0.105 -7.925404543500105e-07 1.4424575367662609e-08 0.3538055 -2.9284116759265985e-17
0.106 -6.565491688500103e-07 1.4762093650851962e-08 0.3548055 -2.4259282177048008e-17
0.107 -5.017076018500102e-07 1.5105680266659935e-08 0.3558055 -1.85379357116054e-17
0.108 -3.274374829500101e-07 1.5455161269224314e-08 0.3568055 -1.2098710456278594e-17
0.109 -1.331505589500099e-07 1.580712627111334e-08 0.3578055 -4.9198706431351605e-18
0.11 8.18137910499903e-08 1.6159664746691326e-08 0.3588055 3.022993459167987e-18
0.111 3.180742110499905e-07 1.651752324575316e-08 0.3598055 1.1752740548920611e-17
0.112 5.762569920499908e-07 1.6883578179883218e-08 0.3608055 2.1292511878621073e-17
0.113 8.57016912049991e-07 1.7258085224770597e-08 0.3618055 3.166650128632288e-17
0.114 1.1609669110499914e-06 1.7642098262509088e-08 0.3628055 4.289735670933687e-17
0.115 1.4886885250499917e-06 1.8033986138320626e-08 0.3638055 5.500656571720003e-17
0.116 1.840805185049992e-06 1.8433282547997207e-08 0.3648055 6.80171638863238e-17
0.117 2.218075581049992e-06 1.8841320828223988e-08 0.3658055 8.195718456998643e-17
0.118 2.621310231049987e-06 1.9260286568647605e-08 0.3668055 9.685657614951917e-17
0.12 3.5044314350499877e-06 2.3334227160104065e-08 0.3688055 1.2948762268925628e-16
0.13 9.736849835049993e-06 6.266607221130159e-08 0.3788055 3.5977349278768706e-16
0.14 1.9346809935049998e-05 1.2213803166873443e-07 0.3888055 7.148584503764944e-16
0.15 3.1764440335049974e-05 1.9831621717648417e-07 0.39880550000000003 1.173685929164619e-15
0.16 4.622678183504999e-05 2.866711371053605e-07 0.40880550000000004 1.7080648302968256e-15
0.17 6.209934983505001e-05 3.834938873752971e-07 0.41880550000000005 2.294551150370669e-15
0.18 7.885778833504998e-05 4.853464656687213e-07 0.4288055 2.913770102593699e-15
0.19 9.604571653505e-05 5.89550920454795e-07 0.4388055 3.5488585621114932e-15
0.2 0.00011326155193505002 6.93793610012982e-07 0.4488055 4.184978183759547e-15
0.21 0.00013016774793504998 7.958083439905754e-07 0.4588055 4.80965672843405e-15
0.22 0.00014648179113505 8.939052410606895e-07 0.4688055 5.412455416201128e-15
0.23 0.00016197183053505 9.86580848117217e-07 0.4788055 5.984807426632259e-15
0.24 0.00017646459513504998 1.0727225220362639e-06 0.4888055 6.520310451596489e-15
0.25 0.00018984569433505 1.1521287076914423e-06 0.4988055 7.0147377949445254e-15
0.26 0.00020207675683505002 1.2250743347816464e-06 0.5088055 7.466671649391908e-15
0.27 0.00021314234903505003 1.2913782190923578e-06 0.5188055 7.875541748346017e-15
0.28 0.00022300894013505004 1.3508654038295655e-06 0.5288055 8.240109139452003e-15
0.29 0.00023163497853505 1.403328409230475e-06 0.5388055 8.558838504355755e-15
0.3 0.00023897075763505002 1.448622633812809e-06 0.5488055000000001 8.829893200056767e-15
0.31 0.00024497634213505005 1.4866491778826116e-06 0.5588055000000001 9.051797629969905e-15
0.32 0.00024961652877505004 1.5173703770872114e-06 0.5688055000000001 9.223251044877272e-15
0.33 0.00025285657901505 1.5408647592490574e-06 0.5788055000000001 9.342969866816607e-15
0.34 0.00025466498165505004 1.5574998118260909e-06 0.5888055000000001 9.409789767008273e-15
0.35 0.00025501153614105004 1.5686523983294454e-06 0.5988055 9.422594844623893e-15
0.36 0.00025386835560605006 1.5786590883143236e-06 0.6088055 9.38035468883107e-15
0.37 0.0002512097044860501 1.5931204556373303e-06 0.6188055 9.282118378756419e-15
0.38 0.0002470116918860501 1.6144366318445272e-06 0.6288055 9.127003153457172e-15
0.39 0.00024125349716605008 1.643444265124351e-06 0.6388055 8.914239696932592e-15
0.4 0.0002339116036460501 1.6805394053267056e-06 0.6488055 8.64295907536469e-15
0.41 0.00022496447164605012 1.7258241125667202e-06 0.6588054999999999 8.312365404454292e-15
0.42 0.00021439616814605011 1.7794205552499338e-06 0.6688054999999999 7.921869964199224e-15
0.43 0.0002021876333460501 1.8415469774603295e-06 0.6788055 7.470768501074576e-15
0.4321924 0.00019926125369371412 1.8532556414635371e-06 0.6809978999999999 7.362639707205966e-15
0.44 0.00018825713663209653 1.8987648736409863e-06 0.6888055 6.956041094988341e-15
0.45 0.00017270933623209653 1.9783816392385782e-06 0.6988055 6.3815548340481696e-15
0.46 0.00015546836923209653 2.0668080018156677e-06 0.7088055 5.74450660780371e-15
0.47 0.0001365245158320966 2.164200294522243e-06 0.7188055 5.0445372727481415e-15
0.48 0.00011586168493209659 2.270534138232933e-06 0.7288055 4.28105226787375e-15
0.49 9.345675373209657e-05 2.385593882413603e-06 0.7388055 3.4531972131028e-15
0.5 6.930744673209655e-05 2.5093614167864153e-06 0.7488055 2.560888029436773e-15
0.51 4.340237673209653e-05 2.6422271905318385e-06 0.7588055 1.603703963471183e-15
0.52 1.5715109132096505e-05 2.7840956103041265e-06 0.7688055 5.806682651756238e-16
0.53 -1.376443446790352e-05 2.9350312227577064e-06 0.7788055 -5.08591459112243e-16
0.54 -4.504969316790355e-05 3.095204199500123e-06 0.7888055 -1.6645717798468078e-15
0.55 -7.815739016790358e-05 3.2649579637586986e-06 0.7988055000000001 -2.8878906139289686e-15
0.56 -0.00011309026066790362 3.4445418763112796e-06 0.8088055000000001 -4.178649026125478e-15
0.57 -0.00014985400866790325 3.6330724255715315e-06 0.8188055 -5.5370577774152425e-15
0.58 -0.0001884516384679033 3.830217035392819e-06 0.8288055 -6.963227875724131e-15
0.59 -0.0002288871794679033 4.037159829625129e-06 0.8388055 -8.457308206095687e-15
0.6 -0.00027118561876790336 4.253177487822492e-06 0.8488055 -1.0020222033897455e-14
0.61 -0.0003153769627679034 4.478762540296662e-06 0.8588055 -1.1653078086029492e-14
0.62 -0.00036146643996790343 4.714471181554951e-06 0.8688055 -1.3356069553897533e-14
0.63 -0.00040944607616790347 4.959282879510529e-06 0.8788055 -1.5128901793357447e-14
0.64 -0.0004593194465679035 5.213274227565012e-06 0.8888055 -1.69717069069078e-14
0.65 -0.0005110998433679035 5.477582271398025e-06 0.8988055 -1.8884976037094888e-14
0.66 -0.0005648097268679035 5.7513374746816435e-06 0.9088055 -2.086953908483296e-14
0.67 -0.0006204437734679036 6.033955247498454e-06 0.9188055 -2.292519934480165e-14
0.68 -0.0006779858725679037 6.327161340280912e-06 0.9288055000000001 -2.5051361535474478e-14
0.69 -0.000737464901367903 6.629354335827187e-06 0.9388055 -2.724909266017199e-14
0.71 -0.0008614094081679032 7.259586472314262e-06 0.9588055 -3.182880261551756e-14
0.72 -0.0009268109232679032 7.5921950617089205e-06 0.9688055 -3.424536771816842e-14
0.73 -0.0009941844048679033 7.93413686905433e-06 0.9788055 -3.673479635341804e-14
0.74 -0.0010635480120679034 8.286437862708964e-06 0.9888055 -3.9297759494213885e-14
0.75 -0.0011349186810679034 8.647988702434938e-06 0.9988055 -4.193488292773884e-14
0.76 -0.0012082844685679035 9.019461343129399e-06 1.0088055 -4.464572535287096e-14
0.77 -0.0012836706317679036 9.401008909544174e-06 1.0188055 -4.743122001508657e-14
0.78 -0.0013611048424679037 9.793682822504308e-06 1.0288055 -5.029238937856106e-14
0.79 -0.0014405768896679039 1.019810909398342e-05 1.0388055 -5.322885615010445e-14
0.8 -0.001522084349667904 1.061220336279569e-05 1.0488055 -5.624053077477551e-14
0.81 -0.001605630725667904 1.1035108258855312e-05 1.0588055 -5.932754269469583e-14
0.82 -0.001691214458967903 1.1468759969120546e-05 1.0688054999999999 -6.248983431639797e-14
0.83 -0.0017788784695679032 1.1911889954553406e-05 1.0788055 -6.572899152017926e-14
0.84 -0.0018685883306679032 1.2363255086593633e-05 1.0888054999999999 -6.904374224677086e-14
0.85 -0.001960311677067903 1.282595585873283e-05 1.0988055 -7.24328906123658e-14
0.86 -0.002054080778567903 1.3300514704958055e-05 1.1088054999999999 -7.589762897577148e-14
0.87 -0.002149946345967903 1.3784115509038328e-05 1.1188055000000001 -7.943983108485786e-14
0.88 -0.002247915932367903 1.4277806119061955e-05 1.1288055 -8.305977602425849e-14
0.89 -0.002347966617167903 1.4781705496700107e-05 1.1388055000000001 -8.675661688512107e-14
0.9 -0.0024501205768679033 1.5292772269306208e-05 1.1488055 -9.053117308204049e-14
0.91 -0.0025543877908679033 1.5814235004311507e-05 1.1588055000000002 -9.438381335066065e-14
0.92 -0.0026607907238679032 1.6350628739061182e-05 1.1688055 -9.831536775447443e-14
0.93 -0.0027693325814679036 1.689865618677819e-05 1.1788055000000002 -1.023259547393784e-13
0.94 -0.0028800489047679026 1.7455015079866634e-05 1.1888055 -1.0641688753767054e-13
0.95 -0.0029929665175679027 1.8023078887603054e-05 1.1988055 -1.1058915728019709e-13
0.96 -0.003108089066067903 1.860168702758294e-05 1.2088055 -1.148428986928839e-13
0.97 -0.003225386195667903 1.918475430315265e-05 1.2188055 -1.191769901829521e-13
0.98 -0.003344843267067903 1.9775963877441783e-05 1.2288055 -1.2359089083294044e-13
0.99 -0.0034664649322679033 2.0382133425665054e-05 1.2388055 -1.2808477253276376e-13
1.0 -0.0035901921424679037 2.1000630251512104e-05 1.2488055 -1.3265645344811413e-13
1.01 -0.003716029572467904 2.1631468216803867e-05 1.2588055 -1.3730610631135906e-13
1.02 -0.003844027801667904 2.2273074312418756e-05 1.2688055 -1.4203560001518041e-13
1.03 -0.003974587057067904 2.2927365686807505e-05 1.2788055 -1.4685972281945046e-13
1.04 -0.004107331551567904 2.359329650373723e-05 1.2888055 -1.5176458951079918e-13
1.05 -0.004241910453167904 2.4269056692050632e-05 1.2988055 -1.567372369588343e-13
1.06 -0.004378744489667904 2.4954148908979855e-05 1.3088055 -1.617932109214429e-13
1.07 -0.004517817422467904 2.5646014402004652e-05 1.3188055 -1.6693191138753944e-13
1.08 -0.0046591396733679045 2.6352145410679192e-05 1.3288055 -1.7215372343930659e-13
1.09 -0.0048027175949679046 2.7072684319186825e-05 1.3388055 -1.7745888180328618e-13
1.1 -0.004948468133067905 2.7804746735070795e-05 1.3488055 -1.8284431765330437e-13
1.12 -0.005245265271067905 2.9294653535985855e-05 1.3688055000000001 -1.9381087714601333e-13
1.13 -0.0053976788470679014 3.0056580837869543e-05 1.3788055 -1.9944251011917388e-13
1.14 -0.005552283028867902 3.0825148090933366e-05 1.3888055 -2.0515508527726484e-13
1.15 -0.005709176064667902 3.160610678772402e-05 1.3988055 -2.1095223285990905e-13
1.16 -0.005868364021167902 3.240026891802633e-05 1.4088055 -2.168341770297346e-13
1.17 -0.006029805675567902 3.320331086068971e-05 1.4188055 -2.2279939461744248e-13
1.18 -0.0061935051608679025 3.401557158025244e-05 1.4288055 -2.2884803833606317e-13
1.19 -0.006359512941667903 3.484264328264724e-05 1.4388055 -2.349819728364551e-13
1.2 -0.006527836728067903 3.568579382825147e-05 1.4488055 -2.412014830043518e-13
1.21 -0.006698421948067903 3.65420277186727e-05 1.4588055 -2.475045524217761e-13
1.22 -0.006871218248667903 3.740754784759096e-05 1.4688055 -2.5388932056145375e-13
1.23 -0.007046298484467904 3.828622437072535e-05 1.4788055 -2.603584793775951e-13
1.24 -0.007223759034567904 3.917679369621663e-05 1.4888055 -2.669155900471748e-13
1.25 -0.007403569041367904 4.007185950829312e-05 1.4988055 -2.735595123917245e-13
1.26 -0.007585697578867905 4.0975047835565803e-05 1.5088055 -2.802891037054178e-13
1.27 -0.0077701499238679046 4.18864934287606e-05 1.5188055 -2.8710455896432993e-13
1.28 -0.007956931325767904 4.2806334171837076e-05 1.5288055 -2.94006072132115e-13
1.29 -0.008146030858567905 4.374676047390159e-05 1.5388055 -3.009932394965613e-13
1.3 -0.008337498566767904 4.470648343454842e-05 1.5488055 -3.080679101859665e-13
1.31 -0.008531395438767905 4.567519776926296e-05 1.5588055 -3.1523233770223914e-13
1.32 -0.008727647599867905 4.665021996861428e-05 1.5688055 -3.2248379239879984e-13
1.33 -0.008926222116667906 4.7629802885570834e-05 1.5788055 -3.2982105739703284e-13
1.34 -0.009127160046167905 4.86180320530804e-05 1.5888055 -3.3724564973998025e-13
1.35 -0.009330420492167906 4.9624561961246036e-05 1.5988055 -3.4475605832610876e-13
1.36 -0.009536008117667907 5.06495121505922e-05 1.6088055 -3.523524554517796e-13
1.37 -0.009743974176867906 5.1683567506558775e-05 1.6188055000000001 -3.600367349433191e-13
1.38 -0.009954274547267902 5.272115512571716e-05 1.6288055 -3.6780726648843894e-13
1.39 -0.010166965129067902 5.377169557458135e-05 1.6388055 -3.756661155816825e-13
1.4 -0.010382511191967902 5.484547242713312e-05 1.6488055 -3.8363047378992117e-13
1.41 -0.010600939219967902 5.592032346195429e-05 1.6588055 -3.917013196884995e-13
1.42 -0.010821848305067902 5.699975788484015e-05 1.6688055 -3.9986383985481273e-13
1.43 -0.011045319214667901 5.811062830184889e-05 1.6788055 -4.081210186185048e-13
1.44 -0.0112712693247679 5.924092321827103e-05 1.6888055 -4.1646980304915447e-13
1.45 -0.0114995618127679 6.03666537251913e-05 1.6988055 -4.249051375953742e-13
1.46 -0.0117302906122679 6.149720250217175e-05 1.7088055 -4.3343049307369446e-13
1.47 -0.0119628993598679 6.264383357101433e-05 1.7188055 -4.4202531203411153e-13
1.48 -0.0121974350227679 6.381085188399354e-05 1.7288055 -4.506913298996705e-13
1.49 -0.0124344587395679 6.499731677950878e-05 1.7388055 -4.594492805624906e-13
1.5 -0.012673914136367901 6.619068583410651e-05 1.7488055 -4.682970810249648e-13
1.51 -0.012915749806367902 6.738567029695696e-05 1.7588055 -4.772328318222456e-13
1.52 -0.013160031702267903 6.858968515341664e-05 1.7688055 -4.862589698855416e-13
1.53 -0.013406821486267904 6.980804263830357e-05 1.7788055 -4.953777736134562e-13
1.54 -0.013656266856967903 7.103965111752262e-05 1.7888055 -5.045947004221048e-13
1.55 -0.013908291198767903 7.228725130234397e-05 1.7988055 -5.13906919389528e-13
1.56 -0.014162698898767903 7.354739132025793e-05 1.8088055 -5.233072026815228e-13
1.57 -0.014419578981967903 7.481788095195735e-05 1.8188055 -5.327988397434166e-13
1.58 -0.014678935869867904 7.61001705524178e-05 1.8288055 -5.42381993948223e-13
1.59 -0.014940773959667905 7.739652132095269e-05 1.8388055 -5.52056827771078e-13
1.6 -0.015205065731267906 7.870240691634465e-05 1.8488055 -5.618223243530729e-13
1.61 -0.015471816035267906 8.001740656272271e-05 1.8588055 -5.71678662922329e-13
1.62 -0.015740919211567905 8.135290323892837e-05 1.8688055000000001 -5.816219393718845e-13
1.63 -0.0160124490153679 8.270074716971641e-05 1.8788055 -5.916548789328321e-13
1.64 -0.0162865207035679 8.405687560341964e-05 1.8888055 -6.0178174031083e-13
1.65 -0.016563065736367902 8.542919620163874e-05 1.8988055 -6.1199999098215e-13
1.66 -0.016842119874367904 8.68151787225859e-05 1.9088055 -6.223109522895452e-13
1.67 -0.017123687397767904 8.821494722409329e-05 1.9188055 -6.32714782385039e-13
1.68 -0.017407772567367905 8.9628627273657e-05 1.9288055 -6.432116387038311e-13
1.69 -0.017694379609767906 9.105637854310389e-05 1.9388055 -6.538016774174423e-13
1.7 -0.017983512735867905 9.249834544742024e-05 1.9488055 -6.644850541172828e-13
1.71 -0.018275248273867905 9.394066146516067e-05 1.9588055 -6.752645891059741e-13
1.72 -0.018569509348867905 9.53871476151647e-05 1.9688055 -6.861374418805045e-13
1.73 -0.018866226875667906 9.685185338750211e-05 1.9788055 -6.971010597647905e-13
1.74 -0.019165486756367905 9.833082383166051e-05 1.9888055 -7.081586168140013e-13
1.75 -0.019470639151967905 9.983005517688613e-05 1.9988055 -7.194339004075044e-13
1.76 -0.019781761851967904 0.00010132488292859094 2.0088055000000002 -7.309297848424892e-13
1.77 -0.020092127221567904 0.00010283669900544549 2.0188055 -7.423976861609817e-13
1.78 -0.020405537793967903 0.00010438162909327726 2.0288055 -7.539781067507132e-13
1.79 -0.020725560077967903 0.00010587661797406117 2.0388055 -7.658028279731887e-13
1.8 -0.021044315509367903 0.00010737138510052577 2.0488055000000003 -7.775807393965536e-13
1.81 -0.021361632757367903 0.00010892251049206098 2.0588055 -7.893055104024475e-13
1.82 -0.021687494894667904 0.00011051072901526123 2.0688055 -8.013460123399081e-13
1.83 -0.022022082784667905 0.00011211549207819975 2.0788055 -8.137089280538223e-13
1.84 -0.022359461493167906 0.00011374475190037322 2.0888055000000003 -8.26174963620306e-13
1.85 -0.02269349041956791 0.0001153890106390549 2.0988055 -8.385172258076568e-13
1.86 -0.023024082163567907 0.0001170166757608417 2.1088055 -8.507324852026931e-13
1.87 -0.023358000411967908 0.00011864851018075027 2.1188055 -8.630706578732792e-13
1.88 -0.0236952639814679 0.00012028429319552625 2.1288055 -8.755324390904723e-13

